FaultLens: Learning Compact Behavioral Test Suites for Generated Operational Programs

Generated operational programs are often validated with either a few hand-written examples or exhaustive regression suites. The former can miss sparse boundary and interaction faults, while the latter can be unnecessarily expensive. We introduce FaultLens, a method for learning compact behavioral test suites while preserving an auditable connection to executed evidence. It executes a rich probe domain once, stores the fault-probe kill relation as a sparse outcome cache, and learns probe orderings only from earlier program generations. A fault-driven greedy component exploits known kill structure, while a mutation-independent diversity component covers probe families, cases, templates, and temporal bins. Their alternating hybrid remains useful when a new program contains a fault mechanism absent from ordering construction. We evaluate twenty generated operational policies across four environments, ten execution seeds, 1,200 measured run summaries, 2,160 controlled program transformations, and 4,120,200 executed program-probe pairs. Of 1,960 intended faulty transformations, 1,779 alter a contract or output somewhere in the finite audit domain; 200 additional controls preserve behavior. A 32-probe hybrid learned on generations 1-3 covers 576/582 (99.0%) dynamically killable faults in generations 4-5 using 1.2-2.0% of the exhaustive domain. With an entire fault family withheld from training, diversity raises scenario-family macro coverage from 84.6% to 94.9%. In a downstream deployment study, a conservative admission rule reduces severe tail regressions from 15/20 program-environment groups to 0/20. FaultLens provides a prioritized evidence mechanism, not a proof of correctness, and makes its budget, evidence source, generalization split, and misses explicit.

==> SOURCE_MANIFEST.json <==
{
  "schema_version": 1,
  "release": "FaultLens arXiv source and reproducibility artifact",
  "entrypoint": "main.tex",
  "author_metadata": "metadata.tex",
  "files": [
    {
      "path": "Makefile",
      "bytes": 355,
      "sha256": "cc173b0aae4ae8dc43a6ab3863926b6190dc3958de9e1da7ab5c1457296c2ca1"
    },
    {
      "path": "README.md",
      "bytes": 765,
      "sha256": "a8184a30b5015010545344f17b62fc23a08659e6e5b0113cd7be04db2ae99959"
    },
    {
      "path": "artifact/ARTIFACT_MANIFEST.json",
      "bytes": 17007,
      "sha256": "e2167b3d4cd4ff5660969a2dc7ec07a9947e31d8e678f5427b79bacf53183f6a"
    },
    {
      "path": "artifact/CITATION.cff",
      "bytes": 319,
      "sha256": "81a20da968ec03875206ffc36b86ef037619699d039653a0fdddb2366d0da38f"
    },
    {
      "path": "artifact/Dockerfile",
      "bytes": 171,
      "sha256": "f6856941cd6e49d7357d658854053a4f338de3f9722af296c34ee7cf86138552"
    },
    {
      "path": "artifact/LICENSE",
      "bytes": 1075,
      "sha256": "2c14d7ac4ef207357073eabef1bc7f65853ab248237550a5542a59ba677f8ade"
    },
    {
      "path": "artifact/Makefile",
      "bytes": 469,
      "sha256": "0691b7a7f82364ab097a56157259c4fd2d45fc25a3a1562365b4004850c775e8"
    },
    {
      "path": "artifact/PROVENANCE.md",
      "bytes": 601,
      "sha256": "df3de0c321d2546ef759da9ccc31e2f2957a9410aac53a7d4926f4e65f57d6a2"
    },
    {
      "path": "artifact/README.md",
      "bytes": 1823,
      "sha256": "69c30a0ac8ec9111d4e94ea8b0af2c7c4fd97a94e1e5d3840ddd703d07e2531c"
    },
    {
      "path": "artifact/data/frozen/policies/trial1/burst/program_memory.py",
      "bytes": 686,
      "sha256": "90fb0e0eb6c38515c8d97f318550c8975cd31669ac8ffc8f8da1d12589fcca7d"
    },
    {
      "path": "artifact/data/frozen/policies/trial1/composite/program_memory.py",
      "bytes": 923,
      "sha256": "bc74c2ef8c3aace396e0d673a5d0a529483e4bd0a995a942aebc87324f896868"
    },
    {
      "path": "artifact/data/frozen/policies/trial1/cycle/program_memory.py",
      "bytes": 1256,
      "sha256": "049322d5551181193606e68016ae8cdf3f231c54b53027cd2a217f9356602528"
    },
    {
      "path": "artifact/data/frozen/policies/trial1/rare/program_memory.py",
      "bytes": 313,
      "sha256": "3c127da9b57ad24911b3377b08a3ac127c8f3c2a56464d8ce760cc9703e7d315"
    },
    {
      "path": "artifact/data/frozen/policies/trial2/burst/program_memory.py",
      "bytes": 425,
      "sha256": "8b9f7da62c2df68b62f929cac386dadee4489a115336cff53356fb9529d749ff"
    },
    {
      "path": "artifact/data/frozen/policies/trial2/composite/program_memory.py",
      "bytes": 807,
      "sha256": "e3855d7772339dd00b4eb836f3dc7d5e88dca658227f81eeafd87d72227e92a8"
    },
    {
      "path": "artifact/data/frozen/policies/trial2/cycle/program_memory.py",
      "bytes": 750,
      "sha256": "1ee4a750e99b54d8905e3d595d4e933e28c9b1a53000aacd7e58640a62d072c2"
    },
    {
      "path": "artifact/data/frozen/policies/trial2/rare/program_memory.py",
      "bytes": 304,
      "sha256": "2c901b93a5c74bff7a7d9e2150294070e9021d7052ddfbb3965f2940c292c328"
    },
    {
      "path": "artifact/data/frozen/policies/trial3/burst/program_memory.py",
      "bytes": 322,
      "sha256": "a83bbdc7acbe3af7e23d07ca070081c53a446b8237b3951dd82f608cebac0b4d"
    },
    {
      "path": "artifact/data/frozen/policies/trial3/composite/program_memory.py",
      "bytes": 745,
      "sha256": "b1ebf9f9d0141978c7b9244369d221a09e1ee53a236424bfb341cd9879fbc82d"
    },
    {
      "path": "artifact/data/frozen/policies/trial3/cycle/program_memory.py",
      "bytes": 764,
      "sha256": "c5665ea118acf207d341d9dab72185ca387f6f9e0c2ad99b93e4e1c20e27321e"
    },
    {
      "path": "artifact/data/frozen/policies/trial3/rare/program_memory.py",
      "bytes": 378,
      "sha256": "2ba3f9f54cd84782c8dbe7ec437ce6628597f3a2df7b39655b595b5ec34a917e"
    },
    {
      "path": "artifact/data/frozen/policies/trial4/burst/program_memory.py",
      "bytes": 679,
      "sha256": "f5044e93c0cab6296b79c8a203f1257d2997fbac18873a9ced2c5c3783e87c2c"
    },
    {
      "path": "artifact/data/frozen/policies/trial4/composite/program_memory.py",
      "bytes": 840,
      "sha256": "ca75be1e95a053e5bf113b4daa5b9df6b27aedcfdb30ba11c15b9ba69717b9c5"
    },
    {
      "path": "artifact/data/frozen/policies/trial4/cycle/program_memory.py",
      "bytes": 969,
      "sha256": "efb56bdd3e4c933f9b4c5a793b321413fb933faf28eff53c2422e17e828c305f"
    },
    {
      "path": "artifact/data/frozen/policies/trial4/rare/program_memory.py",
      "bytes": 403,
      "sha256": "37b0c4ed1ffd6fa43359beaf9592f21159e2df5bcd7feb904eee3308357104b7"
    },
    {
      "path": "artifact/data/frozen/policies/trial5/burst/program_memory.py",
      "bytes": 698,
      "sha256": "5194deda913979fda821abb5d9e335ce301c5d37a90e9ccd4bc18a62c8956e86"
    },
    {
      "path": "artifact/data/frozen/policies/trial5/composite/program_memory.py",
      "bytes": 700,
      "sha256": "22d7de5aff4be8efaff7a1a23bd9fb4b0656a812b31ec6ec2147f0a377e6fce4"
    },
    {
      "path": "artifact/data/frozen/policies/trial5/cycle/program_memory.py",
      "bytes": 819,
      "sha256": "e08f06cb87aefa9c41ad3d7d064509132099fad29f9563daf546a22636d0baf7"
    },
    {
      "path": "artifact/data/frozen/policies/trial5/rare/program_memory.py",
      "bytes": 248,
      "sha256": "6acbf9ec78aa662d096ce1ac34ccd5b1c9a76ccaf4776634e1dd74af50104c7d"
    },
    {
      "path": "artifact/data/frozen/references/burst.json",
      "bytes": 235,
      "sha256": "0df36993e9763f5ab46a3841d60fb30c34c66010e49a2b3d76c53c16175a01b6"
    },
    {
      "path": "artifact/data/frozen/references/composite.json",
      "bytes": 304,
      "sha256": "1b692ac5991a034d489af0c4ed6cd2bfbee0c38dba7681502f10620fcb3505c3"
    },
    {
      "path": "artifact/data/frozen/references/cycle.json",
      "bytes": 326,
      "sha256": "7282189e27866a3dc1b3eda7c8fa1bd80c2434830a3a5093831100d652cc5dff"
    },
    {
      "path": "artifact/data/frozen/references/rare.json",
      "bytes": 329,
      "sha256": "a873cccc81809bfe173b668f11d4372417c270f5217fc9739a64b77d52ba9980"
    },
    {
      "path": "artifact/data/frozen/scenarios.json",
      "bytes": 3754,
      "sha256": "3af459c354869d93b896ff20ba5c6b0243f41ce8e0405a2c954b092c36557dfd"
    },
    {
      "path": "artifact/data/frozen/seed_metrics.csv",
      "bytes": 153425,
      "sha256": "304392a88e8f66abbbe887d8160be62cbfd88b76a9a726e787b955a5edfab081"
    },
    {
      "path": "artifact/data/frozen/source_manifest.json",
      "bytes": 53354,
      "sha256": "5e7691e3eed9c4312e86c17cce28e358e7ce936b134bef6c696ceb66961ee43e"
    },
    {
      "path": "artifact/faultlens/__init__.py",
      "bytes": 201,
      "sha256": "abbd50c95cef729587ad07c89a3b728aa45f5178c720d38821e7d77b473beb6f"
    },
    {
      "path": "artifact/faultlens/audit.py",
      "bytes": 2883,
      "sha256": "3dee175768cd502b48ee2d88cfc8e118055bad4e6a30302774621b2c2e119f6e"
    },
    {
      "path": "artifact/faultlens/coverage.py",
      "bytes": 9828,
      "sha256": "ba7b1d79a2389879d2dca5730ec2b76997b6d6cac6ebdfc7aa770f8f0ce2c8db"
    },
    {
      "path": "artifact/faultlens/mutations.py",
      "bytes": 6748,
      "sha256": "1011af03cfeea3a844f05bf39146542dd400810d80be9c40008873dc22fc600a"
    },
    {
      "path": "artifact/faultlens/probes.py",
      "bytes": 5048,
      "sha256": "c2db3f0db7acd588a253a8a20c6f0b07370b58a4488196b2f22f62532b6aff62"
    },
    {
      "path": "artifact/faultlens/runtime.py",
      "bytes": 1082,
      "sha256": "67834a8210ca12cfc6c79e469782ef4a9ad14295e72c2d9328c6b5a10b493a21"
    },
    {
      "path": "artifact/faultlens/selection.py",
      "bytes": 14493,
      "sha256": "272003b09592e064c0431771ca4e9cf93c96c1c6bf9d6da121b71e9079f3b362"
    },
    {
      "path": "artifact/faultlens/spec.py",
      "bytes": 2418,
      "sha256": "fd11ee56e2168ba3126ea55f2525a790501ff8baa060cc4ea6ca8ac332d25cd3"
    },
    {
      "path": "artifact/faultlens/static_analysis.py",
      "bytes": 4240,
      "sha256": "411fad462766cb0033a55ee0062dfad47eee0fb2fcbf76a55a6e805737fb7ad8"
    },
    {
      "path": "artifact/faultlens/statistics.py",
      "bytes": 1647,
      "sha256": "97d8308d749fce70512b5b7220db99b0716ca38c115f33246c2f4b9d42db4d66"
    },
    {
      "path": "artifact/faultlens/worker.py",
      "bytes": 1962,
      "sha256": "2280043c633a52989228f26cc8aad827820ffd3e58a1268fa6ba92ccb12a9d15"
    },
    {
      "path": "artifact/figures/admission_landscape.pdf",
      "bytes": 24642,
      "sha256": "10fd60cd28e8d0695ceccdc7971ff06cb00e3f414e9ffb2306ecde8e3795b07e"
    },
    {
      "path": "artifact/figures/admission_landscape.png",
      "bytes": 183534,
      "sha256": "bac5f577cb2ba3e4132c43c50132775ec81af7e3d7a741dd39d970832f4b7fed"
    },
    {
      "path": "artifact/figures/evidence_overview.pdf",
      "bytes": 32524,
      "sha256": "84aabd974583c94510aee9950a9c293739547e0a6015c2771addd9211ab7519a"
    },
    {
      "path": "artifact/figures/evidence_overview.png",
      "bytes": 167298,
      "sha256": "d425e57a229d9d497a32b3c805881f363a5c5d359001a181126cd6659e26c749"
    },
    {
      "path": "artifact/figures/failure_atlas.pdf",
      "bytes": 28839,
      "sha256": "7165f01b3afab5cd15d202b1d07511b8a00a4633dc9d7b16531314b604a4c76c"
    },
    {
      "path": "artifact/figures/failure_atlas.png",
      "bytes": 150563,
      "sha256": "0d1b2112f04e9ca73e93b2042a9b93cf42429edce15ed89785f893f96298b674"
    },
    {
      "path": "artifact/figures/heldout_risk.pdf",
      "bytes": 21919,
      "sha256": "80c755fbe2b8cfc8d63739c274d3b3e1221f69d0d32c5f63267871f34056fb66"
    },
    {
      "path": "artifact/figures/heldout_risk.png",
      "bytes": 70402,
      "sha256": "8d7411174aa1b468077c3831ff87ad37958a504563d824f53b74b4fda2339769"
    },
    {
      "path": "artifact/figures/operator_generalization.pdf",
      "bytes": 30400,
      "sha256": "9f2728c028f8ecb436ab5297a978eb45a386acc7b116f71e2cc483c45991cd07"
    },
    {
      "path": "artifact/figures/operator_generalization.png",
      "bytes": 118331,
      "sha256": "e90087aa88f92cdb1811bf9c19d4775e6530ea33afb8ca5dfe514c0599781339"
    },
    {
      "path": "artifact/figures/probe_budget_scenarios.pdf",
      "bytes": 24865,
      "sha256": "74d159aeb490a7420a55235dac032646609a6910f730c69dc15d20a399bdbe4d"
    },
    {
      "path": "artifact/figures/probe_budget_scenarios.png",
      "bytes": 169239,
      "sha256": "8023e1514a79d1ac15523d681dfdf7b8ce90f00eb4c4862e4984a654397c8fcf"
    },
    {
      "path": "artifact/figures/risk_frontier.pdf",
      "bytes": 28882,
      "sha256": "5fa2ed675aa254432a5fdb7b017b248b49c917ca600b832332d2c9f1cea8a294"
    },
    {
      "path": "artifact/figures/risk_frontier.png",
      "bytes": 146084,
      "sha256": "4c08f6622a45f39419139ac7b16b3a4b61feb947a459aa4d09836062bb19af49"
    },
    {
      "path": "artifact/requirements.txt",
      "bytes": 17,
      "sha256": "61b0a8cc616bb7c39e5634378b74204417c5135bd368a3aa1403b849683a4265"
    },
    {
      "path": "artifact/results/calibration_sensitivity.csv",
      "bytes": 407,
      "sha256": "6901c2fa0766032d739e4144484d9a0df20ade6034a4db78db635a9e20fab6f8"
    },
    {
      "path": "artifact/results/counterfactual_replay.jsonl",
      "bytes": 28295633,
      "sha256": "75deee88c46126c6f3ec47a8524045560c4f41485bca63a0805d9e5304072f9d"
    },
    {
      "path": "artifact/results/failure_atlas.csv",
      "bytes": 10733,
      "sha256": "dbbdfc65e1234bc3bfd4b96fddc4a96fb9f589aa056a15425d0a305a0b1966df"
    },
    {
      "path": "artifact/results/heldout_scores.csv",
      "bytes": 64949,
      "sha256": "f909ae3b8cbf0ec968eac1efc2135c51e4613d79a101a1db65948eceddadeff3"
    },
    {
      "path": "artifact/results/heldout_summary.csv",
      "bytes": 946,
      "sha256": "8b3658adba06c1ed046fc7a29d28f70df13b6e08e973a078bf02c8cc88e33399"
    },
    {
      "path": "artifact/results/margin_sweep.csv",
      "bytes": 595,
      "sha256": "27bde10e102a78608bb7bad0d695b3b9268d906c4349e7b89590f3f25cbc5baf"
    },
    {
      "path": "artifact/results/mutation_results.csv",
      "bytes": 197857,
      "sha256": "7178819ce5f9c2ade5090b2b090dc9cc01c609b5ecf24fed61da04de33c5a8b5"
    },
    {
      "path": "artifact/results/mutation_summary.csv",
      "bytes": 858,
      "sha256": "c55614e551b916dc4c4704b32b2d4c311bb830896e0fb72f57a4ef51e56abaab"
    },
    {
      "path": "artifact/results/operator_holdout.csv",
      "bytes": 11917,
      "sha256": "ae76e3e303feb1a4adf0c0a0348d54b11ab5082ffb4415cbba1212ee23621e82"
    },
    {
      "path": "artifact/results/policy_audit.csv",
      "bytes": 3264,
      "sha256": "c779513bcec090285d31fe09a304427430b3f56a844044a1efac094cd8b21d76"
    },
    {
      "path": "artifact/results/policy_audit_details.json",
      "bytes": 4829762,
      "sha256": "48b435353127c312948e36eb63c7aa40d7fe595c580b72ede57caa61be42ba7a"
    },
    {
      "path": "artifact/results/probe_budget_curve.csv",
      "bytes": 15354,
      "sha256": "fcd2c5a63d13ee40c7b66d432f403f3c5a93435023915dc454e69c9cb6e0a63a"
    },
    {
      "path": "artifact/results/probe_catalog.csv",
      "bytes": 463930,
      "sha256": "a86ea7810fdebd1aa49d3d9fcf9b9ec1c8dc6ea636789c3965d95d66374e0f68"
    },
    {
      "path": "artifact/results/probe_selection.csv",
      "bytes": 1123060,
      "sha256": "6089f10cd0f13575106fb0c06e653398e36cc5cf19d1508c48662f43dab7155e"
    },
    {
      "path": "artifact/results/run_manifest.json",
      "bytes": 1290,
      "sha256": "4e1885ff7529bd3e59825bd537bfd484dae3fb9800a5000ae753e5c6622a9c6c"
    },
    {
      "path": "artifact/results/scenario_summary.csv",
      "bytes": 1752,
      "sha256": "88dd4919d6772a815195723db2460aab8e41a1b844532b7c898490687fc6bf04"
    },
    {
      "path": "artifact/results/selection_decisions.csv",
      "bytes": 6765,
      "sha256": "2a9ac14bccc442631f172e1d77c67390654dee22513090d6ac009913647101ee"
    },
    {
      "path": "artifact/scripts/build_manifest.py",
      "bytes": 2486,
      "sha256": "f15c92137a25d010ca17f0888e969cafbac4e5bb8250fc8e414e115a022972a9"
    },
    {
      "path": "artifact/scripts/make_figures.py",
      "bytes": 22129,
      "sha256": "4c614a3ea9f2d75320555ea74b021e457b308e46afd539fd5aaee749a70c80f1"
    },
    {
      "path": "artifact/scripts/replay_probe_selection.py",
      "bytes": 1246,
      "sha256": "c43dc784ee96754d05615ff96442994040806bbfa9168564ce1c023a0c8710e4"
    },
    {
      "path": "artifact/scripts/run_experiments.py",
      "bytes": 10919,
      "sha256": "5f1691223b82dcbe94a62b4cb72f03f2ac34d68a377b001affabe24d2ad1f7a8"
    },
    {
      "path": "artifact/tests/test_faultlens.py",
      "bytes": 4150,
      "sha256": "977fce779d5a3738d45800127dceb158fa0bd1e4cfeb985d5e7ef33c01f599a5"
    },
    {
      "path": "figures/admission_landscape.pdf",
      "bytes": 24642,
      "sha256": "10fd60cd28e8d0695ceccdc7971ff06cb00e3f414e9ffb2306ecde8e3795b07e"
    },
    {
      "path": "figures/evidence_overview.pdf",
      "bytes": 32524,
      "sha256": "84aabd974583c94510aee9950a9c293739547e0a6015c2771addd9211ab7519a"
    },
    {
      "path": "figures/failure_atlas.pdf",
      "bytes": 28839,
      "sha256": "7165f01b3afab5cd15d202b1d07511b8a00a4633dc9d7b16531314b604a4c76c"
    },
    {
      "path": "figures/operator_generalization.pdf",
      "bytes": 30400,
      "sha256": "9f2728c028f8ecb436ab5297a978eb45a386acc7b116f71e2cc483c45991cd07"
    },
    {
      "path": "figures/probe_budget_scenarios.pdf",
      "bytes": 24865,
      "sha256": "74d159aeb490a7420a55235dac032646609a6910f730c69dc15d20a399bdbe4d"
    },
    {
      "path": "figures/risk_frontier.pdf",
      "bytes": 28882,
      "sha256": "5fa2ed675aa254432a5fdb7b017b248b49c917ca600b832332d2c9f1cea8a294"
    },
    {
      "path": "main.tex",
      "bytes": 34489,
      "sha256": "6c681f151c14fa642cf63f92473aa5cbcf846037532f4df3bfd13c6ba8bcce7e"
    },
    {
      "path": "metadata.tex",
      "bytes": 203,
      "sha256": "8c5ebcdffccf62bf206903692b2603ae8b433c679a5841536050f6c8d99da149"
    },
    {
      "path": "references.bib",
      "bytes": 6564,
      "sha256": "77b9218a8415e22c43315bd641b1739a97750c353e4e3b09db83278d478527a3"
    }
  ]
}


==> artifact/ARTIFACT_MANIFEST.json <==
{
  "schema_version": 2,
  "artifact": "FaultLens reproducibility artifact",
  "commands": {
    "full_reproduction": "make reproduce",
    "analysis": ".venv/bin/python scripts/run_experiments.py",
    "cached_replay": ".venv/bin/python scripts/replay_probe_selection.py",
    "tests": ".venv/bin/python -m unittest discover -s tests -v"
  },
  "randomness": {
    "bootstrap_repetitions": 20000,
    "bootstrap_seed_derivation": "first 64 bits of SHA-256 experiment label",
    "calibration_seeds": [
      1,
      2,
      3,
      4,
      5
    ],
    "heldout_seeds": [
      6,
      7,
      8,
      9,
      10
    ],
    "probe_selection_train_trials": [
      1,
      2,
      3
    ],
    "probe_selection_test_trials": [
      4,
      5
    ],
    "random_probe_rankings_per_scenario": 200
  },
  "files": [
    {
      "path": "CITATION.cff",
      "role": "documentation_or_build",
      "bytes": 319,
      "sha256": "81a20da968ec03875206ffc36b86ef037619699d039653a0fdddb2366d0da38f"
    },
    {
      "path": "Dockerfile",
      "role": "documentation_or_build",
      "bytes": 171,
      "sha256": "f6856941cd6e49d7357d658854053a4f338de3f9722af296c34ee7cf86138552"
    },
    {
      "path": "LICENSE",
      "role": "documentation_or_build",
      "bytes": 1075,
      "sha256": "2c14d7ac4ef207357073eabef1bc7f65853ab248237550a5542a59ba677f8ade"
    },
    {
      "path": "Makefile",
      "role": "documentation_or_build",
      "bytes": 469,
      "sha256": "0691b7a7f82364ab097a56157259c4fd2d45fc25a3a1562365b4004850c775e8"
    },
    {
      "path": "PROVENANCE.md",
      "role": "documentation_or_build",
      "bytes": 601,
      "sha256": "df3de0c321d2546ef759da9ccc31e2f2957a9410aac53a7d4926f4e65f57d6a2"
    },
    {
      "path": "README.md",
      "role": "documentation_or_build",
      "bytes": 1823,
      "sha256": "69c30a0ac8ec9111d4e94ea8b0af2c7c4fd97a94e1e5d3840ddd703d07e2531c"
    },
    {
      "path": "data/frozen/policies/trial1/burst/program_memory.py",
      "role": "frozen_input",
      "bytes": 686,
      "sha256": "90fb0e0eb6c38515c8d97f318550c8975cd31669ac8ffc8f8da1d12589fcca7d"
    },
    {
      "path": "data/frozen/policies/trial1/composite/program_memory.py",
      "role": "frozen_input",
      "bytes": 923,
      "sha256": "bc74c2ef8c3aace396e0d673a5d0a529483e4bd0a995a942aebc87324f896868"
    },
    {
      "path": "data/frozen/policies/trial1/cycle/program_memory.py",
      "role": "frozen_input",
      "bytes": 1256,
      "sha256": "049322d5551181193606e68016ae8cdf3f231c54b53027cd2a217f9356602528"
    },
    {
      "path": "data/frozen/policies/trial1/rare/program_memory.py",
      "role": "frozen_input",
      "bytes": 313,
      "sha256": "3c127da9b57ad24911b3377b08a3ac127c8f3c2a56464d8ce760cc9703e7d315"
    },
    {
      "path": "data/frozen/policies/trial2/burst/program_memory.py",
      "role": "frozen_input",
      "bytes": 425,
      "sha256": "8b9f7da62c2df68b62f929cac386dadee4489a115336cff53356fb9529d749ff"
    },
    {
      "path": "data/frozen/policies/trial2/composite/program_memory.py",
      "role": "frozen_input",
      "bytes": 807,
      "sha256": "e3855d7772339dd00b4eb836f3dc7d5e88dca658227f81eeafd87d72227e92a8"
    },
    {
      "path": "data/frozen/policies/trial2/cycle/program_memory.py",
      "role": "frozen_input",
      "bytes": 750,
      "sha256": "1ee4a750e99b54d8905e3d595d4e933e28c9b1a53000aacd7e58640a62d072c2"
    },
    {
      "path": "data/frozen/policies/trial2/rare/program_memory.py",
      "role": "frozen_input",
      "bytes": 304,
      "sha256": "2c901b93a5c74bff7a7d9e2150294070e9021d7052ddfbb3965f2940c292c328"
    },
    {
      "path": "data/frozen/policies/trial3/burst/program_memory.py",
      "role": "frozen_input",
      "bytes": 322,
      "sha256": "a83bbdc7acbe3af7e23d07ca070081c53a446b8237b3951dd82f608cebac0b4d"
    },
    {
      "path": "data/frozen/policies/trial3/composite/program_memory.py",
      "role": "frozen_input",
      "bytes": 745,
      "sha256": "b1ebf9f9d0141978c7b9244369d221a09e1ee53a236424bfb341cd9879fbc82d"
    },
    {
      "path": "data/frozen/policies/trial3/cycle/program_memory.py",
      "role": "frozen_input",
      "bytes": 764,
      "sha256": "c5665ea118acf207d341d9dab72185ca387f6f9e0c2ad99b93e4e1c20e27321e"
    },
    {
      "path": "data/frozen/policies/trial3/rare/program_memory.py",
      "role": "frozen_input",
      "bytes": 378,
      "sha256": "2ba3f9f54cd84782c8dbe7ec437ce6628597f3a2df7b39655b595b5ec34a917e"
    },
    {
      "path": "data/frozen/policies/trial4/burst/program_memory.py",
      "role": "frozen_input",
      "bytes": 679,
      "sha256": "f5044e93c0cab6296b79c8a203f1257d2997fbac18873a9ced2c5c3783e87c2c"
    },
    {
      "path": "data/frozen/policies/trial4/composite/program_memory.py",
      "role": "frozen_input",
      "bytes": 840,
      "sha256": "ca75be1e95a053e5bf113b4daa5b9df6b27aedcfdb30ba11c15b9ba69717b9c5"
    },
    {
      "path": "data/frozen/policies/trial4/cycle/program_memory.py",
      "role": "frozen_input",
      "bytes": 969,
      "sha256": "efb56bdd3e4c933f9b4c5a793b321413fb933faf28eff53c2422e17e828c305f"
    },
    {
      "path": "data/frozen/policies/trial4/rare/program_memory.py",
      "role": "frozen_input",
      "bytes": 403,
      "sha256": "37b0c4ed1ffd6fa43359beaf9592f21159e2df5bcd7feb904eee3308357104b7"
    },
    {
      "path": "data/frozen/policies/trial5/burst/program_memory.py",
      "role": "frozen_input",
      "bytes": 698,
      "sha256": "5194deda913979fda821abb5d9e335ce301c5d37a90e9ccd4bc18a62c8956e86"
    },
    {
      "path": "data/frozen/policies/trial5/composite/program_memory.py",
      "role": "frozen_input",
      "bytes": 700,
      "sha256": "22d7de5aff4be8efaff7a1a23bd9fb4b0656a812b31ec6ec2147f0a377e6fce4"
    },
    {
      "path": "data/frozen/policies/trial5/cycle/program_memory.py",
      "role": "frozen_input",
      "bytes": 819,
      "sha256": "e08f06cb87aefa9c41ad3d7d064509132099fad29f9563daf546a22636d0baf7"
    },
    {
      "path": "data/frozen/policies/trial5/rare/program_memory.py",
      "role": "frozen_input",
      "bytes": 248,
      "sha256": "6acbf9ec78aa662d096ce1ac34ccd5b1c9a76ccaf4776634e1dd74af50104c7d"
    },
    {
      "path": "data/frozen/references/burst.json",
      "role": "frozen_input",
      "bytes": 235,
      "sha256": "0df36993e9763f5ab46a3841d60fb30c34c66010e49a2b3d76c53c16175a01b6"
    },
    {
      "path": "data/frozen/references/composite.json",
      "role": "frozen_input",
      "bytes": 304,
      "sha256": "1b692ac5991a034d489af0c4ed6cd2bfbee0c38dba7681502f10620fcb3505c3"
    },
    {
      "path": "data/frozen/references/cycle.json",
      "role": "frozen_input",
      "bytes": 326,
      "sha256": "7282189e27866a3dc1b3eda7c8fa1bd80c2434830a3a5093831100d652cc5dff"
    },
    {
      "path": "data/frozen/references/rare.json",
      "role": "frozen_input",
      "bytes": 329,
      "sha256": "a873cccc81809bfe173b668f11d4372417c270f5217fc9739a64b77d52ba9980"
    },
    {
      "path": "data/frozen/scenarios.json",
      "role": "frozen_input",
      "bytes": 3754,
      "sha256": "3af459c354869d93b896ff20ba5c6b0243f41ce8e0405a2c954b092c36557dfd"
    },
    {
      "path": "data/frozen/seed_metrics.csv",
      "role": "frozen_input",
      "bytes": 153425,
      "sha256": "304392a88e8f66abbbe887d8160be62cbfd88b76a9a726e787b955a5edfab081"
    },
    {
      "path": "data/frozen/source_manifest.json",
      "role": "frozen_input",
      "bytes": 53354,
      "sha256": "5e7691e3eed9c4312e86c17cce28e358e7ce936b134bef6c696ceb66961ee43e"
    },
    {
      "path": "faultlens/__init__.py",
      "role": "source_or_test",
      "bytes": 201,
      "sha256": "abbd50c95cef729587ad07c89a3b728aa45f5178c720d38821e7d77b473beb6f"
    },
    {
      "path": "faultlens/audit.py",
      "role": "source_or_test",
      "bytes": 2883,
      "sha256": "3dee175768cd502b48ee2d88cfc8e118055bad4e6a30302774621b2c2e119f6e"
    },
    {
      "path": "faultlens/coverage.py",
      "role": "source_or_test",
      "bytes": 9828,
      "sha256": "ba7b1d79a2389879d2dca5730ec2b76997b6d6cac6ebdfc7aa770f8f0ce2c8db"
    },
    {
      "path": "faultlens/mutations.py",
      "role": "source_or_test",
      "bytes": 6748,
      "sha256": "1011af03cfeea3a844f05bf39146542dd400810d80be9c40008873dc22fc600a"
    },
    {
      "path": "faultlens/probes.py",
      "role": "source_or_test",
      "bytes": 5048,
      "sha256": "c2db3f0db7acd588a253a8a20c6f0b07370b58a4488196b2f22f62532b6aff62"
    },
    {
      "path": "faultlens/runtime.py",
      "role": "source_or_test",
      "bytes": 1082,
      "sha256": "67834a8210ca12cfc6c79e469782ef4a9ad14295e72c2d9328c6b5a10b493a21"
    },
    {
      "path": "faultlens/selection.py",
      "role": "source_or_test",
      "bytes": 14493,
      "sha256": "272003b09592e064c0431771ca4e9cf93c96c1c6bf9d6da121b71e9079f3b362"
    },
    {
      "path": "faultlens/spec.py",
      "role": "source_or_test",
      "bytes": 2418,
      "sha256": "fd11ee56e2168ba3126ea55f2525a790501ff8baa060cc4ea6ca8ac332d25cd3"
    },
    {
      "path": "faultlens/static_analysis.py",
      "role": "source_or_test",
      "bytes": 4240,
      "sha256": "411fad462766cb0033a55ee0062dfad47eee0fb2fcbf76a55a6e805737fb7ad8"
    },
    {
      "path": "faultlens/statistics.py",
      "role": "source_or_test",
      "bytes": 1647,
      "sha256": "97d8308d749fce70512b5b7220db99b0716ca38c115f33246c2f4b9d42db4d66"
    },
    {
      "path": "faultlens/worker.py",
      "role": "source_or_test",
      "bytes": 1962,
      "sha256": "2280043c633a52989228f26cc8aad827820ffd3e58a1268fa6ba92ccb12a9d15"
    },
    {
      "path": "figures/admission_landscape.pdf",
      "role": "generated_figure",
      "bytes": 24642,
      "sha256": "10fd60cd28e8d0695ceccdc7971ff06cb00e3f414e9ffb2306ecde8e3795b07e"
    },
    {
      "path": "figures/admission_landscape.png",
      "role": "generated_figure",
      "bytes": 183534,
      "sha256": "bac5f577cb2ba3e4132c43c50132775ec81af7e3d7a741dd39d970832f4b7fed"
    },
    {
      "path": "figures/evidence_overview.pdf",
      "role": "generated_figure",
      "bytes": 32524,
      "sha256": "84aabd974583c94510aee9950a9c293739547e0a6015c2771addd9211ab7519a"
    },
    {
      "path": "figures/evidence_overview.png",
      "role": "generated_figure",
      "bytes": 167298,
      "sha256": "d425e57a229d9d497a32b3c805881f363a5c5d359001a181126cd6659e26c749"
    },
    {
      "path": "figures/failure_atlas.pdf",
      "role": "generated_figure",
      "bytes": 28839,
      "sha256": "7165f01b3afab5cd15d202b1d07511b8a00a4633dc9d7b16531314b604a4c76c"
    },
    {
      "path": "figures/failure_atlas.png",
      "role": "generated_figure",
      "bytes": 150563,
      "sha256": "0d1b2112f04e9ca73e93b2042a9b93cf42429edce15ed89785f893f96298b674"
    },
    {
      "path": "figures/heldout_risk.pdf",
      "role": "generated_figure",
      "bytes": 21919,
      "sha256": "80c755fbe2b8cfc8d63739c274d3b3e1221f69d0d32c5f63267871f34056fb66"
    },
    {
      "path": "figures/heldout_risk.png",
      "role": "generated_figure",
      "bytes": 70402,
      "sha256": "8d7411174aa1b468077c3831ff87ad37958a504563d824f53b74b4fda2339769"
    },
    {
      "path": "figures/operator_generalization.pdf",
      "role": "generated_figure",
      "bytes": 30400,
      "sha256": "9f2728c028f8ecb436ab5297a978eb45a386acc7b116f71e2cc483c45991cd07"
    },
    {
      "path": "figures/operator_generalization.png",
      "role": "generated_figure",
      "bytes": 118331,
      "sha256": "e90087aa88f92cdb1811bf9c19d4775e6530ea33afb8ca5dfe514c0599781339"
    },
    {
      "path": "figures/probe_budget_scenarios.pdf",
      "role": "generated_figure",
      "bytes": 24865,
      "sha256": "74d159aeb490a7420a55235dac032646609a6910f730c69dc15d20a399bdbe4d"
    },
    {
      "path": "figures/probe_budget_scenarios.png",
      "role": "generated_figure",
      "bytes": 169239,
      "sha256": "8023e1514a79d1ac15523d681dfdf7b8ce90f00eb4c4862e4984a654397c8fcf"
    },
    {
      "path": "figures/risk_frontier.pdf",
      "role": "generated_figure",
      "bytes": 28882,
      "sha256": "5fa2ed675aa254432a5fdb7b017b248b49c917ca600b832332d2c9f1cea8a294"
    },
    {
      "path": "figures/risk_frontier.png",
      "role": "generated_figure",
      "bytes": 146084,
      "sha256": "4c08f6622a45f39419139ac7b16b3a4b61feb947a459aa4d09836062bb19af49"
    },
    {
      "path": "requirements.txt",
      "role": "documentation_or_build",
      "bytes": 17,
      "sha256": "61b0a8cc616bb7c39e5634378b74204417c5135bd368a3aa1403b849683a4265"
    },
    {
      "path": "results/calibration_sensitivity.csv",
      "role": "generated_result",
      "bytes": 407,
      "sha256": "6901c2fa0766032d739e4144484d9a0df20ade6034a4db78db635a9e20fab6f8"
    },
    {
      "path": "results/counterfactual_replay.jsonl",
      "role": "generated_result",
      "bytes": 28295633,
      "sha256": "75deee88c46126c6f3ec47a8524045560c4f41485bca63a0805d9e5304072f9d"
    },
    {
      "path": "results/failure_atlas.csv",
      "role": "generated_result",
      "bytes": 10733,
      "sha256": "dbbdfc65e1234bc3bfd4b96fddc4a96fb9f589aa056a15425d0a305a0b1966df"
    },
    {
      "path": "results/heldout_scores.csv",
      "role": "generated_result",
      "bytes": 64949,
      "sha256": "f909ae3b8cbf0ec968eac1efc2135c51e4613d79a101a1db65948eceddadeff3"
    },
    {
      "path": "results/heldout_summary.csv",
      "role": "generated_result",
      "bytes": 946,
      "sha256": "8b3658adba06c1ed046fc7a29d28f70df13b6e08e973a078bf02c8cc88e33399"
    },
    {
      "path": "results/margin_sweep.csv",
      "role": "generated_result",
      "bytes": 595,
      "sha256": "27bde10e102a78608bb7bad0d695b3b9268d906c4349e7b89590f3f25cbc5baf"
    },
    {
      "path": "results/mutation_results.csv",
      "role": "generated_result",
      "bytes": 197857,
      "sha256": "7178819ce5f9c2ade5090b2b090dc9cc01c609b5ecf24fed61da04de33c5a8b5"
    },
    {
      "path": "results/mutation_summary.csv",
      "role": "generated_result",
      "bytes": 858,
      "sha256": "c55614e551b916dc4c4704b32b2d4c311bb830896e0fb72f57a4ef51e56abaab"
    },
    {
      "path": "results/operator_holdout.csv",
      "role": "generated_result",
      "bytes": 11917,
      "sha256": "ae76e3e303feb1a4adf0c0a0348d54b11ab5082ffb4415cbba1212ee23621e82"
    },
    {
      "path": "results/policy_audit.csv",
      "role": "generated_result",
      "bytes": 3264,
      "sha256": "c779513bcec090285d31fe09a304427430b3f56a844044a1efac094cd8b21d76"
    },
    {
      "path": "results/policy_audit_details.json",
      "role": "generated_result",
      "bytes": 4829762,
      "sha256": "48b435353127c312948e36eb63c7aa40d7fe595c580b72ede57caa61be42ba7a"
    },
    {
      "path": "results/probe_budget_curve.csv",
      "role": "generated_result",
      "bytes": 15354,
      "sha256": "fcd2c5a63d13ee40c7b66d432f403f3c5a93435023915dc454e69c9cb6e0a63a"
    },
    {
      "path": "results/probe_catalog.csv",
      "role": "generated_result",
      "bytes": 463930,
      "sha256": "a86ea7810fdebd1aa49d3d9fcf9b9ec1c8dc6ea636789c3965d95d66374e0f68"
    },
    {
      "path": "results/probe_selection.csv",
      "role": "generated_result",
      "bytes": 1123060,
      "sha256": "6089f10cd0f13575106fb0c06e653398e36cc5cf19d1508c48662f43dab7155e"
    },
    {
      "path": "results/run_manifest.json",
      "role": "generated_result",
      "bytes": 1290,
      "sha256": "4e1885ff7529bd3e59825bd537bfd484dae3fb9800a5000ae753e5c6622a9c6c"
    },
    {
      "path": "results/scenario_summary.csv",
      "role": "generated_result",
      "bytes": 1752,
      "sha256": "88dd4919d6772a815195723db2460aab8e41a1b844532b7c898490687fc6bf04"
    },
    {
      "path": "results/selection_decisions.csv",
      "role": "generated_result",
      "bytes": 6765,
      "sha256": "2a9ac14bccc442631f172e1d77c67390654dee22513090d6ac009913647101ee"
    },
    {
      "path": "scripts/build_manifest.py",
      "role": "source_or_test",
      "bytes": 2486,
      "sha256": "f15c92137a25d010ca17f0888e969cafbac4e5bb8250fc8e414e115a022972a9"
    },
    {
      "path": "scripts/make_figures.py",
      "role": "source_or_test",
      "bytes": 22129,
      "sha256": "4c614a3ea9f2d75320555ea74b021e457b308e46afd539fd5aaee749a70c80f1"
    },
    {
      "path": "scripts/replay_probe_selection.py",
      "role": "source_or_test",
      "bytes": 1246,
      "sha256": "c43dc784ee96754d05615ff96442994040806bbfa9168564ce1c023a0c8710e4"
    },
    {
      "path": "scripts/run_experiments.py",
      "role": "source_or_test",
      "bytes": 10919,
      "sha256": "5f1691223b82dcbe94a62b4cb72f03f2ac34d68a377b001affabe24d2ad1f7a8"
    },
    {
      "path": "tests/test_faultlens.py",
      "role": "source_or_test",
      "bytes": 4150,
      "sha256": "977fce779d5a3738d45800127dceb158fa0bd1e4cfeb985d5e7ef33c01f599a5"
    }
  ]
}


==> artifact/data/frozen/references/burst.json <==
{"schedule_rules":[{"index":"idx_device_day","round_mod":1,"active_start":0,"active_end":0,"score":9.0}],"event_rules":[{"template":"tier_type_window","index":"idx_tier_type_day","min_observed_ms":9.5,"retain_rounds":1,"score":10.5}]}


==> artifact/data/frozen/references/composite.json <==
{"schedule_rules":[{"index":"idx_tenant_day","round_mod":60,"active_start":0,"active_end":19,"score":7.5},{"index":"idx_campaign_day","round_mod":60,"active_start":20,"active_end":39,"score":7.7},{"index":"idx_product_day","round_mod":60,"active_start":40,"active_end":59,"score":7.8}],"event_rules":[]}


==> artifact/data/frozen/references/cycle.json <==
{
  "schedule_rules": [
    {
      "index": "idx_campaign_day",
      "round_mod": 20,
      "active_start": 0,
      "active_end": 9,
      "score": 8.5
    },
    {
      "index": "idx_region_day",
      "round_mod": 20,
      "active_start": 10,
      "active_end": 19,
      "score": 8.6
    }
  ],
  "event_rules": []
}


==> artifact/data/frozen/references/rare.json <==
{
  "schedule_rules": [
    {
      "index": "idx_device_day",
      "round_mod": 12,
      "active_start": 0,
      "active_end": 10,
      "score": 9.0
    },
    {
      "index": "idx_tier_type_day",
      "round_mod": 12,
      "active_start": 11,
      "active_end": 11,
      "score": 11.5
    }
  ],
  "event_rules": []
}


==> artifact/data/frozen/scenarios.json <==
{
  "schema_version": 1,
  "scenarios": [
    {
      "name": "burst",
      "title": "Aperiodic Incident Bursts",
      "rounds": 60,
      "budget": 2,
      "threshold_ms": 2.5,
      "templates": [
        "device_window",
        "tier_type_window"
      ],
      "valid_indexes": [
        "idx_campaign_day",
        "idx_day_device",
        "idx_device_day",
        "idx_tier_type_day",
        "idx_type_tier_day"
      ],
      "reference_memory": {
        "schedule_rules": [
          {
            "index": "idx_device_day",
            "round_mod": 1,
            "active_start": 0,
            "active_end": 0,
            "score": 9.0
          }
        ],
        "event_rules": [
          {
            "template": "tier_type_window",
            "index": "idx_tier_type_day",
            "min_observed_ms": 9.5,
            "retain_rounds": 1,
            "score": 10.5
          }
        ]
      }
    },
    {
      "name": "composite",
      "title": "Composite Index Generalization",
      "rounds": 60,
      "budget": 1,
      "threshold_ms": 4.5,
      "templates": [
        "tenant_window",
        "campaign_window",
        "product_window"
      ],
      "valid_indexes": [
        "idx_campaign_day",
        "idx_day_campaign",
        "idx_day_product",
        "idx_day_tenant",
        "idx_device_day",
        "idx_product_day",
        "idx_tenant_day"
      ],
      "reference_memory": {
        "schedule_rules": [
          {
            "index": "idx_tenant_day",
            "round_mod": 60,
            "active_start": 0,
            "active_end": 19,
            "score": 7.5
          },
          {
            "index": "idx_campaign_day",
            "round_mod": 60,
            "active_start": 20,
            "active_end": 39,
            "score": 7.7
          },
          {
            "index": "idx_product_day",
            "round_mod": 60,
            "active_start": 40,
            "active_end": 59,
            "score": 7.8
          }
        ],
        "event_rules": []
      }
    },
    {
      "name": "cycle",
      "title": "Periodic Workload Switching",
      "rounds": 60,
      "budget": 1,
      "threshold_ms": 5.0,
      "templates": [
        "campaign_window",
        "region_window"
      ],
      "valid_indexes": [
        "idx_campaign_day",
        "idx_day_campaign",
        "idx_day_region",
        "idx_region_day"
      ],
      "reference_memory": {
        "schedule_rules": [
          {
            "index": "idx_campaign_day",
            "round_mod": 20,
            "active_start": 0,
            "active_end": 9,
            "score": 8.5
          },
          {
            "index": "idx_region_day",
            "round_mod": 20,
            "active_start": 10,
            "active_end": 19,
            "score": 8.6
          }
        ],
        "event_rules": []
      }
    },
    {
      "name": "rare",
      "title": "Rare High-Cost Query Spikes",
      "rounds": 60,
      "budget": 1,
      "threshold_ms": 2.5,
      "templates": [
        "device_window",
        "tier_type_window"
      ],
      "valid_indexes": [
        "idx_campaign_day",
        "idx_day_device",
        "idx_device_day",
        "idx_tier_type_day",
        "idx_type_tier_day"
      ],
      "reference_memory": {
        "schedule_rules": [
          {
            "index": "idx_device_day",
            "round_mod": 12,
            "active_start": 0,
            "active_end": 10,
            "score": 9.0
          },
          {
            "index": "idx_tier_type_day",
            "round_mod": 12,
            "active_start": 11,
            "active_end": 11,
            "score": 11.5
          }
        ],
        "event_rules": []
      }
    }
  ]
}


==> artifact/data/frozen/seed_metrics.csv <==
trial,scenario,seed,maintainer,avg_latency_p95_ms,avg_latency_mean_ms,total_slow_violations,final_latency_p95_ms,final_index_count,final_db_size_kib,total_maintenance_ms,total_candidate_trials,total_replay_checks,total_patches_applied,total_patches_dropped
1,burst,1,agent_json_memory,0.17940871218646237,0.05791431680942575,0,0.04516349290497601,2,9444.0,222.93586638988927,0,0,2,0
1,burst,1,agent_program_python,0.1694556899504579,0.055221349272566535,0,0.05056151130702346,2,9444.0,216.69266413664445,0,0,2,0
1,burst,1,cost_aware_recent_budget,0.18109271031183483,0.057977536319716215,0,0.03588987165130675,2,9444.0,717.4012105097063,5,0,2,0
1,burst,1,none,9.581859388951367,8.899123340064156,504,8.955264859832823,0,5272.0,0.03812368959188461,0,0,0,0
1,burst,1,probe_bandit_optimizer,0.20975018589524533,0.06986709723908764,0,0.05576601542998104,2,11056.0,11651.08204371063,145,0,3,1
1,burst,1,q_learning_optimizer,0.1991229716319744,0.06715938208799344,0,0.05368699494283646,2,11024.0,6054.34623581823,64,0,15,13
1,burst,2,agent_json_memory,0.1550836577371227,0.052541261296331264,1,0.042880536057054996,2,9448.0,222.91748691350222,0,0,2,0
1,burst,2,agent_program_python,0.15210305563717444,0.051565282895656615,1,0.04532497259788215,2,9448.0,219.58815009566024,0,0,2,0
1,burst,2,cost_aware_recent_budget,0.15367155074879202,0.05202132012830892,1,0.04099351062905043,2,9448.0,677.4725421564654,5,0,2,0
1,burst,2,none,9.273630641546333,8.704154481359486,504,8.82849196495954,0,5276.0,0.052347080782055855,0,0,0,0
1,burst,2,probe_bandit_optimizer,0.19144719291944043,0.06581596052759171,1,0.06048751238267869,2,11060.0,12142.112563888077,152,0,3,1
1,burst,2,q_learning_optimizer,0.6064441637136042,0.4256334312231047,25,0.05851146997883915,2,12040.0,8066.2519811303355,88,0,10,8
1,burst,3,agent_json_memory,0.17254617016684867,0.05604216751332084,0,0.03814302617684007,2,9448.0,225.0660031568259,0,0,2,0
1,burst,3,agent_program_python,0.17118669794096283,0.05572654966575404,1,0.044254015665501356,2,9448.0,214.21641384949908,0,0,2,0
1,burst,3,cost_aware_recent_budget,0.17002630023246929,0.05516026326707409,0,0.03784499422181398,2,9448.0,678.0115847359411,5,0,2,0
1,burst,3,none,9.319057369963653,8.740344926821612,504,8.813154007657431,0,5276.0,0.045894645154476166,0,0,0,0
1,burst,3,probe_bandit_optimizer,0.2118611295979158,0.06998424908185068,1,0.06528548256028444,2,11060.0,11362.34567820793,142,0,3,1
1,burst,3,q_learning_optimizer,0.7592844149621669,0.5446360543040404,33,0.07592001638840881,2,12040.0,7924.480034969747,84,0,13,11
1,burst,4,agent_json_memory,0.1752441358500314,0.056953376673239596,1,0.041392471757717424,2,9448.0,228.53631293401122,0,0,2,0
1,burst,4,agent_program_python,0.17809943907195688,0.058206492855485216,1,0.0471448409371078,2,9448.0,219.91433086805046,0,0,2,0
1,burst,4,cost_aware_recent_budget,0.17766107446126,0.057238276397887,1,0.040928993257693946,2,12040.0,1012.8391508478671,8,0,3,1
1,burst,4,none,9.300572829476247,8.74740313263222,504,8.767703486955725,0,5276.0,0.056267192121595144,0,0,0,0
1,burst,4,probe_bandit_optimizer,0.21507150090959215,0.07080391316170183,2,0.08994500385597345,2,11028.0,13603.451322182082,169,0,3,1
1,burst,4,q_learning_optimizer,0.6348210306411297,0.4209016821793436,27,0.092557500465773,2,12040.0,8284.998771792743,85,0,16,14
1,burst,5,agent_json_memory,0.11955482269210421,0.0465651547468345,0,0.04253499500919133,2,9444.0,226.67776292655617,0,0,2,0
1,burst,5,agent_program_python,0.11610839913676795,0.04545479020938122,0,0.04880700435023754,2,9444.0,222.71250595804304,0,0,2,0
1,burst,5,cost_aware_recent_budget,0.12380081243463784,0.04798816461213088,0,0.04896199388895184,2,12036.0,1004.1746149072424,8,0,3,1
1,burst,5,none,9.421769669667507,8.825911618041573,504,8.737159363226965,0,5272.0,0.05273072747513652,0,0,0,0
1,burst,5,probe_bandit_optimizer,0.17285380565832978,0.06751743543039386,0,0.07358102011494337,2,11056.0,16047.914363851305,179,0,3,1
1,burst,5,q_learning_optimizer,0.7684029195418892,0.5645356658108843,32,0.11831347073893991,2,12036.0,10634.0447110706,87,0,37,35
1,burst,6,agent_json_memory,0.19769999057947027,0.06215615265925104,2,0.042856478830799453,2,9448.0,230.32504558796063,0,0,2,0
1,burst,6,agent_program_python,0.19226819703665862,0.060427862675472475,2,0.04212986095808446,2,9448.0,218.94533385057002,0,0,2,0
1,burst,6,cost_aware_recent_budget,0.19943116092084276,0.062013798500023164,2,0.043769157491624355,2,9448.0,716.5186080383137,5,0,2,0
1,burst,6,none,9.470149912910225,8.776161854936314,504,8.606731495819986,0,5276.0,0.05613849498331547,0,0,0,0
1,burst,6,probe_bandit_optimizer,0.23212193700601338,0.07448612161776207,3,0.059525977121666074,2,11028.0,11417.11515613133,144,0,3,1
1,burst,6,q_learning_optimizer,0.5143496498931198,0.3193766333182187,18,0.1175894780317321,2,12040.0,8324.936138116755,83,0,18,16
1,burst,7,agent_json_memory,0.12676996047957792,0.047748811654552505,0,0.047586500295437865,2,9448.0,233.31094888271764,0,0,2,0
1,burst,7,agent_program_python,0.12358636832990054,0.047064627142390236,0,0.0381895195459947,2,9448.0,223.97521324455738,0,0,2,0
1,burst,7,cost_aware_recent_budget,0.1312175946077331,0.04870958880928811,0,0.03715901402756572,2,12040.0,1018.563749617897,8,0,3,1
1,burst,7,none,9.435624921655593,8.856592012234614,504,8.91115500999149,0,5276.0,0.05331489956006408,0,0,0,0
1,burst,7,probe_bandit_optimizer,0.15801896908669721,0.05946756818351181,0,0.08686999790370462,2,11060.0,11524.52499838546,142,0,3,1
1,burst,7,q_learning_optimizer,0.5874537347699516,0.4081079558576069,24,0.08816050540190187,2,12040.0,7526.77597181173,76,0,14,12
1,burst,8,agent_json_memory,0.13260053669606947,0.048436076079572864,0,0.038889035931788385,2,9448.0,233.72988094342873,0,0,2,0
1,burst,8,agent_program_python,0.1268292196133794,0.04685883194421573,0,0.05106649477966129,2,9448.0,215.76340007595718,0,0,2,0
1,burst,8,cost_aware_recent_budget,0.1311271778831723,0.04769724459038116,0,0.036878493847325444,2,9448.0,706.2684880220331,5,0,2,0
1,burst,8,none,9.232880011938201,8.721326261462915,504,8.903355358052067,0,5276.0,0.045239925384521484,0,0,0,0
1,burst,8,probe_bandit_optimizer,0.16040500869470012,0.05926930857337235,0,0.06400898564606905,2,11060.0,10544.748277461622,131,0,3,1
1,burst,8,q_learning_optimizer,0.1613088488132536,0.05966790922684595,0,0.048086990136653185,2,11028.0,7017.84595096251,81,0,10,8
1,burst,9,agent_json_memory,0.12916380874230515,0.048054245756551005,0,0.04146681749261916,2,9448.0,223.12311083078384,0,0,2,0
1,burst,9,agent_program_python,0.12759059488113647,0.04722023043238247,0,0.04213549837004393,2,9448.0,220.00812692567706,0,0,2,0
1,burst,9,cost_aware_recent_budget,0.13751229334350973,0.049916694357913606,0,0.04168699088040739,2,12040.0,1025.854797277134,8,0,3,1
1,burst,9,none,9.38120019500881,8.838065641345262,504,8.962306482135318,0,5276.0,0.047654088120907545,0,0,0,0
1,burst,9,probe_bandit_optimizer,0.17549092381765738,0.06520240148044347,0,0.08986400498542933,2,11028.0,11889.128540176898,137,0,3,1
1,burst,9,q_learning_optimizer,0.5879986205642732,0.41513835535927984,24,0.07497250917367634,2,12040.0,7595.209019666072,84,0,10,8
1,burst,10,agent_json_memory,0.14092465372717317,0.05113743924691031,1,0.02853199257515371,2,9448.0,227.65933797927573,0,0,2,0
1,burst,10,agent_program_python,0.12987473353859963,0.04848444778569198,1,0.028314019436948,2,9448.0,217.45678724255413,0,0,2,0
1,burst,10,cost_aware_recent_budget,0.1379720206993321,0.05046419127514431,1,0.035410022246651345,2,12040.0,982.7778072212823,8,0,3,1
1,burst,10,none,9.27107816770634,8.776129269802672,504,8.821877380250953,0,5276.0,0.05400890950113535,0,0,0,0
1,burst,10,probe_bandit_optimizer,0.17200571150169702,0.06453802280399638,1,0.07476514438167212,2,11028.0,12317.45445280103,150,0,3,1
1,burst,10,q_learning_optimizer,1.010801671121347,0.7769159926829161,49,0.04118748474866151,2,12072.0,9594.708837976214,93,0,19,17
1,composite,1,agent_json_memory,0.027284738462185487,0.020769400968371588,0,0.019802508177235723,1,8492.0,407.82353770919144,0,0,3,2
1,composite,1,agent_program_python,1.2088455065774422,1.1206125281104404,48,0.02685996878426522,1,8492.0,228.70537306880578,0,0,3,2
1,composite,1,cost_aware_recent_budget,1.0966767685507268,1.0664733810699545,48,0.020886713173240423,1,8492.0,756.3257521833293,9,0,3,2
1,composite,1,none,8.022173165227287,7.74738686806005,360,8.258834772277623,0,5272.0,0.03563967766240239,0,0,0,0
1,composite,1,probe_bandit_optimizer,1.1451694039957754,1.0947299611871133,48,0.02234001294709742,1,8492.0,8678.793826256879,113,0,3,2
1,composite,1,q_learning_optimizer,1.1329476297153935,1.0846557745632406,48,0.02905272413045168,1,8492.0,4044.8349860380404,51,0,4,3
1,composite,2,agent_json_memory,0.034022765612462536,0.02351621385767227,0,0.037879974115639925,1,8496.0,417.79366199625656,0,0,3,2
1,composite,2,agent_program_python,1.1072040821697253,1.0627146674475318,48,0.027377507649362087,1,8496.0,224.38440303085372,0,0,3,2
1,composite,2,cost_aware_recent_budget,1.087422484367077,1.0552614084897667,48,0.027444984880276024,1,8496.0,732.8459888813086,9,0,3,2
1,composite,2,none,7.800744120080101,7.581357476495518,360,8.054779027588665,0,5276.0,0.03907020436599851,0,0,0,0
1,composite,2,probe_bandit_optimizer,1.1140396192786284,1.0626454954035582,48,0.05098998371977359,1,8496.0,9301.400981727056,121,0,3,2
1,composite,2,q_learning_optimizer,1.194006166770123,1.1224091001268888,48,0.030874478397890925,1,8500.0,5170.180395129137,65,0,5,4
1,composite,3,agent_json_memory,0.027626178295273956,0.020963833958376196,0,0.02068003232125193,1,8496.0,408.1590811838396,0,0,3,2
1,composite,3,agent_program_python,1.1260451363341417,1.0899714145731803,48,0.02121251600328833,1,8496.0,228.46829611808062,0,0,3,2
1,composite,3,cost_aware_recent_budget,1.1202775790782955,1.085586711350414,48,0.02570750075392425,1,8496.0,752.0922937546857,9,0,3,2
1,composite,3,none,7.874781824405848,7.642557244333957,360,8.041622262680903,0,5276.0,0.03941881004720926,0,0,0,0
1,composite,3,probe_bandit_optimizer,1.121617170186558,1.0787570934755626,48,0.02273501013405621,1,8496.0,8531.849504972342,111,0,3,2
1,composite,3,q_learning_optimizer,1.1531350535127178,1.1019057075221401,48,0.025134984753094614,1,8496.0,4939.498625870328,63,0,4,3
1,composite,4,agent_json_memory,0.031027877169738833,0.022046467024160347,0,0.03835500683635473,1,8496.0,416.23127594357356,0,0,3,2
1,composite,4,agent_program_python,1.1956766616397847,1.1152744411245092,48,0.021290004951879382,1,8496.0,235.2135237888433,0,0,3,2
1,composite,4,cost_aware_recent_budget,1.1082685537985526,1.0729819440813217,48,0.021880012354813516,1,8496.0,753.1386637710966,9,0,3,2
1,composite,4,none,7.899635374875895,7.631410721094451,360,8.124087238684297,0,5276.0,0.04208198515698314,0,0,0,0
1,composite,4,probe_bandit_optimizer,1.1316035757772624,1.0839989754862875,48,0.024839973775669932,1,8496.0,9826.459926844109,127,0,3,2
1,composite,4,q_learning_optimizer,1.1196875629442122,1.0764329652172613,48,0.02540501009207219,1,8500.0,4894.413784204517,61,0,5,4
1,composite,5,agent_json_memory,0.027996340456108253,0.020751447785490502,0,0.020992491045035422,1,8492.0,413.0884889164008,0,0,3,2
1,composite,5,agent_program_python,1.1196801812426809,1.0794805954598514,48,0.02461750409565866,1,8492.0,229.87295425264165,0,0,3,2
1,composite,5,cost_aware_recent_budget,1.1094020114493712,1.0614353461682586,48,0.022287495085038245,1,8492.0,761.4991748705506,9,0,3,2
1,composite,5,none,8.125865676265676,7.777906812164777,360,9.14536725031212,0,5272.0,0.04229106707498431,0,0,0,0
1,composite,5,probe_bandit_optimizer,1.15847927396923,1.0957389992351332,48,0.06471002416219562,1,8492.0,10839.420848758891,139,0,3,2
1,composite,5,q_learning_optimizer,1.1175611677269142,1.0680657497788262,48,0.028513968572951853,1,8492.0,4485.707842104603,58,0,3,2
1,composite,6,agent_json_memory,0.03209889546269551,0.022231263574212786,0,0.03011750231962651,1,8496.0,435.37315202411264,0,0,3,2
1,composite,6,agent_program_python,1.1702550880727358,1.1047528951571117,48,0.02021000545937568,1,8496.0,226.56164737418294,0,0,3,2
1,composite,6,cost_aware_recent_budget,1.1153446752966072,1.0615704243213666,48,0.020599967683665454,1,8496.0,744.2551392596215,9,0,3,2
1,composite,6,none,7.864061868167482,7.613365045108368,360,8.351374766789377,0,5276.0,0.043889100197702646,0,0,0,0
1,composite,6,probe_bandit_optimizer,1.1437634857429657,1.0932908784727462,48,0.025294983061030507,1,8496.0,9084.451496135443,119,0,3,2
1,composite,6,q_learning_optimizer,1.1164950835033476,1.0721848538701626,48,0.056554985349066556,1,8496.0,4442.898374283686,58,0,3,2
1,composite,7,agent_json_memory,0.030382560604872804,0.02188138443873161,0,0.02505999873392284,1,8496.0,427.3602029425092,0,0,3,2
1,composite,7,agent_program_python,1.1082400301044497,1.0778465094820908,48,0.025652509066276252,1,8496.0,219.35354504967108,0,0,3,2
1,composite,7,cost_aware_recent_budget,1.0960566030310777,1.0681080737008921,48,0.02606997441034764,1,8496.0,741.7829778278247,9,0,3,2
1,composite,7,none,8.091452696923321,7.702654202229397,360,7.903964273282327,0,5276.0,0.044867105316370726,0,0,0,0
1,composite,7,probe_bandit_optimizer,1.1399679870616335,1.0930889628879306,48,0.03304997517261654,1,8496.0,8321.281327167526,107,0,3,2
1,composite,7,q_learning_optimizer,1.1115744363147921,1.0692423709163754,48,0.02533497172407806,1,8500.0,3884.5883697504178,50,0,4,3
1,composite,8,agent_json_memory,0.029783913002271827,0.021779678839569286,0,0.025392495444975793,1,8496.0,414.65203068219125,0,0,3,2
1,composite,8,agent_program_python,1.1115476127694517,1.0748084201218773,48,0.019442493794485927,1,8496.0,220.4836998716928,0,0,3,2
1,composite,8,cost_aware_recent_budget,1.0763667991947539,1.0480297135978214,48,0.019817525753751397,1,8496.0,741.346086782869,9,0,3,2
1,composite,8,none,7.850106429153432,7.574940808182064,360,7.8748747473582625,0,5276.0,0.049500144086778164,0,0,0,0
1,composite,8,probe_bandit_optimizer,1.098553588235518,1.057578819583998,48,0.022932508727535605,1,8496.0,7808.417323802132,101,0,3,2
1,composite,8,q_learning_optimizer,1.1069167861326907,1.066230290032561,48,0.021710016881115735,1,8496.0,4715.505174011923,62,0,3,2
1,composite,9,agent_json_memory,0.028072417141326394,0.021305973900275093,0,0.02319498162250966,1,8496.0,408.4181532962248,0,0,3,2
1,composite,9,agent_program_python,1.1147971737955231,1.0787694698794643,48,0.023199478164315224,1,8496.0,218.8657951191999,0,0,3,2
1,composite,9,cost_aware_recent_budget,1.1136744171380997,1.0742826156072416,48,0.029462258680723608,1,8496.0,771.0749649559148,9,0,3,2
1,composite,9,none,8.013335599631924,7.7556604829927265,360,8.115847245790064,0,5276.0,0.046278873924165964,0,0,0,0
1,composite,9,probe_bandit_optimizer,1.1558471254829783,1.0987328911950398,48,0.027054964448325336,1,8496.0,9633.210977248382,125,0,3,2
1,composite,9,q_learning_optimizer,1.1394614552652154,1.0846413279068652,48,0.03640996874310076,1,8496.0,4446.672447898891,57,0,4,3
1,composite,10,agent_json_memory,0.02881273370197353,0.021336495248963028,0,0.024942506570369005,1,8496.0,411.3929782761261,0,0,3,2
1,composite,10,agent_program_python,1.1634828910852473,1.0974327981885943,48,0.026434994651935995,1,8496.0,229.0869802236557,0,0,3,2
1,composite,10,cost_aware_recent_budget,1.1141380229673814,1.079359935829416,48,0.02653500996530056,1,8496.0,752.8182680835016,9,0,3,2
1,composite,10,none,7.753103881744512,7.523115262382714,360,8.134759234962985,0,5276.0,0.03705022390931845,0,0,0,0
1,composite,10,probe_bandit_optimizer,1.1809997255719888,1.1020019092635873,48,0.03665602707769722,1,8496.0,8979.661803285126,115,0,3,2
1,composite,10,q_learning_optimizer,1.1899607302135944,1.1285319974477823,48,0.054547475883737206,1,8496.0,5190.027979959268,67,0,4,3
1,cycle,1,agent_json_memory,0.26583804763504304,0.19189592373246947,0,0.4947685025399551,1,8372.0,753.9790877490304,0,0,6,5
1,cycle,1,agent_program_python,1.0737053728371393,0.9831611098585805,48,0.43739987013395876,1,8372.0,593.5517801553942,0,0,7,6
1,cycle,1,cost_aware_recent_budget,1.0950993979349732,0.9842612082138658,48,0.4291564953746274,1,8372.0,1812.5539693282917,21,0,7,6
1,cycle,1,none,8.574099254474277,8.248269848627388,480,8.6020353337517,0,5272.0,0.04793098196387291,0,0,0,0
1,cycle,1,probe_bandit_optimizer,1.2322536298597697,1.089516761203413,48,0.7740079861832783,1,8372.0,14177.81319405185,163,0,16,15
1,cycle,1,q_learning_optimizer,1.1219445764436387,0.9072808215326708,34,0.49712649488355964,1,8376.0,7096.047510160133,68,0,24,23
1,cycle,2,agent_json_memory,0.24709047904858986,0.17961103282383797,0,0.5377701425459235,1,8376.0,699.5753711671568,0,0,6,5
1,cycle,2,agent_program_python,1.0789416672681302,0.984148540374008,48,0.4947700042976066,1,8376.0,592.2650380525738,0,0,7,6
1,cycle,2,cost_aware_recent_budget,1.0556025829767652,0.971178932862434,48,0.5000510049285367,1,8376.0,1780.0439265556633,21,0,7,6
1,cycle,2,none,8.588853386851648,8.240414094204121,480,8.706237864680588,0,5276.0,0.04908093251287937,0,0,0,0
1,cycle,2,probe_bandit_optimizer,1.1012185352349964,0.9987871306899857,48,0.594154599821195,1,8376.0,12912.51274914248,159,0,7,6
1,cycle,2,q_learning_optimizer,1.166256880775715,0.9971012812457047,43,0.844191014766693,1,8376.0,9545.474298123736,87,0,37,36
1,cycle,3,agent_json_memory,0.24935486047373465,0.18055770609256191,0,0.45239616301842034,1,8380.0,690.8424931461923,0,0,6,5
1,cycle,3,agent_program_python,1.0816735048623134,0.9839511646229463,48,0.4592249984852969,1,8380.0,586.5076038171537,0,0,7,6
1,cycle,3,cost_aware_recent_budget,1.0754815230999764,0.9828363894484937,48,0.44859149493277073,1,8380.0,1770.8414361113682,21,0,7,6
1,cycle,3,none,8.389434573570421,8.092112700008633,480,8.583184974850155,0,5276.0,0.05334668094292283,0,0,0,0
1,cycle,3,probe_bandit_optimizer,1.147677590100405,1.01958932573325,48,0.5491621646797283,1,8380.0,13314.479225024115,159,0,13,12
1,cycle,3,q_learning_optimizer,1.136380266592217,0.9536946071117806,37,0.6968724599573759,1,8500.0,8375.529259908944,77,0,33,32
1,cycle,4,agent_json_memory,0.24963381734172194,0.18477594579356568,0,0.48650401004124433,1,8376.0,698.985449038446,0,0,6,5
1,cycle,4,agent_program_python,1.085317072380955,0.9879868653418574,48,0.4813234874745831,1,8376.0,581.7380893277004,0,0,7,6
1,cycle,4,cost_aware_recent_budget,1.0680026756502532,0.9833458734647138,48,0.49351433117408305,1,8376.0,1783.427968097385,21,0,7,6
1,cycle,4,none,8.403598464647075,8.111941206273817,480,8.573998647625558,0,5276.0,0.05285098450258374,0,0,0,0
1,cycle,4,probe_bandit_optimizer,1.2893788684838607,1.0737512739675974,45,1.0089955001603812,1,8376.0,16354.158099915367,180,0,21,20
1,cycle,4,q_learning_optimizer,1.1848594262846746,1.0552308329351945,48,0.7380189665127543,1,8376.0,8888.922724174336,83,0,30,29
1,cycle,5,agent_json_memory,0.24933778035726087,0.18376840938193104,0,0.42005002324003726,1,8376.0,736.94898217218,0,0,6,5
1,cycle,5,agent_program_python,1.0886111595027614,1.001597850457377,48,0.4162410012213513,1,8376.0,595.5582277383655,0,0,7,6
1,cycle,5,cost_aware_recent_budget,1.0659504097323709,0.9777968894923106,48,0.4086239845491946,1,8376.0,1766.0361298476346,21,0,7,6
1,cycle,5,none,8.514288156972421,8.204127958985433,480,8.585079142358154,0,5272.0,0.054169155191630125,0,0,0,0
1,cycle,5,probe_bandit_optimizer,1.1798118624816805,1.0616102335916366,48,0.8244126278441399,1,8376.0,17241.918864718173,187,0,34,33
1,cycle,5,q_learning_optimizer,1.1417304507631343,1.038390631826284,48,0.6359954917570574,1,8376.0,8313.632180041168,78,0,31,30
1,cycle,6,agent_json_memory,0.2606674846902024,0.18963941280768873,0,0.47696298570372164,1,8380.0,756.1148210661486,0,0,6,5
1,cycle,6,agent_program_python,1.1087068704364356,1.0042744909393757,48,0.5081405019154772,1,8380.0,632.9894660739228,0,0,7,6
1,cycle,6,cost_aware_recent_budget,1.071866582497023,0.9764068552613026,48,0.45812550524715334,1,8380.0,1757.9514430253766,21,0,7,6
1,cycle,6,none,8.385907056799624,8.068090256104673,480,8.674028984387405,0,5276.0,0.06913294782862067,0,0,0,0
1,cycle,6,probe_bandit_optimizer,1.1563548896810971,1.0449069318080244,48,0.5332609871402383,1,8380.0,13955.503992910963,161,0,7,6
1,cycle,6,q_learning_optimizer,1.1450809684659664,0.9709794495089833,43,0.6707648572046309,1,8380.0,9162.66130976146,81,0,31,30
1,cycle,7,agent_json_memory,0.2947285017580725,0.21061330844531767,0,0.5887595034437254,1,8380.0,848.7096813041717,0,0,6,5
1,cycle,7,agent_program_python,1.3218556780096453,1.1807148970547132,48,0.6144410115666687,1,8380.0,711.702368920669,0,0,7,6
1,cycle,7,cost_aware_recent_budget,1.2911601793409015,1.1880358802348685,48,0.5069729988463223,1,8380.0,2367.155911808368,21,0,7,6
1,cycle,7,none,10.326561922653733,9.866348429447195,480,11.17390600265935,0,5276.0,0.06666133413091302,0,0,0,0
1,cycle,7,probe_bandit_optimizer,1.360755996138323,1.1369895555011074,40,0.8669025206472725,1,8380.0,15893.14721210394,155,0,10,9
1,cycle,7,q_learning_optimizer,1.3607191067421809,1.2262063017260516,48,0.5509185022674501,1,8500.0,9111.360718787182,75,0,21,20
1,cycle,8,agent_json_memory,0.29455371225291554,0.21074527746047048,0,0.6223760021384805,1,8380.0,871.7823740444146,0,0,6,5
1,cycle,8,agent_program_python,1.2958495824811205,1.1829107124261402,48,0.599242007592693,1,8380.0,742.3914337996393,0,0,7,6
1,cycle,8,cost_aware_recent_budget,1.1603254231643707,1.0416910155375565,48,0.5077839916339144,1,8380.0,1933.1592029775493,21,0,7,6
1,cycle,8,none,9.931285476195626,9.495528461290329,480,8.99010848661419,0,5276.0,0.08464592974632978,0,0,0,0
1,cycle,8,probe_bandit_optimizer,1.2279022002379254,1.104438198065812,48,0.9266434848541393,1,8380.0,13232.249214081094,145,0,9,8
1,cycle,8,q_learning_optimizer,1.3029555284204737,1.1686943329550559,48,0.499386532464996,1,8380.0,10269.825237803161,83,0,31,30
1,cycle,9,agent_json_memory,0.24519537541588457,0.18061847282903423,0,0.4792030056705698,1,8376.0,705.8166422648355,0,0,6,5
1,cycle,9,agent_program_python,1.0799746070794451,0.9852086993002255,48,0.5689706624252721,1,8376.0,606.1003601644188,0,0,7,6
1,cycle,9,cost_aware_recent_budget,1.1792205728124827,1.049207775334556,48,0.4584473383147269,1,8376.0,1993.9226728747599,21,0,7,6
1,cycle,9,none,10.415857732053459,10.037234987612464,480,10.863616998540238,0,5276.0,0.06625126115977764,0,0,0,0
1,cycle,9,probe_bandit_optimizer,1.2313334100569289,1.110847587430423,48,0.6821985327405853,1,8376.0,15211.418095103,159,0,7,6
1,cycle,9,q_learning_optimizer,1.183243926692133,1.020917988474442,44,0.6153574970085174,1,8500.0,8279.693476913963,79,0,22,21
1,cycle,10,agent_json_memory,0.2454157916266316,0.1788515610921119,0,0.46726503060199315,1,8380.0,711.6623831097968,0,0,6,5
1,cycle,10,agent_program_python,1.0816292444360442,0.9894934436791422,48,0.45630716776940966,1,8380.0,589.3530767643824,0,0,7,6
1,cycle,10,cost_aware_recent_budget,1.280643519712612,1.1781789376982488,48,0.518202010425739,1,8380.0,2160.641315917019,21,0,7,6
1,cycle,10,none,9.710731119654762,9.257553432204682,480,10.556929526501335,0,5276.0,0.07100880611687899,0,0,0,0
1,cycle,10,probe_bandit_optimizer,1.1136009977781214,1.009588762705486,48,0.600660007330589,1,8380.0,12446.126741706394,153,0,7,6
1,cycle,10,q_learning_optimizer,1.1738959201708592,1.011235027302367,39,0.8078250393737108,1,8500.0,9853.357724787202,88,0,33,32
1,rare,1,agent_json_memory,0.8501321089473398,0.5504349213879323,40,9.22371755586937,1,9444.0,1345.4902727971785,0,0,10,9
1,rare,1,agent_program_python,1.0483908780346003,0.3436928297257207,20,11.599072004901245,1,6852.0,140.50085097551346,0,0,1,0
1,rare,1,cost_aware_recent_budget,1.7662589767617949,1.066097123192675,60,11.353804025566204,1,9444.0,4103.849489882123,38,0,11,10
1,rare,1,none,9.186338706106957,8.725775128510172,500,15.912270502303727,0,5272.0,0.045507040340453386,0,0,0,0
1,rare,1,probe_bandit_optimizer,1.77965794976141,1.0676798366249485,60,11.515081566176375,1,9444.0,15590.999893087428,180,0,11,10
1,rare,1,q_learning_optimizer,1.8025270682604362,1.0802211957020014,60,11.410109023563562,1,9476.0,7273.198502021842,72,0,13,12
1,rare,2,agent_json_memory,0.7850134048688536,0.5228192511114887,40,8.872678421903402,1,9448.0,1261.0299721127376,0,0,10,9
1,rare,2,agent_program_python,0.9685288670880254,0.3283266358873031,20,12.18262702168431,1,6856.0,140.27409470872954,0,0,1,0
1,rare,2,cost_aware_recent_budget,1.7723936854842275,1.0836348592824327,60,13.241170006222092,1,9448.0,4126.400092965923,38,0,11,10
1,rare,2,none,9.396974801881393,8.871313602503504,500,11.596117506269366,0,5276.0,0.052219023928046227,0,0,0,0
1,rare,2,probe_bandit_optimizer,1.7270959363183163,1.060579959408238,60,11.536084045656024,1,9448.0,14768.298164999578,172,0,11,10
1,rare,2,q_learning_optimizer,1.777612626174232,1.0974358572841285,60,11.549765552626921,1,9448.0,8611.705598130357,89,0,13,12
1,rare,3,agent_json_memory,0.8021546129020862,0.5338441079301346,40,8.966975036310032,1,9448.0,1350.3910709987395,0,0,10,9
1,rare,3,agent_program_python,1.0073039087001234,0.33177779769175686,20,10.390318051213399,1,6856.0,146.47626923397183,0,0,1,0
1,rare,3,cost_aware_recent_budget,1.7537915587308817,1.0624719316385582,60,10.360577458050102,1,9448.0,4070.2619387884624,38,0,11,10
1,rare,3,none,9.228314508800395,8.815019767684538,500,9.831062497687526,0,5276.0,0.049159396439790726,0,0,0,0
1,rare,3,probe_bandit_optimizer,1.8026274540655625,1.082440479472603,60,10.213194417883642,1,9448.0,14544.437891920097,166,0,11,10
1,rare,3,q_learning_optimizer,1.8068400584161282,1.0790492617767693,60,10.18855350848753,1,9448.0,7892.316507815849,84,0,12,11
1,rare,4,agent_json_memory,0.7727707579033449,0.527470503018574,41,8.85554704000242,1,9448.0,1291.2615197710693,0,0,10,9
1,rare,4,agent_program_python,1.0198548645227372,0.3368422910878305,20,12.102329521439968,1,6856.0,140.08145488332957,0,0,1,0
1,rare,4,cost_aware_recent_budget,1.8351852378206484,1.0921676442699715,60,11.48382101091556,1,9448.0,4175.3325327299535,38,0,11,10
1,rare,4,none,9.529706250080684,8.890807539784065,500,11.337148523307404,0,5276.0,0.05222205072641373,0,0,0,0
1,rare,4,probe_bandit_optimizer,1.7917155707255006,1.081272222210019,60,11.626902513671665,1,9448.0,16227.03002113849,188,0,11,10
1,rare,4,q_learning_optimizer,1.7914182121360984,1.08170765840138,60,11.440459080040453,1,9448.0,8342.593603942078,87,0,13,12
1,rare,5,agent_json_memory,0.7869821358569121,0.5329028305115773,40,9.14041856303811,1,9444.0,1301.4196681324393,0,0,10,9
1,rare,5,agent_program_python,1.0028924709088944,0.3361678015304884,20,10.61421544291079,1,6852.0,149.02310993056744,0,0,1,0
1,rare,5,cost_aware_recent_budget,1.751474769844208,1.0700004279189874,60,10.355474954121746,1,9444.0,4100.484288006555,38,0,11,10
1,rare,5,none,9.268883126884853,8.82128064509339,500,10.609114065300673,0,5272.0,0.06067892536520958,0,0,0,0
1,rare,5,probe_bandit_optimizer,1.7885968983561422,1.0764709567916322,60,10.74135497037787,1,9444.0,16710.321537044365,196,0,11,10
1,rare,5,q_learning_optimizer,1.8108366526818525,1.0972377455295323,60,10.673398515791632,1,9444.0,8100.992648105603,86,0,11,10
1,rare,6,agent_json_memory,0.7848306725888202,0.5231855655034047,40,8.848124445648864,1,9448.0,1326.7484938260168,0,0,10,9
1,rare,6,agent_program_python,0.9672362815278271,0.32551532943519607,20,11.818545550340787,1,6856.0,140.35931107355282,0,0,1,0
1,rare,6,cost_aware_recent_budget,1.7718692735070363,1.0820817969538943,60,11.581092025153337,1,9448.0,4180.861202068627,38,0,11,10
1,rare,6,none,9.366575455399774,8.87821383083873,500,11.32742998015601,0,5276.0,0.050528033170849085,0,0,0,0
1,rare,6,probe_bandit_optimizer,1.755572944530286,1.0775728841609733,60,12.094840488862244,1,9448.0,15682.439338008408,176,0,11,10
1,rare,6,q_learning_optimizer,1.7549632381026943,1.0804413910793502,60,12.066716494155116,1,9448.0,8384.67753387522,88,0,11,10
1,rare,7,agent_json_memory,0.78416452864379,0.5236490052791648,40,8.865290993708186,1,9448.0,1309.278188913595,0,0,10,9
1,rare,7,agent_program_python,0.9867670734820421,0.32710640193221885,20,13.234999467385933,1,6856.0,140.12915798230097,0,0,1,0
1,rare,7,cost_aware_recent_budget,1.757245725117779,1.06754165814588,60,13.181369961239398,1,9448.0,4073.2502526952885,38,0,11,10
1,rare,7,none,9.277516332028123,8.74782530352402,500,12.320695506059565,0,5276.0,0.05249778041616082,0,0,0,0
1,rare,7,probe_bandit_optimizer,1.8366995504281174,1.0932891186207094,60,13.2573144917842,1,9448.0,14096.823143947404,160,0,11,10
1,rare,7,q_learning_optimizer,1.8015967337123584,1.096006779779499,60,12.843363045249134,1,9448.0,7493.212646630127,75,0,14,13
1,rare,8,agent_json_memory,0.7992419999694297,0.543618048686767,41,9.114142943872139,1,9448.0,1368.15876403125,0,0,10,9
1,rare,8,agent_program_python,1.0522877848901164,0.3473073395273079,20,12.060447994736021,1,6856.0,145.96285030711442,0,0,1,0
1,rare,8,cost_aware_recent_budget,2.141580406751018,1.2791290369932542,60,15.19423245626967,1,9448.0,5010.7351816259325,38,0,11,10
1,rare,8,none,10.131676611393535,9.513786962472498,500,13.77135799557436,0,5276.0,0.05516811506822705,0,0,0,0
1,rare,8,probe_bandit_optimizer,1.951177737209946,1.1562673820865004,60,12.164988979930056,1,9448.0,15059.24728908576,158,0,11,10
1,rare,8,q_learning_optimizer,2.0421821351434724,1.227295789309816,60,14.345066001988014,1,9448.0,9086.032942053862,83,0,12,11
1,rare,9,agent_json_memory,0.7928146151728773,0.5431949363507252,43,9.001158486353233,1,9448.0,1360.042961256113,0,0,10,9
1,rare,9,agent_program_python,1.0835099658288527,0.350901447503323,20,12.469773500924928,1,6856.0,144.34913982404396,0,0,1,0
1,rare,9,cost_aware_recent_budget,2.164198695779002,1.2890565318230074,60,13.261556508950887,1,9448.0,5102.521156950388,38,0,11,10
1,rare,9,none,10.402999253856251,9.83563409750382,500,14.11558154504746,0,5276.0,0.05439104279503226,0,0,0,0
1,rare,9,probe_bandit_optimizer,2.05588739636975,1.212948773455638,60,12.121948046842588,1,9448.0,17162.126766925212,174,0,11,10
1,rare,9,q_learning_optimizer,1.9438890438565675,1.1666582560186118,60,11.708176016691139,1,9480.0,9219.95381207671,86,0,15,14
1,rare,10,agent_json_memory,0.8437466049993722,0.5491212126798928,40,9.114743041573092,1,9448.0,1313.4379960247315,0,0,10,9
1,rare,10,agent_program_python,0.9713756811106578,0.32499787347559406,20,10.27678004174959,1,6856.0,145.4531234339811,0,0,1,0
1,rare,10,cost_aware_recent_budget,1.7467754670360591,1.068700688887879,60,10.104697430506349,1,9448.0,4155.354067042936,38,0,11,10
1,rare,10,none,9.216609715804225,8.831733172539517,500,10.042508071637712,0,5276.0,0.05092029459774494,0,0,0,0
1,rare,10,probe_bandit_optimizer,1.7776297878299374,1.0748387903731782,60,11.707009497331455,1,9448.0,14870.553197979461,172,0,11,10
1,rare,10,q_learning_optimizer,1.7738903902257637,1.0726562072603785,60,10.357903022668324,1,9480.0,8940.398177073803,94,0,14,13
2,burst,1,agent_json_memory,0.20614994883847712,0.0670697251916863,2,0.038058849168010056,2,9444.0,298.64572116639465,0,0,2,0
2,burst,1,agent_program_python,0.20271612413732004,0.06583442630168672,2,0.04472649598028511,2,9444.0,267.062722123228,0,0,2,0
2,burst,1,cost_aware_recent_budget,0.17486124381927445,0.05649247209172851,0,0.03850148641504347,2,9444.0,739.0653269831091,5,0,2,0
2,burst,1,none,9.555987773977298,8.96567468359232,504,9.028864663559943,0,5272.0,0.04863028880208731,0,0,0,0
2,burst,1,probe_bandit_optimizer,0.23398703347387076,0.07864111132221296,2,0.056011465494520955,2,11056.0,13948.654756939504,145,0,3,1
2,burst,1,q_learning_optimizer,0.20821903992327842,0.06930193655231658,0,0.05099898553453386,2,11024.0,6386.36160310125,64,0,15,13
2,burst,2,agent_json_memory,0.15856244936003336,0.05350410036044195,1,0.04645498120225966,2,9448.0,238.24226419674233,0,0,2,0
2,burst,2,agent_program_python,0.16017697271308848,0.05397557237301953,1,0.048194476403295994,2,9448.0,232.50945494510233,0,0,2,0
2,burst,2,cost_aware_recent_budget,0.1609633567083315,0.05375138110442398,1,0.04627901944331825,2,9448.0,735.0634987233207,5,0,2,0
2,burst,2,none,10.783299373094147,9.960521615842785,504,8.994171372614801,0,5276.0,0.05789886927232146,0,0,0,0
2,burst,2,probe_bandit_optimizer,0.18895372219655335,0.06552593202892847,1,0.05920451658312231,2,11028.0,12329.745983006433,152,0,3,1
2,burst,2,q_learning_optimizer,0.6251625003642403,0.43545159336645156,25,0.05582001467701048,2,12040.0,8207.477638265118,88,0,10,8
2,burst,3,agent_json_memory,0.17106599557640323,0.05550765941734426,0,0.03803549916483462,2,9448.0,229.23446976346895,0,0,2,0
2,burst,3,agent_program_python,0.1668638619109211,0.05443557907710783,0,0.038366002263501287,2,9448.0,219.5111431647092,0,0,2,0
2,burst,3,cost_aware_recent_budget,0.16980555388727211,0.055014737881720066,1,0.038776511792093515,2,9448.0,720.2449656324461,5,0,2,0
2,burst,3,none,9.29740048435633,8.75484241740196,504,8.711261631106026,0,5276.0,0.053938012570142746,0,0,0,0
2,burst,3,probe_bandit_optimizer,0.2113790701453883,0.0695524822367588,1,0.056926032993942485,2,11060.0,11615.550595044624,144,0,3,1
2,burst,3,q_learning_optimizer,0.7580305504476806,0.547312582275481,33,0.07158200605772434,2,12040.0,8029.012230923399,84,0,13,11
2,burst,4,agent_json_memory,0.1706224987962437,0.05546769323700573,1,0.037751006311737,2,9448.0,229.1333360481076,0,0,2,0
2,burst,4,agent_program_python,0.16912987858328643,0.05531977537126901,1,0.03967400698456913,2,9448.0,222.05083625158295,0,0,2,0
2,burst,4,cost_aware_recent_budget,0.17028057996261226,0.05575515109133752,1,0.04422701895236969,2,12040.0,986.6569203441031,8,0,3,1
2,burst,4,none,9.259912239989111,8.701251522070379,504,8.770404357346706,0,5276.0,0.0502229668200016,0,0,0,0
2,burst,4,probe_bandit_optimizer,0.20892635797887713,0.06936042719947484,1,0.0999284820863977,2,11028.0,13546.92157311365,169,0,3,1
2,burst,4,q_learning_optimizer,0.6527006893399326,0.4287517377088079,26,0.08512331114616242,2,12040.0,8161.246476578526,85,0,14,12
2,burst,5,agent_json_memory,0.11484700842023197,0.045472948574267015,0,0.035167497117072344,2,9444.0,226.17854998679832,0,0,2,0
2,burst,5,agent_program_python,0.12265126963029607,0.047772462591334865,1,0.05113048828206956,2,9444.0,221.3559871306643,0,0,2,0
2,burst,5,cost_aware_recent_budget,0.11799199642458301,0.04615384927698566,0,0.03795398224610835,2,12036.0,1012.4480069498532,8,0,3,1
2,burst,5,none,9.495307183484934,8.833762174666239,504,8.874329333775677,0,5272.0,0.05239067832008004,0,0,0,0
2,burst,5,probe_bandit_optimizer,0.154110270620246,0.060832246405576974,0,0.061105992062948644,2,11056.0,14889.338042819872,179,0,3,1
2,burst,5,q_learning_optimizer,0.7155513527201643,0.5273924966604682,32,0.0854275102028623,2,12036.0,10275.032613484655,87,0,35,33
2,burst,6,agent_json_memory,0.19616938458057112,0.06178835637304777,2,0.04607300506904721,2,9448.0,245.7937058643438,0,0,2,0
2,burst,6,agent_program_python,0.19368889023705066,0.0612327762064524,2,0.043842001468874514,2,9448.0,223.43232395360246,0,0,2,0
2,burst,6,cost_aware_recent_budget,0.19215221735066726,0.06057216339589407,2,0.04752251552417874,2,9448.0,710.3053900646046,5,0,2,0
2,burst,6,none,9.417936403964026,8.759210890032895,504,8.56489650614094,0,5276.0,0.06084074266254902,0,0,0,0
2,burst,6,probe_bandit_optimizer,0.23234011338596844,0.07542768401132587,2,0.05568803753703832,2,11060.0,11650.372436270118,146,0,3,1
2,burst,6,q_learning_optimizer,0.49514606061469135,0.3104245894064661,18,0.08691948605701325,2,12040.0,8463.628334226087,83,0,21,19
2,burst,7,agent_json_memory,0.12824562848739626,0.04796854984306265,0,0.042166508501395576,2,9448.0,236.3958122441545,0,0,2,0
2,burst,7,agent_program_python,0.12103354737822268,0.04634468486377349,0,0.0415679911384359,2,9448.0,224.49980193050578,0,0,2,0
2,burst,7,cost_aware_recent_budget,0.12771538953529663,0.04797267111522766,0,0.03696752537507564,2,12040.0,1016.7663491447456,8,0,3,1
2,burst,7,none,9.297541168198222,8.753756326283716,504,8.795725493109785,0,5276.0,0.055443146266043186,0,0,0,0
2,burst,7,probe_bandit_optimizer,0.1498860192077699,0.057562387470776834,0,0.10156299395021047,2,11060.0,11424.182225950062,142,0,3,1
2,burst,7,q_learning_optimizer,0.5855886220039489,0.40637189597570494,24,0.09952800464816391,2,12040.0,7349.271938961465,76,0,12,10
2,burst,8,agent_json_memory,0.12919238040922199,0.047539344741380773,0,0.03677715139929205,2,9448.0,225.43356037931517,0,0,2,0
2,burst,8,agent_program_python,0.1257999086616715,0.046450207591988146,0,0.0368394743418321,2,9448.0,218.4650107519701,0,0,2,0
2,burst,8,cost_aware_recent_budget,0.12608236031762005,0.04640063964567768,0,0.041124984272755676,2,9448.0,699.7574400156736,5,0,2,0
2,burst,8,none,9.181326925754547,8.684426955490684,504,9.340145159512758,0,5276.0,0.052296905778348446,0,0,0,0
2,burst,8,probe_bandit_optimizer,0.15443093492649484,0.057746765063105464,0,0.06970748654566704,2,11060.0,10618.431581242476,131,0,3,1
2,burst,8,q_learning_optimizer,0.2955149114131927,0.17189207350990424,8,0.05113300576340407,2,12040.0,9262.981318170205,83,0,34,32
2,burst,9,agent_json_memory,0.1307866448284281,0.0486378818944407,0,0.04076799668837339,2,9448.0,232.25836287019774,0,0,2,0
2,burst,9,agent_program_python,0.12435982377307168,0.04670312468078919,0,0.04075600008945912,2,9448.0,219.20917194802314,0,0,2,0
2,burst,9,cost_aware_recent_budget,0.13342877718969237,0.04916913395087855,0,0.04080700455233455,2,12040.0,1009.8409611382522,8,0,3,1
2,burst,9,none,9.318302513226323,8.761536016439399,504,8.926321874605492,0,5276.0,0.05804281681776047,0,0,0,0
2,burst,9,probe_bandit_optimizer,0.16653529848554158,0.06198306849303966,0,0.08414950571022925,2,11060.0,11206.09618735034,137,0,3,1
2,burst,9,q_learning_optimizer,0.6144399816791215,0.4220306796681446,24,0.05198497383389622,2,12040.0,7636.279612255748,84,0,10,8
2,burst,10,agent_json_memory,0.13497279481574267,0.0500160179217346,1,0.028473150450736284,2,9448.0,225.08685424691066,0,0,2,0
2,burst,10,agent_program_python,0.12937688550058127,0.04826408257940784,1,0.03710498567670583,2,9448.0,241.47671513492242,0,0,2,0
2,burst,10,cost_aware_recent_budget,0.13713463592769884,0.05041168946869826,1,0.038479026989080005,2,12040.0,1013.2559771300294,8,0,3,1
2,burst,10,none,9.183576448946647,8.673693424959007,504,8.78769414848648,0,5276.0,0.05487602902576327,0,0,0,0
2,burst,10,probe_bandit_optimizer,0.16787607669054214,0.06335667710421451,1,0.07361899770330635,2,11028.0,12108.966249797959,150,0,3,1
2,burst,10,q_learning_optimizer,1.0825766153478373,0.7983049594865103,49,0.0432365108281374,2,12072.0,9442.83080502646,93,0,19,17
2,composite,1,agent_json_memory,0.026384793697313096,0.0203556607529107,0,0.01981678360607475,1,8492.0,393.86974403169006,0,0,3,2
2,composite,1,agent_program_python,1.1254412219083558,1.0875717177340352,48,0.023172484361566603,1,8492.0,247.23495653597638,0,0,3,2
2,composite,1,cost_aware_recent_budget,1.0879430922310955,1.0586836021199513,48,0.020840001525357366,1,8492.0,751.9139851792715,9,0,3,2
2,composite,1,none,7.957115050036616,7.6590835246154,360,8.131140013574623,0,5272.0,0.037802092265337706,0,0,0,0
2,composite,1,probe_bandit_optimizer,1.0913482411221291,1.050942791658195,48,0.02188274811487645,1,8492.0,8629.791697021574,113,0,3,2
2,composite,1,q_learning_optimizer,1.14466396747351,1.0873288268663197,48,0.026777503080666065,1,8492.0,4009.6189182368107,51,0,4,3
2,composite,2,agent_json_memory,0.032283330316810556,0.022612857315430626,0,0.027062473236583173,1,8496.0,419.97238068142906,0,0,3,2
2,composite,2,agent_program_python,1.1210844340287924,1.082259087706916,48,0.028700000257231295,1,8496.0,231.4651541528292,0,0,3,2
2,composite,2,cost_aware_recent_budget,1.1185950844568044,1.082489840660451,48,0.03630496212281287,1,8496.0,741.4607077953406,9,0,3,2
2,composite,2,none,7.896690960236204,7.6509939749181894,360,8.235232526203617,0,5276.0,0.04260829882696271,0,0,0,0
2,composite,2,probe_bandit_optimizer,1.1393362134792067,1.081007957044575,48,0.05483246059156954,1,8496.0,9415.050005889498,121,0,3,2
2,composite,2,q_learning_optimizer,1.168607562916198,1.1072768676159386,48,0.03051401290576905,1,8500.0,5196.6758406488225,65,0,5,4
2,composite,3,agent_json_memory,0.02804583661297026,0.021317490124298878,0,0.020172519725747406,1,8496.0,399.8143400531262,0,0,3,2
2,composite,3,agent_program_python,1.1095876951003447,1.0749590065744192,48,0.020877530914731324,1,8496.0,225.14387499541044,0,0,3,2
2,composite,3,cost_aware_recent_budget,1.146676232504736,1.1031354785599332,48,0.020230014342814684,1,8496.0,748.2017776346765,9,0,3,2
2,composite,3,none,7.933748244249728,7.687912012301641,360,8.13109400041867,0,5276.0,0.04797097062692046,0,0,0,0
2,composite,3,probe_bandit_optimizer,1.1149578140854526,1.0681974670862677,48,0.02235997817479074,1,8496.0,8366.511642117985,111,0,3,2
2,composite,3,q_learning_optimizer,1.1716495830720912,1.1076920806469077,48,0.019167506252415478,1,8496.0,4886.327664076816,63,0,4,3
2,composite,4,agent_json_memory,0.02935315230085204,0.021413884597778734,0,0.021207495592534542,1,8496.0,423.5376611468382,0,0,3,2
2,composite,4,agent_program_python,1.1263968714047223,1.0768021474682934,48,0.02138002309948206,1,8496.0,236.51018616510555,0,0,3,2
2,composite,4,cost_aware_recent_budget,1.0760408971691504,1.040567155804537,48,0.03319449024274945,1,8496.0,738.3759579388425,9,0,3,2
2,composite,4,none,7.994046063928788,7.661678233125713,360,7.960243980051018,0,5276.0,0.06286025745794177,0,0,0,0
2,composite,4,probe_bandit_optimizer,1.1153487663250417,1.0644970434239236,48,0.02479249087627977,1,8496.0,9660.564590012655,127,0,3,2
2,composite,4,q_learning_optimizer,1.1375466897637427,1.0819006751666564,48,0.025039989850483835,1,8500.0,4847.806948295329,61,0,5,4
2,composite,5,agent_json_memory,0.030579745847110946,0.022096727075727858,0,0.02325751120224595,1,8492.0,434.2554258182645,0,0,3,2
2,composite,5,agent_program_python,1.1301819123521757,1.078495784733807,48,0.022982509108260274,1,8492.0,222.40737755782902,0,0,3,2
2,composite,5,cost_aware_recent_budget,1.1137227649063182,1.0697155817373039,48,0.022607491700910032,1,8492.0,744.4800551747903,9,0,3,2
2,composite,5,none,8.014580856494527,7.677045111550897,360,8.226896738051437,0,5272.0,0.046230037696659565,0,0,0,0
2,composite,5,probe_bandit_optimizer,1.2012964817889344,1.1147930894771387,48,0.08022000838536769,1,8492.0,10783.990897994954,139,0,3,2
2,composite,5,q_learning_optimizer,1.109751727199182,1.072679978581921,48,0.028359980206005275,1,8492.0,4458.391569962259,58,0,3,2
2,composite,6,agent_json_memory,0.02795032924041152,0.020867602466346908,0,0.020916733774356544,1,8496.0,403.492609213572,0,0,3,2
2,composite,6,agent_program_python,1.2291329658182804,1.1404009807544448,48,0.02098501136060804,1,8496.0,230.486212822143,0,0,3,2
2,composite,6,cost_aware_recent_budget,1.0989565465327662,1.0631157166143468,48,0.02762250369414687,1,8496.0,754.9349657492712,9,0,3,2
2,composite,6,none,7.963100331835449,7.647700921451259,360,8.222038988606073,0,5276.0,0.04949676804244518,0,0,0,0
2,composite,6,probe_bandit_optimizer,1.1236250342335552,1.073504045295219,48,0.02305321686435491,1,8496.0,9123.988331994042,119,0,3,2
2,composite,6,q_learning_optimizer,1.1332505161893398,1.084972624893352,48,0.05779274215456098,1,8496.0,4475.217412109487,58,0,3,2
2,composite,7,agent_json_memory,0.029971734329592437,0.021742094314605404,0,0.024379973183386028,1,8496.0,408.38536102091894,0,0,3,2
2,composite,7,agent_program_python,1.1785462823657629,1.1158147665102862,48,0.029832532163709402,1,8496.0,224.95359333697706,0,0,3,2
2,composite,7,cost_aware_recent_budget,1.1189653116161935,1.0835309944620048,48,0.026219990104436874,1,8496.0,745.3008479205891,9,0,3,2
2,composite,7,none,8.096531011445526,7.8270680296959165,360,8.118186524370685,0,5276.0,0.051340204663574696,0,0,0,0
2,composite,7,probe_bandit_optimizer,1.1489468454480327,1.0934872079006808,48,0.027262503863312304,1,8496.0,8283.080549968872,107,0,3,2
2,composite,7,q_learning_optimizer,1.1040991844007901,1.0653095935898211,48,0.025962493964470923,1,8500.0,3872.7576031233184,50,0,4,3
2,composite,8,agent_json_memory,0.027903756805850815,0.021039284830395553,0,0.03562001802492887,1,8496.0,403.4913820796646,0,0,3,2
2,composite,8,agent_program_python,1.1671755213077024,1.115540038315683,48,0.019947256078012288,1,8496.0,218.87037123087794,0,0,3,2
2,composite,8,cost_aware_recent_budget,1.089800242819668,1.0548549138345857,48,0.020637482521124184,1,8496.0,745.1893347897567,9,0,3,2
2,composite,8,none,8.05672432713133,7.756404782089196,360,8.0776572576724,0,5276.0,0.07436994928866625,0,0,0,0
2,composite,8,probe_bandit_optimizer,1.134669183132549,1.086880125027771,48,0.022587511921301484,1,8496.0,7907.012136827689,101,0,3,2
2,composite,8,q_learning_optimizer,1.11171890530386,1.0668564904739875,48,0.02151999797206372,1,8496.0,4719.718290958554,62,0,3,2
2,composite,9,agent_json_memory,0.03007439130063479,0.02192223037127405,0,0.02260501787532121,1,8496.0,411.1804397543892,0,0,3,2
2,composite,9,agent_program_python,1.1243631122245763,1.0883255832595746,48,0.022729989723302424,1,8496.0,219.79916119016707,0,0,3,2
2,composite,9,cost_aware_recent_budget,1.1366111995206059,1.0893546843564967,48,0.02287000825162977,1,8496.0,766.468913119752,9,0,3,2
2,composite,9,none,7.929919036056769,7.6903697253631735,360,8.045471724472009,0,5276.0,0.045973865780979395,0,0,0,0
2,composite,9,probe_bandit_optimizer,1.16745692769958,1.1085680795885209,48,0.02705251972656697,1,8496.0,9571.615429245867,125,0,3,2
2,composite,9,q_learning_optimizer,1.1449096503686935,1.0934948699691123,48,0.03443499736022204,1,8496.0,4467.235370830167,57,0,4,3
2,composite,10,agent_json_memory,0.028151593384488176,0.021171910500723038,0,0.03686494892463088,1,8496.0,397.4537452450022,0,0,3,2
2,composite,10,agent_program_python,1.1263731129777927,1.0933729525681375,48,0.026302499463781714,1,8496.0,221.22451523318887,0,0,3,2
2,composite,10,cost_aware_recent_budget,1.1804390659866233,1.0999538188722604,48,0.04228000761941075,1,8496.0,759.8174372105859,9,0,3,2
2,composite,10,none,7.871491311865005,7.62237473827554,360,8.052637524087913,0,5276.0,0.057547062169760466,0,0,0,0
2,composite,10,probe_bandit_optimizer,1.183643479453167,1.1047862247020637,48,0.028049980755895376,1,8496.0,9078.191634092946,115,0,3,2
2,composite,10,q_learning_optimizer,1.1415149487826663,1.0899187967879693,48,0.06211547588463873,1,8496.0,5209.75477504544,67,0,4,3
2,cycle,1,agent_json_memory,0.24921360784598315,0.1809337022374772,0,0.43983299110550433,1,8372.0,705.1931779133156,0,0,6,5
2,cycle,1,agent_program_python,1.0801280074034973,0.9830420713115018,48,0.43451498495414853,1,8372.0,602.3571089026518,0,0,7,6
2,cycle,1,cost_aware_recent_budget,1.165541886681846,1.0557147274084855,48,0.49333386414218694,1,8372.0,1998.6323692137375,21,0,7,6
2,cycle,1,none,8.85094973675829,8.318023335717347,480,8.89963050140068,0,5272.0,0.055740936659276485,0,0,0,0
2,cycle,1,probe_bandit_optimizer,1.3603587552400616,1.1123278630596662,41,0.7740225235465914,1,8376.0,15115.390797203872,165,0,10,9
2,cycle,1,q_learning_optimizer,1.381262838888991,1.239233211284348,48,0.540247026947327,1,8496.0,8208.0904468894,68,0,16,15
2,cycle,2,agent_json_memory,0.2476992446463555,0.1806712286149074,0,0.5150795128429309,1,8376.0,734.4316529924981,0,0,6,5
2,cycle,2,agent_program_python,1.0715077165999294,0.9861573146433026,48,0.5152659810846671,1,8376.0,597.7136163855903,0,0,7,6
2,cycle,2,cost_aware_recent_budget,1.239684062602464,1.0983667125401553,48,0.5122475122334436,1,8376.0,2040.182660217397,21,0,7,6
2,cycle,2,none,8.487714130266491,8.159805689501809,480,8.979714181623422,0,5276.0,0.045011984184384346,0,0,0,0
2,cycle,2,probe_bandit_optimizer,1.1777396790178802,1.0600756704661762,48,0.6775595044018701,1,8376.0,14329.092143219896,159,0,7,6
2,cycle,2,q_learning_optimizer,1.348484065674711,1.133976892500262,45,1.0156215284951031,1,8376.0,11285.279417119455,87,0,35,34
2,cycle,3,agent_json_memory,0.2606083080172539,0.18959315627095444,0,0.4753380228066817,1,8380.0,755.0762582104653,0,0,6,5
2,cycle,3,agent_program_python,1.0797151912508223,0.980532071844209,48,0.45389350852929056,1,8380.0,594.2238317802548,0,0,7,6
2,cycle,3,cost_aware_recent_budget,1.2926879267615732,1.1607343726306378,48,0.5404200055636466,1,8380.0,2239.599782100413,21,0,7,6
2,cycle,3,none,9.195699013653211,8.73546958961621,480,12.866342533379791,0,5276.0,0.04795030690729618,0,0,0,0
2,cycle,3,probe_bandit_optimizer,1.192550377745647,1.0619112940427538,48,0.5694259773008525,1,8380.0,13536.148743354715,159,0,7,6
2,cycle,3,q_learning_optimizer,1.2449517921777442,1.0468776574271033,40,0.8139640267472712,1,8500.0,9385.589590994641,77,0,27,26
2,cycle,4,agent_json_memory,0.25181648636741255,0.18581494356719,0,0.48850802704691887,1,8376.0,733.7249991251156,0,0,6,5
2,cycle,4,agent_program_python,1.0770993297046516,0.995666662735554,48,0.4791201412444934,1,8376.0,601.0805559926666,0,0,7,6
2,cycle,4,cost_aware_recent_budget,1.0938624664656043,0.9937614183096836,48,0.4727360123069957,1,8376.0,1808.1444598501548,21,0,7,6
2,cycle,4,none,8.382911006434975,8.119128756516147,480,8.81424896651879,0,5276.0,0.043990963604301214,0,0,0,0
2,cycle,4,probe_bandit_optimizer,1.2881961018623163,1.0711966200081708,45,0.7580925157526506,1,8376.0,17025.58357809903,180,0,18,17
2,cycle,4,q_learning_optimizer,1.2968148691773724,1.1494321432110155,48,0.7069981453241778,1,8376.0,9876.457965699956,83,0,28,27
2,cycle,5,agent_json_memory,0.25057836309618625,0.18318721983329547,0,0.4269695113180205,1,8376.0,722.3885981948115,0,0,6,5
2,cycle,5,agent_program_python,1.0787748685106635,0.9890440372449424,48,0.42016501538455486,1,8376.0,599.7271276428364,0,0,7,6
2,cycle,5,cost_aware_recent_budget,1.195887091065136,1.093516170900936,48,0.5668784870067611,1,8376.0,2071.113832120318,21,0,7,6
2,cycle,5,none,9.061529093742138,8.624154090163453,480,8.944398860330693,0,5272.0,0.04959705984219909,0,0,0,0
2,cycle,5,probe_bandit_optimizer,1.1696161993798644,1.0118923952783614,45,0.8353888581041247,1,8376.0,17336.022118804976,186,0,35,34
2,cycle,5,q_learning_optimizer,1.1929837184531304,1.0744677306017063,48,0.5933679873123763,1,8376.0,8525.626143964473,78,0,27,26
2,cycle,6,agent_json_memory,0.2532838669139892,0.18509757307280475,0,0.4759048664709553,1,8380.0,712.5336389872245,0,0,6,5
2,cycle,6,agent_program_python,1.1005349812330678,0.9999028793875672,48,0.4655979690141976,1,8380.0,604.4060890562832,0,0,7,6
2,cycle,6,cost_aware_recent_budget,1.0577658847129594,0.9692400025717992,48,0.4695026407716796,1,8380.0,1762.6867052167654,21,0,7,6
2,cycle,6,none,8.455324148574922,8.142112567535756,480,8.954510855255648,0,5276.0,0.044434971641749144,0,0,0,0
2,cycle,6,probe_bandit_optimizer,1.1188824093551375,1.0144086213889143,48,0.5261019978206605,1,8380.0,13310.254281153902,161,0,7,6
2,cycle,6,q_learning_optimizer,1.1581082311749924,0.9788359713032454,43,0.7103264739271252,1,8380.0,8665.406328917015,81,0,31,30
2,cycle,7,agent_json_memory,0.24613832084772488,0.1783973942413771,0,0.461905007250607,1,8380.0,697.1899740747176,0,0,6,5
2,cycle,7,agent_program_python,1.0953835872836255,0.9954557472762341,48,0.46935099526308477,1,8380.0,599.9378859996796,0,0,7,6
2,cycle,7,cost_aware_recent_budget,1.0979987716806743,1.001128829981705,48,0.5025389924412593,1,8380.0,1879.7806133516133,21,0,7,6
2,cycle,7,none,8.613808208174305,8.24784639638286,480,8.731285479734652,0,5276.0,0.046771776396781206,0,0,0,0
2,cycle,7,probe_bandit_optimizer,1.1475284497525233,1.0325067760277307,48,0.5571460031205788,1,8380.0,13935.211598756723,153,0,23,22
2,cycle,7,q_learning_optimizer,1.1580815486377105,1.0431170634547016,48,0.554295998881571,1,8500.0,7635.536495130509,75,0,23,22
2,cycle,8,agent_json_memory,0.2517926410655491,0.1830106062698178,0,0.4901735344901681,1,8380.0,722.1744109410793,0,0,6,5
2,cycle,8,agent_program_python,1.0852758459805045,0.9910407734423643,48,0.4839220142457634,1,8380.0,591.5213401895016,0,0,7,6
2,cycle,8,cost_aware_recent_budget,1.1825929379362303,1.0394084850607517,48,0.4917285084957257,1,8380.0,1859.5764824422076,21,0,7,6
2,cycle,8,none,8.425440607291725,8.099275046455054,480,8.527340021100827,0,5276.0,0.04364899359643459,0,0,0,0
2,cycle,8,probe_bandit_optimizer,1.1296320442731183,1.0234058444135978,48,0.6736100272973999,1,8380.0,12059.63248288026,145,0,7,6
2,cycle,8,q_learning_optimizer,1.1918090350324444,1.0628794087097049,48,0.5326654936652631,1,8380.0,8860.432371031493,83,0,29,28
2,cycle,9,agent_json_memory,0.24447867365476364,0.17912241843684265,0,0.4725100006908178,1,8376.0,715.4026660136878,0,0,6,5
2,cycle,9,agent_program_python,1.0894874977141928,0.9935693136261156,48,0.4636669909814372,1,8376.0,602.9835669323802,0,0,7,6
2,cycle,9,cost_aware_recent_budget,1.0989721794612706,0.9933712744289854,48,0.47620052064303303,1,8376.0,1855.3345760446973,21,0,7,6
2,cycle,9,none,8.58676113964369,8.169439817720558,480,8.677324664313346,0,5276.0,0.04516210174188018,0,0,0,0
2,cycle,9,probe_bandit_optimizer,1.116086744198886,1.0098382699652575,48,0.6685385160380973,1,8376.0,13026.615827169735,159,0,7,6
2,cycle,9,q_learning_optimizer,1.1962768335555058,1.063500803744925,48,0.5532394803594798,1,8500.0,8389.865509350784,79,0,27,26
2,cycle,10,agent_json_memory,0.2493304857731952,0.18352678707742598,0,0.45231999538373197,1,8380.0,725.013347226195,0,0,6,5
2,cycle,10,agent_program_python,1.1030730160321884,1.0108022997883381,48,0.47927102132234717,1,8380.0,628.7744883447886,0,0,7,6
2,cycle,10,cost_aware_recent_budget,1.0757979707462557,0.9849939663884774,48,0.4465200123377144,1,8380.0,1817.2663071891293,21,0,7,6
2,cycle,10,none,8.518608113809023,8.101519527796578,480,15.420173868187703,0,5276.0,0.0418631243519485,0,0,0,0
2,cycle,10,probe_bandit_optimizer,1.1454540374688804,1.0327181775210192,48,0.620361024630256,1,8380.0,12740.980523987673,153,0,7,6
2,cycle,10,q_learning_optimizer,1.228517577983439,1.0322029384648583,39,0.7982279930729419,1,8500.0,9625.666576030198,88,0,35,34
2,rare,1,agent_json_memory,0.7924281529752383,0.5311274037618812,40,8.837439512717538,1,9444.0,1278.234322089702,0,0,10,9
2,rare,1,agent_program_python,1.0079307692164245,0.33378078967669145,20,11.352322483435271,1,6852.0,138.71985144214705,0,0,1,0
2,rare,1,cost_aware_recent_budget,1.790699422902738,1.082930625569942,60,11.369627987733109,1,9444.0,4260.468730062712,38,0,11,10
2,rare,1,none,9.653575394525737,9.139759592330341,500,11.381226475350557,0,5272.0,0.05281204357743263,0,0,0,0
2,rare,1,probe_bandit_optimizer,1.8162581175662733,1.0814589800348684,60,11.79470405913889,1,9444.0,15624.187642184552,180,0,11,10
2,rare,1,q_learning_optimizer,1.791688139104129,1.0815924068689735,60,11.509284502244553,1,9476.0,7289.757210004609,72,0,13,12
2,rare,2,agent_json_memory,0.7707047814619727,0.5221341832414813,40,8.88843106222339,1,9448.0,1257.0344658452086,0,0,10,9
2,rare,2,agent_program_python,0.9428096315726483,0.321150874191921,20,11.230063511175102,1,6856.0,139.8465881939046,0,0,1,0
2,rare,2,cost_aware_recent_budget,1.7071447694615927,1.058810999650935,60,11.474102005013263,1,9448.0,4015.397630049847,38,0,11,10
2,rare,2,none,9.336917241259167,8.89010505023988,500,11.029795010108499,0,5276.0,0.05540106212720275,0,0,0,0
2,rare,2,probe_bandit_optimizer,1.7558376612335753,1.0686412036496526,60,11.496201041154562,1,9448.0,15039.183286076877,172,0,11,10
2,rare,2,q_learning_optimizer,1.7674154550089345,1.0812646855710129,60,11.489787013852036,1,9448.0,8602.194848936051,89,0,13,12
2,rare,3,agent_json_memory,0.7737272269635772,0.5200352526622333,40,8.772421578760259,1,9448.0,1286.2775499233976,0,0,10,9
2,rare,3,agent_program_python,1.0045073194002423,0.326599500355466,20,10.068269507610239,1,6856.0,145.7181150908582,0,0,1,0
2,rare,3,cost_aware_recent_budget,1.7660718068267063,1.0633087699615218,60,10.076718556229025,1,9448.0,4052.5598719832487,38,0,11,10
2,rare,3,none,9.181774872655902,8.786774697081354,500,10.331541529740207,0,5276.0,0.05356001202017069,0,0,0,0
2,rare,3,probe_bandit_optimizer,1.809252291471542,1.0756488739894443,60,12.697129487060009,1,9448.0,14495.267677120864,166,0,11,10
2,rare,3,q_learning_optimizer,1.7777347036462743,1.070911003706796,60,10.557622951455414,1,9448.0,7926.28092499217,84,0,12,11
2,rare,4,agent_json_memory,0.7762309121608268,0.5272701796962388,41,8.896658997400664,1,9448.0,1263.3109660819173,0,0,10,9
2,rare,4,agent_program_python,1.0008134121017065,0.3337367950330696,20,11.562647990649564,1,6856.0,140.58394089806825,0,0,1,0
2,rare,4,cost_aware_recent_budget,1.7844201390107628,1.084637440888198,60,11.454661018797195,1,9448.0,4058.384771924466,38,0,11,10
2,rare,4,none,9.35972507611344,8.843271722394597,500,11.529052961850539,0,5276.0,0.06016896804794669,0,0,0,0
2,rare,4,probe_bandit_optimizer,1.780584740966636,1.0768808111606631,60,11.786502474569712,1,9448.0,16210.56103776209,188,0,11,10
2,rare,4,q_learning_optimizer,1.9499590234287705,1.1497884814970247,60,12.050594468018971,1,9448.0,8284.523478825577,87,0,13,12
2,rare,5,agent_json_memory,0.7807512376166414,0.5298179790568408,40,8.63323851954192,1,9444.0,1299.0054479450919,0,0,10,9
2,rare,5,agent_program_python,0.9961945716834938,0.33355964139142696,20,11.121786455623806,1,6852.0,142.85860903328285,0,0,1,0
2,rare,5,cost_aware_recent_budget,1.7290426711163793,1.0529997262589557,60,11.264099983964115,1,9444.0,3998.7445877632126,38,0,11,10
2,rare,5,none,9.355458259524312,8.90955126071478,500,14.068099501309913,0,5272.0,0.04610221367329359,0,0,0,0
2,rare,5,probe_bandit_optimizer,1.7860055219110411,1.0803181475542563,60,10.711996463942342,1,9444.0,16720.186159654986,196,0,11,10
2,rare,5,q_learning_optimizer,1.7760547552704036,1.065295693681239,60,10.549140960210934,1,9444.0,8016.431307652965,86,0,11,10
2,rare,6,agent_json_memory,0.7617158719707126,0.5131171049773305,40,8.645119008724578,1,9448.0,1247.6450008689426,0,0,10,9
2,rare,6,agent_program_python,0.9369512199191377,0.3161085274768993,20,11.408167000627143,1,6856.0,136.3817306701094,0,0,1,0
2,rare,6,cost_aware_recent_budget,1.706474699070289,1.051829727980981,60,11.565084528410807,1,9448.0,4024.4526939932257,38,0,11,10
2,rare,6,none,8.943157730585275,8.613716803423207,500,11.24130298849195,0,5276.0,0.040270970202982426,0,0,0,0
2,rare,6,probe_bandit_optimizer,1.7040398628644955,1.0490640852771724,60,11.3132405327633,1,9448.0,14952.078916016035,176,0,11,10
2,rare,6,q_learning_optimizer,1.7303180279850494,1.0643208196092422,60,11.563310978817753,1,9448.0,8153.376081027091,88,0,11,10
2,rare,7,agent_json_memory,0.7770956330932677,0.5218410933593985,40,8.732189986039884,1,9448.0,1294.9109828914516,0,0,10,9
2,rare,7,agent_program_python,0.9957475991298754,0.3314427098100875,20,12.946294000721537,1,6856.0,136.72139000846073,0,0,1,0
2,rare,7,cost_aware_recent_budget,1.7497472087658632,1.0606072358010958,60,12.685665499884635,1,9448.0,4036.9730009697378,38,0,11,10
2,rare,7,none,9.245554099034052,8.846688734572833,500,12.75699351390358,0,5276.0,0.04444504156708717,0,0,0,0
2,rare,7,probe_bandit_optimizer,1.7651163599900126,1.0627495490755083,60,12.740587996086106,1,9448.0,13990.654391993303,160,0,11,10
2,rare,7,q_learning_optimizer,1.8043905093024175,1.087043511021572,60,12.674004494328983,1,9448.0,7432.695009338204,75,0,14,13
2,rare,8,agent_json_memory,0.7845863737748004,0.5258575055146745,41,8.803216004162095,1,9448.0,1268.0009780451655,0,0,10,9
2,rare,8,agent_program_python,1.0192199862891964,0.3341472541554443,20,11.759728504694063,1,6856.0,138.39327491587028,0,0,1,0
2,rare,8,cost_aware_recent_budget,1.7695519283006433,1.057170459696661,60,11.656974448123945,1,9448.0,4025.0511572230607,38,0,11,10
2,rare,8,none,9.202569976866167,8.710342877465235,500,11.409866969916036,0,5276.0,0.04792312392964959,0,0,0,0
2,rare,8,probe_bandit_optimizer,1.8169346573995426,1.0751484425175781,60,11.805990478023883,1,9448.0,13708.390976302326,158,0,11,10
2,rare,8,q_learning_optimizer,1.8059763413718126,1.0781138453846022,60,11.778699574642811,1,9448.0,7858.380497957114,83,0,12,11
2,rare,9,agent_json_memory,0.7698502881491246,0.528620097894519,42,8.772981498623267,1,9448.0,1307.2390956804156,0,0,10,9
2,rare,9,agent_program_python,1.0543657860155993,0.34083983898906606,20,11.667528538964685,1,6856.0,141.6048000101,0,0,1,0
2,rare,9,cost_aware_recent_budget,1.79151324754154,1.066621978194841,60,11.50643249566201,1,9448.0,4045.625051134266,38,0,11,10
2,rare,9,none,9.123609565673783,8.68029308896641,500,11.25945504172705,0,5276.0,0.042040133848786354,0,0,0,0
2,rare,9,probe_bandit_optimizer,1.8257932070506893,1.08031028681176,60,11.514071020064874,1,9448.0,14916.278583055828,174,0,11,10
2,rare,9,q_learning_optimizer,1.825115826553277,1.0834795989164077,60,11.406178557081146,1,9480.0,8385.776141134556,86,0,15,14
2,rare,10,agent_json_memory,0.7772770877636503,0.5210165820042473,40,8.897174545563757,1,9448.0,1266.1435952177271,0,0,10,9
2,rare,10,agent_program_python,0.9929787817236502,0.33199204707569957,20,10.403087449958548,1,6856.0,143.4782799333334,0,0,1,0
2,rare,10,cost_aware_recent_budget,1.763869574497221,1.0709300281935914,60,10.71004046825692,1,9448.0,4064.3311290768906,38,0,11,10
2,rare,10,none,9.121156238494828,8.750677210547213,500,10.212772531667724,0,5276.0,0.062016944866627455,0,0,0,0
2,rare,10,probe_bandit_optimizer,1.7494186157515894,1.0648883648779397,60,10.323377000167966,1,9448.0,14873.184751253575,172,0,11,10
2,rare,10,q_learning_optimizer,1.7379044196665443,1.05590650099556,60,10.429439006838948,1,9480.0,8767.052987008356,94,0,14,13
3,burst,1,agent_json_memory,0.1754218267160466,0.05710611473962975,0,0.03816053504124284,2,9444.0,254.78444021428004,0,0,2,0
3,burst,1,agent_program_python,0.16949283841919757,0.055421129994404815,0,0.041035976028069854,2,9444.0,224.68124597799033,0,0,2,0
3,burst,1,cost_aware_recent_budget,0.1807805420442793,0.05780702442280017,1,0.037499525933526456,2,9444.0,774.8690308071673,5,0,2,0
3,burst,1,none,9.53029555210378,8.906469214125536,504,9.259808994829655,0,5272.0,0.04401220940053463,0,0,0,0
3,burst,1,probe_bandit_optimizer,0.20655622943498483,0.06894676053586106,0,0.0478079920867458,2,11056.0,11608.735875866842,144,0,3,1
3,burst,1,q_learning_optimizer,0.1961822678761865,0.06569004244132277,0,0.05486799927894026,2,11056.0,6483.569589443505,64,0,18,16
3,burst,2,agent_json_memory,0.15464147320017205,0.05244020164051714,1,0.04459849733393639,2,9448.0,240.60486198868603,0,0,2,0
3,burst,2,agent_program_python,0.1576968404212189,0.05463118405411175,1,0.04389699315652251,2,9448.0,228.03123539779335,0,0,2,0
3,burst,2,cost_aware_recent_budget,0.15622135867791545,0.05263025055076772,1,0.04663649888243526,2,9448.0,716.9680598308332,5,0,2,0
3,burst,2,none,9.500021378723128,8.818687793633822,504,8.952731333556585,0,5276.0,0.06057892460376024,0,0,0,0
3,burst,2,probe_bandit_optimizer,0.1833739690482615,0.06426749006398798,1,0.06675951299257576,2,11028.0,12241.726248874329,151,0,3,1
3,burst,2,q_learning_optimizer,0.6014612097351346,0.4238527104704796,25,0.05475147918332368,2,12040.0,8191.849734052084,88,0,10,8
3,burst,3,agent_json_memory,0.17063577892258752,0.05543127280058494,0,0.03749453753698617,2,9448.0,233.5929039400071,0,0,2,0
3,burst,3,agent_program_python,0.1668790059435801,0.054332853978849016,0,0.045385485282167785,2,9448.0,220.4266931512393,0,0,2,0
3,burst,3,cost_aware_recent_budget,0.17031419328607916,0.05533548055003242,0,0.03802747232839465,2,9448.0,696.6572140809149,5,0,2,0
3,burst,3,none,9.300479973026086,8.697132735469495,504,8.728031828650273,0,5276.0,0.04806800279766321,0,0,0,0
3,burst,3,probe_bandit_optimizer,0.21436599907853315,0.07062230715140079,1,0.0590559939155355,2,11060.0,11316.48198486073,138,0,3,1
3,burst,3,q_learning_optimizer,0.7473452538639928,0.5408907263336005,32,0.07149350130930542,2,12040.0,8034.838748746552,84,0,13,11
3,burst,4,agent_json_memory,0.1700583167742781,0.05549741351084473,1,0.04433099238667637,2,9448.0,227.25674899993464,0,0,2,0
3,burst,4,agent_program_python,0.16815164024592363,0.054750537553142443,1,0.039094514795579016,2,9448.0,215.7800473505631,0,0,2,0
3,burst,4,cost_aware_recent_budget,0.17390570695473173,0.0564856344620542,1,0.046901489258743816,2,12040.0,1005.699857021682,8,0,3,1
3,burst,4,none,9.319725693785585,8.66779999259355,504,8.822291006799787,0,5276.0,0.043061969336122274,0,0,0,0
3,burst,4,probe_bandit_optimizer,0.2109680013866938,0.06973427511790457,2,0.10033402941189702,2,11028.0,13618.752400099766,169,0,3,1
3,burst,4,q_learning_optimizer,0.621779133361997,0.4147302439620641,25,0.08471900364384052,2,12040.0,8145.809087960515,85,0,14,12
3,burst,5,agent_json_memory,0.11838005045622889,0.0460967635687363,0,0.03606450627557933,2,9444.0,229.6380939660594,0,0,2,0
3,burst,5,agent_program_python,0.11404631620583426,0.04511033504968509,0,0.04277100088074803,2,9444.0,218.40999490814283,0,0,2,0
3,burst,5,cost_aware_recent_budget,0.11940114384439454,0.04640958664822392,0,0.04160969110671431,2,12036.0,1040.884738904424,8,0,3,1
3,burst,5,none,9.477446370389467,8.735297992631482,504,8.736325145582668,0,5272.0,0.044741027522832155,0,0,0,0
3,burst,5,probe_bandit_optimizer,0.15399823920840075,0.06084594953184327,0,0.05559995770454407,2,11056.0,14578.784227196593,178,0,3,1
3,burst,5,q_learning_optimizer,0.6844878155000819,0.5130179192201467,32,0.08057530212681738,2,12036.0,8689.0051200171,85,0,19,17
3,burst,6,agent_json_memory,0.1979074745516602,0.06208825085195713,2,0.04467888211365789,2,9448.0,250.72022405220196,0,0,2,0
3,burst,6,agent_program_python,0.1932192193150209,0.06052083583199419,2,0.056690996279939995,2,9448.0,226.6153259552084,0,0,2,0
3,burst,6,cost_aware_recent_budget,0.19002904368486867,0.05972719106163519,2,0.04339200968388468,2,9448.0,701.3280995888636,5,0,2,0
3,burst,6,none,9.288825466064736,8.649286961541899,504,8.547070471104234,0,5276.0,0.05372700979933143,0,0,0,0
3,burst,6,probe_bandit_optimizer,0.22841027821414164,0.07386048312279551,3,0.06357986712828279,2,11060.0,11704.892835114151,144,0,3,1
3,burst,6,q_learning_optimizer,0.6200045245350339,0.41747394418052863,26,0.08334053563885388,2,12040.0,8477.112011634745,84,0,21,19
3,burst,7,agent_json_memory,0.12434718524067033,0.04688249224273022,0,0.03970982797909528,2,9448.0,232.43522347183898,0,0,2,0
3,burst,7,agent_program_python,0.12205962052879224,0.04642466102571537,0,0.0374170282157138,2,9448.0,225.39604478515685,0,0,2,0
3,burst,7,cost_aware_recent_budget,0.12582936125302988,0.04715388143570939,0,0.037117840838618577,2,12040.0,1034.8215450067073,8,0,3,1
3,burst,7,none,9.310120968293631,8.713532007507942,504,8.63099934940692,0,5276.0,0.044854183215647936,0,0,0,0
3,burst,7,probe_bandit_optimizer,0.15224621893139545,0.05833936180958214,0,0.09908750362228598,2,11060.0,11478.243796911556,142,0,3,1
3,burst,7,q_learning_optimizer,0.5690987387788482,0.39954670520576957,24,0.08413549512624738,2,12040.0,7836.459189944435,77,0,14,12
3,burst,8,agent_json_memory,0.13127886564082766,0.04803817362699192,0,0.037527468521147966,2,9448.0,236.19651683839038,0,0,2,0
3,burst,8,agent_program_python,0.12564593237281457,0.04636778712059216,0,0.039242985076271,2,9448.0,218.97058479953557,0,0,2,0
3,burst,8,cost_aware_recent_budget,0.13062104650695489,0.0476472646308442,0,0.043819035636261106,2,9448.0,738.3331170422025,5,0,2,0
3,burst,8,none,9.406481410842389,8.79115478710446,504,9.093047989881597,0,5276.0,0.07018528413027525,0,0,0,0
3,burst,8,probe_bandit_optimizer,0.1568184846837538,0.05892472361059239,0,0.07529801805503666,2,11060.0,10598.432464641519,131,0,3,1
3,burst,8,q_learning_optimizer,0.29920511146580486,0.17244802649656776,8,0.0483705080114305,2,12040.0,9192.68362299772,83,0,33,31
3,burst,9,agent_json_memory,0.1305496779968961,0.048547237480912976,0,0.04170899628661573,2,9448.0,231.37174011208117,0,0,2,0
3,burst,9,agent_program_python,0.12507674526811258,0.04674239882054584,0,0.04092601302545518,2,9448.0,222.20091411145404,0,0,2,0
3,burst,9,cost_aware_recent_budget,0.12987991159510168,0.047753052931511775,0,0.040378543781116605,2,12040.0,979.951545887161,8,0,3,1
3,burst,9,none,9.035110623226501,8.520879455196942,504,8.548937839805149,0,5276.0,0.04659808473661542,0,0,0,0
3,burst,9,probe_bandit_optimizer,0.16511616185501513,0.061409997094112136,0,0.08386200061067936,2,11060.0,11167.50679683173,137,0,3,1
3,burst,9,q_learning_optimizer,0.5776382306551872,0.4037246052757837,24,0.051432492909953,2,12040.0,7511.5200348664075,84,0,10,8
3,burst,10,agent_json_memory,0.13494801726968333,0.050010844546098575,1,0.03686101408675312,2,9448.0,231.2104680459015,0,0,2,0
3,burst,10,agent_program_python,0.13198166110669257,0.049031641732047625,1,0.03845499595627188,2,9448.0,235.79041205812246,0,0,2,0
3,burst,10,cost_aware_recent_budget,0.13521592268565044,0.04970936965643583,1,0.031212467001751065,2,12040.0,996.571499039419,8,0,3,1
3,burst,10,none,9.410948773972146,8.805047338367634,504,8.649796393001452,0,5276.0,0.05404086550697684,0,0,0,0
3,burst,10,probe_bandit_optimizer,0.16793994829640718,0.06240484784939326,1,0.07513203308917579,2,11060.0,12266.738996899221,150,0,3,1
3,burst,10,q_learning_optimizer,0.962191355744532,0.7509914714561697,49,0.042272539576515555,2,12072.0,9674.792511912528,93,0,19,17
3,composite,1,agent_json_memory,0.02741710632108152,0.021213872241787616,0,0.020460007362999022,1,8492.0,404.4497509021312,0,0,3,2
3,composite,1,agent_program_python,1.1358816154825035,1.1018711746954881,48,0.027907255571335554,1,8492.0,235.02562224166468,0,0,3,2
3,composite,1,cost_aware_recent_budget,1.107903634935307,1.0762013963863464,48,0.032540003303438425,1,8492.0,754.641221894417,9,0,3,2
3,composite,1,none,8.142467198437467,7.848341810717504,360,8.3277747471584,0,5272.0,0.03972725244238973,0,0,0,0
3,composite,1,probe_bandit_optimizer,1.1578160081019935,1.0980067632368036,48,0.022119987988844514,1,8492.0,8645.868285675533,113,0,3,2
3,composite,1,q_learning_optimizer,1.1207666185024816,1.0750738329887908,48,0.03976747393608093,1,8492.0,4071.356415748596,51,0,4,3
3,composite,2,agent_json_memory,0.03509453890728764,0.023353441469630025,0,0.025384986656717956,1,8496.0,438.53617791319266,0,0,3,2
3,composite,2,agent_program_python,1.1285922165067557,1.096986144451269,48,0.034269498428329825,1,8496.0,220.6773551297374,0,0,3,2
3,composite,2,cost_aware_recent_budget,1.09553726700445,1.0619277126453297,48,0.026867492124438286,1,8496.0,732.6144308899529,9,0,3,2
3,composite,2,none,7.947428172822886,7.711732464506186,360,8.301547248265706,0,5276.0,0.044720887672156096,0,0,0,0
3,composite,2,probe_bandit_optimizer,1.1340843887107137,1.0799677022280072,48,0.07294499664567411,1,8496.0,9363.192895194516,121,0,3,2
3,composite,2,q_learning_optimizer,1.1616775579265475,1.1039853771863917,48,0.030487499316222966,1,8500.0,5210.835013829637,65,0,5,4
3,composite,3,agent_json_memory,0.031452857850429915,0.022468284037636798,0,0.020947220036759973,1,8496.0,430.23009912576526,0,0,3,2
3,composite,3,agent_program_python,1.1608951159966334,1.1164671710705276,48,0.020517516531981528,1,8496.0,247.27448297198862,0,0,3,2
3,composite,3,cost_aware_recent_budget,1.1449058600798405,1.0901354466720174,48,0.02640500315465033,1,8496.0,764.385725138709,9,0,3,2
3,composite,3,none,7.988101665250724,7.75458633240002,360,8.305499766720459,0,5276.0,0.04522234667092562,0,0,0,0
3,composite,3,probe_bandit_optimizer,1.1953971967159305,1.1177915298806813,48,0.035122502595186234,1,8496.0,8690.402577049099,111,0,3,2
3,composite,3,q_learning_optimizer,1.1940626192275279,1.123216957300125,48,0.019654995412565768,1,8496.0,5131.897961662617,63,0,4,3
3,composite,4,agent_json_memory,0.03475613096573701,0.025415694431608755,0,0.030343246180564165,1,8496.0,503.43573704594746,0,0,3,2
3,composite,4,agent_program_python,1.430333160775869,1.3124850285950946,48,0.021987463696859777,1,8496.0,260.50195324933156,0,0,3,2
3,composite,4,cost_aware_recent_budget,1.0999346767979052,1.0666958691823918,48,0.023512737243436277,1,8496.0,756.5652460325509,9,0,3,2
3,composite,4,none,8.235446159233106,7.926864400926407,360,8.175651761121117,0,5276.0,0.058746139984577894,0,0,0,0
3,composite,4,probe_bandit_optimizer,1.146373107621912,1.0922005872190417,48,0.02452751505188644,1,8496.0,10156.023313873447,127,0,3,2
3,composite,4,q_learning_optimizer,1.126966669592851,1.0794595420722746,48,0.025109999114647508,1,8500.0,4991.677510144655,61,0,5,4
3,composite,5,agent_json_memory,0.0279281380547521,0.021015118464775804,0,0.020394494640640914,1,8492.0,404.5654319343157,0,0,3,2
3,composite,5,agent_program_python,1.13092702619421,1.0959406160206226,48,0.022670021280646324,1,8492.0,219.53751682303846,0,0,3,2
3,composite,5,cost_aware_recent_budget,1.124814909902246,1.095091716140612,48,0.022984982933849096,1,8492.0,776.0625010705553,9,0,3,2
3,composite,5,none,9.4159817720841,8.861930008505523,360,8.612847494077869,0,5272.0,0.06904202746227384,0,0,0,0
3,composite,5,probe_bandit_optimizer,1.258484509404904,1.1947522879280663,48,0.06360048428177834,1,8492.0,11484.17026293464,139,0,3,2
3,composite,5,q_learning_optimizer,1.2188994347525295,1.1160158148009536,48,0.028565016691572964,1,8492.0,4489.533483865671,58,0,3,2
3,composite,6,agent_json_memory,0.02837017552034619,0.020994117302406166,0,0.020522536942735314,1,8496.0,408.17978308768943,0,0,3,2
3,composite,6,agent_program_python,1.1245089231427603,1.085985972733599,48,0.020360006601549685,1,8496.0,215.98519518738613,0,0,3,2
3,composite,6,cost_aware_recent_budget,1.2555080623618171,1.2076847227742997,48,0.030132490792311728,1,8496.0,869.3891573348083,9,0,3,2
3,composite,6,none,8.05108245961795,7.7744769632570545,360,8.976409211754799,0,5276.0,0.055479235015809536,0,0,0,0
3,composite,6,probe_bandit_optimizer,1.1544385473825969,1.0985244712274933,48,0.0236575142480433,1,8496.0,9028.332896064967,119,0,3,2
3,composite,6,q_learning_optimizer,1.2629172233573627,1.1389528844220977,48,0.053147508879192173,1,8496.0,4462.380945973564,58,0,3,2
3,composite,7,agent_json_memory,0.02859864131702731,0.02113448717864231,0,0.025044995709322393,1,8496.0,407.88376022828743,0,0,3,2
3,composite,7,agent_program_python,1.127642874052981,1.0909709489270523,48,0.025583271053619683,1,8496.0,216.5413138573058,0,0,3,2
3,composite,7,cost_aware_recent_budget,1.1165869667214186,1.082044664589275,48,0.02597249113023281,1,8496.0,741.1651640431955,9,0,3,2
3,composite,7,none,7.769476261455566,7.547538221600309,360,7.946524041472003,0,5276.0,0.043760635890066624,0,0,0,0
3,composite,7,probe_bandit_optimizer,1.185897391405888,1.1059772181195313,48,0.027492453227750957,1,8496.0,8265.592639974784,107,0,3,2
3,composite,7,q_learning_optimizer,1.134183528968909,1.0831934102396998,48,0.025794972316361964,1,8500.0,3982.2939350269735,50,0,4,3
3,composite,8,agent_json_memory,0.026961813515905913,0.020740452196656003,0,0.0195500033441931,1,8496.0,397.00330194318667,0,0,3,2
3,composite,8,agent_program_python,1.3285150564721941,1.1892688066129469,48,0.02169249637518078,1,8496.0,232.82599297817796,0,0,3,2
3,composite,8,cost_aware_recent_budget,1.1209701129700989,1.072046224726364,48,0.02074276562780142,1,8496.0,744.8757938691415,9,0,3,2
3,composite,8,none,8.020353992954673,7.757564825199854,360,8.387181762373075,0,5276.0,0.047960958909243345,0,0,0,0
3,composite,8,probe_bandit_optimizer,1.1561812602546222,1.0771717687021005,48,0.022845008061267436,1,8496.0,7819.575039844494,101,0,3,2
3,composite,8,q_learning_optimizer,1.1399121845897753,1.0878199973376466,48,0.021755025954917073,1,8496.0,4777.125480060931,62,0,3,2
3,composite,9,agent_json_memory,0.030070186282197636,0.022063010773207582,0,0.02259002940263599,1,8496.0,412.505320913624,0,0,3,2
3,composite,9,agent_program_python,1.1374703150067944,1.0972962616102047,48,0.02221998875029385,1,8496.0,224.03153305640444,0,0,3,2
3,composite,9,cost_aware_recent_budget,1.1074175803514663,1.0738780152880485,48,0.02243499329779297,1,8496.0,738.2048890576698,9,0,3,2
3,composite,9,none,7.914287148256942,7.670845381896171,360,8.134446732583456,0,5276.0,0.043926993384957314,0,0,0,0
3,composite,9,probe_bandit_optimizer,1.1858698577270843,1.1282349697365943,48,0.025952234864234924,1,8496.0,10328.163339116145,125,0,3,2
3,composite,9,q_learning_optimizer,1.1979831916202481,1.1469298310758957,48,0.024647510144859552,1,8496.0,4824.951914139092,57,0,4,3
3,composite,10,agent_json_memory,0.02995531976921484,0.021949009290741138,0,0.025155022740364075,1,8496.0,418.61029993742704,0,0,3,2
3,composite,10,agent_program_python,1.2358336437804003,1.134212900069542,48,0.027072514058090746,1,8496.0,242.1471510315314,0,0,3,2
3,composite,10,cost_aware_recent_budget,1.0928253090241924,1.0584041563561186,48,0.026157227694056928,1,8496.0,740.7042389386334,9,0,3,2
3,composite,10,none,7.952789787668735,7.721915892357682,360,8.19671900535468,0,5276.0,0.04989915760233998,0,0,0,0
3,composite,10,probe_bandit_optimizer,1.3035365918767639,1.2418421653112295,48,0.027212488930672407,1,8496.0,10863.065749930684,115,0,3,2
3,composite,10,q_learning_optimizer,1.3778742926660925,1.3075495334406793,48,0.06697750359307975,1,8496.0,6335.2957458700985,67,0,4,3
3,cycle,1,agent_json_memory,0.2553358498941331,0.18426429390577445,0,0.4508594749495387,1,8372.0,703.1362099805847,0,0,6,5
3,cycle,1,agent_program_python,1.0782756544843626,0.9847201552474871,48,0.44805214856751263,1,8372.0,605.3460778784938,0,0,7,6
3,cycle,1,cost_aware_recent_budget,1.0508270319648243,0.9644883694515253,48,0.4254604922607541,1,8372.0,1776.1309299385175,21,0,7,6
3,cycle,1,none,8.736254805019902,8.155716123049691,480,8.503622663556598,0,5272.0,0.04100962541997433,0,0,0,0
3,cycle,1,probe_bandit_optimizer,1.1737692889679845,1.022409146510957,43,0.7719779823673889,1,8376.0,14313.545747892931,164,0,15,14
3,cycle,1,q_learning_optimizer,1.062745602830546,0.8710665760493915,34,0.48783414240460843,1,8376.0,6541.301935270894,68,0,18,17
3,cycle,2,agent_json_memory,0.24332583246480985,0.1767299727362115,0,0.4968400229699909,1,8376.0,693.1974428589456,0,0,6,5
3,cycle,2,agent_program_python,1.09890092057564,1.0014493608953974,48,0.5098604975501075,1,8376.0,621.7806822387502,0,0,7,6
3,cycle,2,cost_aware_recent_budget,1.0951976304446969,0.9821632851526374,48,0.494329520734027,1,8376.0,1798.1088409433141,21,0,7,6
3,cycle,2,none,8.49266178503361,8.099897388092359,480,9.762774521368556,0,5276.0,0.044062500819563866,0,0,0,0
3,cycle,2,probe_bandit_optimizer,1.1585666852867387,1.0339414487437655,48,0.5874243244761601,1,8376.0,14006.513361120597,159,0,21,20
3,cycle,2,q_learning_optimizer,1.1512516214376471,0.9903057804573715,43,0.8495281188515946,1,8376.0,9320.186841243412,87,0,35,34
3,cycle,3,agent_json_memory,0.25042880821274593,0.1817706996613803,0,0.44969362497795373,1,8380.0,682.11466394132,0,0,6,5
3,cycle,3,agent_program_python,1.0685354836459737,0.9668599988799542,48,0.46162665821611876,1,8380.0,602.6409670594148,0,0,7,6
3,cycle,3,cost_aware_recent_budget,1.1067669545688357,0.9781944126492211,48,0.4573979822453111,1,8380.0,1757.6726449769922,21,0,7,6
3,cycle,3,none,8.270135246469485,7.984455123732914,480,8.525385116809048,0,5276.0,0.041213701479136944,0,0,0,0
3,cycle,3,probe_bandit_optimizer,1.1300188915144342,1.0116007708954082,48,0.5510819930350407,1,8380.0,12669.026044022758,159,0,7,6
3,cycle,3,q_learning_optimizer,1.1151634931835968,0.936498976443545,36,0.6885034992592407,1,8500.0,8157.326095853932,77,0,31,30
3,cycle,4,agent_json_memory,0.2482452008795614,0.1841764222869339,0,0.4839496308704838,1,8376.0,704.0713260648772,0,0,6,5
3,cycle,4,agent_program_python,1.0728692399182667,0.9820644816500135,48,0.4703824903117493,1,8376.0,588.783088081982,0,0,7,6
3,cycle,4,cost_aware_recent_budget,1.058646789121364,0.9676304708894653,48,0.46725798456463963,1,8376.0,1747.1255750278942,21,0,7,6
3,cycle,4,none,8.280861343955621,8.039777333882133,480,8.499878129805438,0,5276.0,0.06671232404187322,0,0,0,0
3,cycle,4,probe_bandit_optimizer,1.1910927598849714,1.0280732183067205,45,0.7541369821410624,1,8376.0,16079.176246887073,180,0,20,19
3,cycle,4,q_learning_optimizer,1.1682896049266371,1.0371812213027927,48,0.7157954765716567,1,8376.0,8842.68884442281,83,0,30,29
3,cycle,5,agent_json_memory,0.24841897684382275,0.1818086857383605,0,0.41632398206274956,1,8376.0,699.2255293880589,0,0,6,5
3,cycle,5,agent_program_python,1.0566717354231514,0.9727308750977196,48,0.4083415027707815,1,8376.0,586.6391139570624,0,0,7,6
3,cycle,5,cost_aware_recent_budget,1.0624460145481862,0.9793586633653225,48,0.406943479902111,1,8376.0,1805.304221867118,21,0,7,6
3,cycle,5,none,8.396117178393373,8.088319118905929,480,8.7579618266318,0,5272.0,0.0626706168986857,0,0,0,0
3,cycle,5,probe_bandit_optimizer,1.1553765312904336,1.0385896224761382,48,0.5295795272104441,1,8376.0,16876.7776019522,187,0,33,32
3,cycle,5,q_learning_optimizer,1.1334788047922,1.018844683979599,48,0.6338090024655683,1,8376.0,8120.967159920838,78,0,29,28
3,cycle,6,agent_json_memory,0.24877125736869252,0.1817676136852242,0,0.4759434814332053,1,8380.0,716.7216709349304,0,0,6,5
3,cycle,6,agent_program_python,1.0680634414408512,0.9754503367730649,48,0.46959152386989444,1,8380.0,573.3627273002639,0,0,7,6
3,cycle,6,cost_aware_recent_budget,1.0850068983078625,0.9972989650123054,48,0.4709139873739332,1,8380.0,1789.6383869810961,21,0,7,6
3,cycle,6,none,8.474569045162449,8.102612089229902,480,8.701986505184323,0,5276.0,0.046208908315747976,0,0,0,0
3,cycle,6,probe_bandit_optimizer,1.1181222921974647,1.0060521897685248,48,0.5098414869280532,1,8380.0,12911.981709883548,161,0,7,6
3,cycle,6,q_learning_optimizer,1.1530305002330958,0.9767577009673308,43,0.6580230343388392,1,8380.0,8857.840260840021,81,0,35,34
3,cycle,7,agent_json_memory,0.24524335084909885,0.17814633720263373,0,0.4713004775112495,1,8380.0,690.5476598767564,0,0,6,5
3,cycle,7,agent_program_python,1.0537627242835395,0.9752593799930764,48,0.4629590199328959,1,8380.0,573.4218491706997,0,0,7,6
3,cycle,7,cost_aware_recent_budget,1.0881444628951915,0.9887161878092835,48,0.4719943623058498,1,8380.0,1832.3948887409642,21,0,7,6
3,cycle,7,none,8.803240334964357,8.163354003287774,480,8.512871974380687,0,5276.0,0.04354887641966343,0,0,0,0
3,cycle,7,probe_bandit_optimizer,1.1893008695430278,1.0008267980689804,39,0.8382364932913333,1,8380.0,13036.205708922353,155,0,10,9
3,cycle,7,q_learning_optimizer,1.1538658000548214,1.03504812407967,48,0.5357369896955788,1,8500.0,7860.554462764412,75,0,27,26
3,cycle,8,agent_json_memory,0.2398148485129544,0.1762139843776822,0,0.48191350360866636,1,8380.0,691.8445959454402,0,0,6,5
3,cycle,8,agent_program_python,1.056032811611658,0.9676254139776574,48,0.4796543245902285,1,8380.0,575.8866789983585,0,0,7,6
3,cycle,8,cost_aware_recent_budget,1.0782941895983338,0.9816545976112442,48,0.4797810106538236,1,8380.0,1783.4205551771447,21,0,7,6
3,cycle,8,none,8.501668857934419,8.158218388416572,480,8.775477000745013,0,5276.0,0.04689185880124569,0,0,0,0
3,cycle,8,probe_bandit_optimizer,1.11737770489223,1.0091129848054454,48,0.6608117750147356,1,8380.0,11693.342758109793,145,0,7,6
3,cycle,8,q_learning_optimizer,1.1526745287604474,1.0369278496606664,48,0.5172790144570172,1,8380.0,8579.07713309396,83,0,29,28
3,cycle,9,agent_json_memory,0.24059761621174403,0.1772567641940744,0,0.47953419270925224,1,8376.0,693.7223954009824,0,0,6,5
3,cycle,9,agent_program_python,1.0784025191969704,0.9823196215923721,48,0.48447785957250744,1,8376.0,584.7803349024616,0,0,7,6
3,cycle,9,cost_aware_recent_budget,1.0590861371989984,0.9757554034877103,48,0.4607329959981143,1,8376.0,1769.8513308423571,21,0,7,6
3,cycle,9,none,8.273864107419891,7.974562247181893,480,8.684957833611406,0,5276.0,0.03705325070768595,0,0,0,0
3,cycle,9,probe_bandit_optimizer,1.1472881435474847,1.0097962979974302,48,0.6538929912494494,1,8376.0,12913.559430104215,159,0,7,6
3,cycle,9,q_learning_optimizer,1.1468005303565103,1.034439395031465,48,0.506361506995745,1,8500.0,8024.20170820551,79,0,27,26
3,cycle,10,agent_json_memory,0.24167592190982154,0.17777034408936743,0,0.45406698773149395,1,8380.0,684.1169300023466,0,0,6,5
3,cycle,10,agent_program_python,1.0549105559766758,0.9714742029852156,48,0.45318350603338325,1,8380.0,576.5922296559438,0,0,7,6
3,cycle,10,cost_aware_recent_budget,1.0583386695361696,0.9750360087006508,48,0.4499629721976816,1,8380.0,1771.4857987011783,21,0,7,6
3,cycle,10,none,8.37647746714841,8.073676144340425,480,8.580470515880734,0,5276.0,0.04793016705662012,0,0,0,0
3,cycle,10,probe_bandit_optimizer,1.105995455145603,1.0007984149221254,48,0.5831159913213924,1,8380.0,12455.482221848797,153,0,7,6
3,cycle,10,q_learning_optimizer,1.1743659608085484,1.001366304626572,40,0.7798625010764226,1,8500.0,9296.76790011581,88,0,33,32
3,rare,1,agent_json_memory,0.7943901289157415,0.5357968145997599,41,8.956934508751146,1,9444.0,1288.1678099511191,0,0,10,9
3,rare,1,agent_program_python,1.1108948958766025,0.36197761283902863,20,17.240900499746203,1,6852.0,140.54472191492096,0,0,1,0
3,rare,1,cost_aware_recent_budget,1.7670040301648744,1.0740471501776483,60,11.276601499412207,1,9444.0,4006.470199150499,38,0,11,10
3,rare,1,none,9.103189496284662,8.72088864384245,500,11.072357947705312,0,5272.0,0.052529037930071354,0,0,0,0
3,rare,1,probe_bandit_optimizer,1.8091654416639358,1.0827052948621307,60,11.829171003773805,1,9444.0,15667.402230144944,180,0,11,10
3,rare,1,q_learning_optimizer,1.8275999488832895,1.0930714752854935,60,11.89328403561376,1,9476.0,7273.745173821226,72,0,13,12
3,rare,2,agent_json_memory,0.7951135270801993,0.5347131663762007,40,9.55902399145998,1,9448.0,1293.3287448249757,0,0,10,9
3,rare,2,agent_program_python,0.9693250276905019,0.32823068294318447,20,11.79483001178596,1,6856.0,143.04841094417498,0,0,1,0
3,rare,2,cost_aware_recent_budget,1.7298034848742343,1.06772165547429,60,11.548962458618915,1,9448.0,4051.62118881708,38,0,11,10
3,rare,2,none,9.082192634862926,8.7051945881184,500,11.155384551966561,0,5276.0,0.046241970267146826,0,0,0,0
3,rare,2,probe_bandit_optimizer,1.7599682274158113,1.0844355800347534,60,11.652527036494574,1,9448.0,15111.829984060023,172,0,11,10
3,rare,2,q_learning_optimizer,1.7838626407804743,1.090309364452777,60,11.754049488808956,1,9448.0,8561.443611921277,89,0,13,12
3,rare,3,agent_json_memory,0.7893226462571571,0.5319610576003065,40,8.898919509374537,1,9448.0,1291.8839702033438,0,0,10,9
3,rare,3,agent_program_python,1.0070896345132496,0.33182131503255935,20,10.581009980523959,1,6856.0,144.82580666663125,0,0,1,0
3,rare,3,cost_aware_recent_budget,1.7416695047480364,1.0580904460059375,60,9.792596453917213,1,9448.0,4101.370310061611,38,0,11,10
3,rare,3,none,9.131054137202833,8.751671361177513,500,10.037331009516492,0,5276.0,0.04352122778072953,0,0,0,0
3,rare,3,probe_bandit_optimizer,1.7723500238692698,1.0735409876765012,60,10.305083999992348,1,9448.0,14377.932478149887,166,0,11,10
3,rare,3,q_learning_optimizer,1.787550659792032,1.0795058126758603,60,10.415937009383924,1,9448.0,7992.124955926556,84,0,12,11
3,rare,4,agent_json_memory,0.7759880960414497,0.5277888634736883,41,8.785296473070048,1,9448.0,1253.3020429546013,0,0,10,9
3,rare,4,agent_program_python,0.9981083406698114,0.33225065437565926,20,11.39509800414089,1,6856.0,136.8823189404793,0,0,1,0
3,rare,4,cost_aware_recent_budget,1.8258889359033976,1.093637617304921,60,11.865210020914672,1,9448.0,4108.629174996167,38,0,11,10
3,rare,4,none,9.339492126697829,8.902744510649224,500,11.213903059251605,0,5276.0,0.047050067223608494,0,0,0,0
3,rare,4,probe_bandit_optimizer,1.8032932326605078,1.086853088943624,60,11.60768505942542,1,9448.0,16204.408524732571,188,0,11,10
3,rare,4,q_learning_optimizer,1.8349791421496775,1.1059371506740312,60,11.708023061510174,1,9448.0,8310.391069157049,87,0,13,12
3,rare,5,agent_json_memory,0.7810670690863238,0.5318395092520707,40,8.879537941538729,1,9444.0,1271.0899320081808,0,0,10,9
3,rare,5,agent_program_python,1.0091157581094496,0.33891607304718085,20,10.763031581882387,1,6852.0,145.0234329677187,0,0,1,0
3,rare,5,cost_aware_recent_budget,1.7754276043463808,1.0814248210307496,60,10.53646156215109,1,9444.0,4120.369112002663,38,0,11,10
3,rare,5,none,9.28741919453993,8.848997105976903,500,10.254141502082348,0,5272.0,0.055882090236991644,0,0,0,0
3,rare,5,probe_bandit_optimizer,1.7878373089479282,1.0764718822530186,60,10.65520996635314,1,9444.0,16596.9381739269,196,0,11,10
3,rare,5,q_learning_optimizer,1.7749090177433875,1.0755876982228885,60,10.749194034724496,1,9444.0,7985.77441892121,86,0,11,10
3,rare,6,agent_json_memory,0.781153446926813,0.5229864264644372,40,8.844951484934427,1,9448.0,1269.1362791811116,0,0,10,9
3,rare,6,agent_program_python,0.9666351905131402,0.32656851144565735,20,11.842182997497728,1,6856.0,138.2277820375748,0,0,1,0
3,rare,6,cost_aware_recent_budget,1.7123981710756198,1.0619110319465916,60,11.439299021731129,1,9448.0,4039.979233057238,38,0,11,10
3,rare,6,none,9.106721383189628,8.757920775274721,500,11.570865084649995,0,5276.0,0.05052995402365923,0,0,0,0
3,rare,6,probe_bandit_optimizer,1.756581315130461,1.0778619689113436,60,11.554819002049044,1,9448.0,15294.955900171772,176,0,11,10
3,rare,6,q_learning_optimizer,1.722252271574689,1.060606381199452,60,11.532410004292613,1,9448.0,8065.852762083523,88,0,11,10
3,rare,7,agent_json_memory,0.7708128186641261,0.5192473364634983,40,8.911179500864819,1,9448.0,1292.118588811718,0,0,10,9
3,rare,7,agent_program_python,0.99765331261248,0.32948146933146444,20,12.796405007247813,1,6856.0,135.82775404211134,0,0,1,0
3,rare,7,cost_aware_recent_budget,1.7220454772177618,1.0503223191739783,60,12.792046010144986,1,9448.0,3955.6004549376667,38,0,11,10
3,rare,7,none,9.17372135532787,8.789795985891637,500,13.324595979065634,0,5276.0,0.05152524681761861,0,0,0,0
3,rare,7,probe_bandit_optimizer,1.7796915345146165,1.0712649506280691,60,12.849558008019812,1,9448.0,14165.408725093585,160,0,11,10
3,rare,7,q_learning_optimizer,1.8404085175037228,1.1062285561719263,60,12.722437496995553,1,9448.0,7522.995592094958,75,0,14,13
3,rare,8,agent_json_memory,0.7753009220565824,0.5287428449971938,41,8.808750539901666,1,9448.0,1259.598809061572,0,0,10,9
3,rare,8,agent_program_python,1.0280368525612478,0.33610148125767914,20,12.027419006335549,1,6856.0,136.57107908511534,0,0,1,0
3,rare,8,cost_aware_recent_budget,1.8556745646249813,1.0859603053783455,60,11.651151016121728,1,9448.0,4011.811302800197,38,0,11,10
3,rare,8,none,9.422626297794826,8.83602404028352,500,11.66389752179384,0,5276.0,0.04737789276987314,0,0,0,0
3,rare,8,probe_bandit_optimizer,1.8111852079164237,1.0777905417651508,60,11.838915568660012,1,9448.0,13746.904969622847,158,0,11,10
3,rare,8,q_learning_optimizer,1.8101510218790888,1.0722298252706726,60,11.897049532853996,1,9448.0,7883.331805176567,83,0,12,11
3,rare,9,agent_json_memory,0.7733147930412088,0.5313061401668366,42,8.77561749657616,1,9448.0,1267.20144005958,0,0,10,9
3,rare,9,agent_program_python,1.0533156228484586,0.34354321271368665,20,11.832167056854814,1,6856.0,142.98188471002504,0,0,1,0
3,rare,9,cost_aware_recent_budget,1.7877803153533023,1.0632252032034255,60,11.370158003410323,1,9448.0,4007.699753099587,38,0,11,10
3,rare,9,none,9.1287921112477,8.67942995860681,500,12.219249497866258,0,5276.0,0.04398002056404948,0,0,0,0
3,rare,9,probe_bandit_optimizer,1.8255505800577037,1.0848146741207327,60,11.67631408316083,1,9448.0,15042.0903271297,174,0,11,10
3,rare,9,q_learning_optimizer,1.8594283689647757,1.0978166283974942,60,11.545626531005835,1,9480.0,8388.500824104995,86,0,15,14
3,rare,10,agent_json_memory,0.7750675895173723,0.5196342482021363,40,8.936535494285636,1,9448.0,1261.6712910239585,0,0,10,9
3,rare,10,agent_program_python,0.98116815565542,0.3279187585576438,20,10.237963506369852,1,6856.0,141.74208795884624,0,0,1,0
3,rare,10,cost_aware_recent_budget,1.804449843087544,1.0878920935485643,60,10.407630054396577,1,9448.0,4153.5226089763455,38,0,11,10
3,rare,10,none,9.0669351273876,8.689169850468817,500,10.183847468579188,0,5276.0,0.0448108185082674,0,0,0,0
3,rare,10,probe_bandit_optimizer,1.7605924801318906,1.0672579204563388,60,10.392600437626243,1,9448.0,14730.781761114486,172,0,11,10
3,rare,10,q_learning_optimizer,1.767818762115591,1.0736337949816113,60,10.549493439611979,1,9480.0,8941.583823936526,94,0,14,13
4,burst,1,agent_json_memory,0.1719310771538098,0.05601293218205683,0,0.036317986086942255,2,9444.0,243.08686918811873,0,0,2,0
4,burst,1,agent_program_python,0.17123419408259585,0.05628766014221279,0,0.04650597111321985,2,9444.0,218.6342150089331,0,0,2,0
4,burst,1,cost_aware_recent_budget,0.17046650716414036,0.05552058828470763,0,0.04418503085616975,2,9444.0,699.0918100927956,5,0,2,0
4,burst,1,none,9.251935073067822,8.676995107671246,504,9.218634155695327,0,5272.0,0.0381400459446013,0,0,0,0
4,burst,1,probe_bandit_optimizer,0.20035592785764778,0.06720049728755839,0,0.046929996460676186,2,11024.0,11530.995721172076,145,0,3,1
4,burst,1,q_learning_optimizer,0.19579193336539885,0.06571876486608137,0,0.05212897376623005,2,11056.0,6075.102199043613,64,0,16,14
4,burst,2,agent_json_memory,0.1545678002973241,0.05216238755868593,1,0.044232007348909974,2,9448.0,228.60363381914794,0,0,2,0
4,burst,2,agent_program_python,0.1605192205170168,0.05478918416580806,1,0.04158114315941929,2,9448.0,710.8142828801647,0,0,5,3
4,burst,2,cost_aware_recent_budget,0.15082472891663187,0.051139686208140724,1,0.04082499362993985,2,9448.0,709.5284689567052,5,0,2,0
4,burst,2,none,9.430712373335458,8.76931546491202,504,8.796781359706074,0,5276.0,0.04540418740361929,0,0,0,0
4,burst,2,probe_bandit_optimizer,0.18315389480752234,0.06414055404699563,1,0.05522449791897088,2,11028.0,11955.055642058142,151,0,3,1
4,burst,2,q_learning_optimizer,0.5921764373973323,0.4220523083737741,24,0.06501097814179956,2,12040.0,8005.4568137275055,88,0,10,8
4,burst,3,agent_json_memory,0.1671567398686116,0.05464792588706283,0,0.037727985181845725,2,9448.0,225.57068307651207,0,0,2,0
4,burst,3,agent_program_python,0.1675140497779162,0.054781722404489606,0,0.04531751619651913,2,9448.0,219.36654357705265,0,0,2,0
4,burst,3,cost_aware_recent_budget,0.16594044951489184,0.05406891323218588,0,0.037591488217003644,2,9448.0,682.1816600277089,5,0,2,0
4,burst,3,none,9.279505121715678,8.742799359485312,504,8.782973006600514,0,5276.0,0.04232680657878518,0,0,0,0
4,burst,3,probe_bandit_optimizer,0.2123748764279297,0.0696361868904205,2,0.046843101154081516,2,11060.0,11110.269845754374,138,0,3,1
4,burst,3,q_learning_optimizer,0.6239741168004306,0.426646337461231,24,0.07471850258298215,2,12040.0,7604.068477055989,82,0,11,9
4,burst,4,agent_json_memory,0.1689872553106396,0.05526003250755215,1,0.04375812713988125,2,9448.0,229.6889039571397,0,0,2,0
4,burst,4,agent_program_python,0.1768249969366781,0.05777081947599072,2,0.04310951044317335,2,9448.0,639.2122819670476,0,0,5,3
4,burst,4,cost_aware_recent_budget,0.1724088204597742,0.05624717128133246,1,0.04343896871432662,2,12040.0,1030.7033111457713,8,0,3,1
4,burst,4,none,9.150392325779345,8.623625500986236,504,8.822061665705405,0,5276.0,0.043772917706519365,0,0,0,0
4,burst,4,probe_bandit_optimizer,0.20665838436495185,0.06900320336474881,1,0.12171399430371817,2,11060.0,13338.316696346737,169,0,3,1
4,burst,4,q_learning_optimizer,0.6251104984160822,0.4176479159893158,25,0.10451098496560005,2,12040.0,7893.513030081522,85,0,12,10
4,burst,5,agent_json_memory,0.11424291146492269,0.04514221223265243,0,0.035372955608181655,2,9444.0,227.31255291728303,0,0,2,0
4,burst,5,agent_program_python,0.12284109102135204,0.047979191197858505,0,0.04541599482763558,2,9444.0,623.6644390155561,0,0,5,3
4,burst,5,cost_aware_recent_budget,0.12104253478658687,0.047289111559318066,0,0.0472064857603982,2,12036.0,976.112097967416,8,0,3,1
4,burst,5,none,9.282814017497003,8.74552091988638,504,8.712658868171275,0,5272.0,0.04691001959145069,0,0,0,0
4,burst,5,probe_bandit_optimizer,0.1548574215848929,0.0604133357895383,0,0.061101000756025314,2,11024.0,14660.067866672762,179,0,3,1
4,burst,5,q_learning_optimizer,0.6971334204232941,0.5197876335538846,32,0.09344350546598432,2,12036.0,9584.810841071885,86,0,32,30
4,burst,6,agent_json_memory,0.22827563007012927,0.06993687524906515,3,0.043947482481598854,2,9448.0,242.23407171666622,0,0,2,0
4,burst,6,agent_program_python,0.20319496562782044,0.06388114544582398,2,0.05343299999367446,2,9448.0,251.61144701996818,0,0,2,0
4,burst,6,cost_aware_recent_budget,0.19446562437224194,0.06156032359285746,2,0.04450051346793771,2,9448.0,716.3608273258433,5,0,2,0
4,burst,6,none,9.202741136493083,8.660947489455188,504,8.746841122047044,0,5276.0,0.049430353101342916,0,0,0,0
4,burst,6,probe_bandit_optimizer,0.22608729942779357,0.07335412728328568,3,0.058675155742093914,2,11060.0,11570.368263870478,144,0,3,1
4,burst,6,q_learning_optimizer,0.6360783571047554,0.4243708803066208,26,0.10480000928509976,2,12040.0,8446.242137171794,84,0,17,15
4,burst,7,agent_json_memory,0.129116577154491,0.048244252878551684,0,0.03735351201612502,2,9448.0,231.21347511187196,0,0,2,0
4,burst,7,agent_program_python,0.13165728412180508,0.04950923008436803,0,0.04861250345129519,2,9448.0,649.5039013097994,0,0,5,3
4,burst,7,cost_aware_recent_budget,0.1256272500419678,0.047168896150348395,0,0.03668899298645556,2,12040.0,1010.6874391203746,8,0,3,1
4,burst,7,none,9.837158750985205,9.053543926444641,504,8.703364996472374,0,5276.0,0.05206576315686107,0,0,0,0
4,burst,7,probe_bandit_optimizer,0.1551165047567337,0.05920361203607172,0,0.09019051503855732,2,11028.0,11429.751512070652,142,0,3,1
4,burst,7,q_learning_optimizer,0.5790449994674418,0.4047468515394333,24,0.09141597838606683,2,12040.0,7287.235995929223,76,0,12,10
4,burst,8,agent_json_memory,0.1264272307647236,0.04654914851319821,0,0.036801997339352965,2,9448.0,225.6967833964154,0,0,2,0
4,burst,8,agent_program_python,0.14431157702347253,0.052347230497010365,0,0.038045019027777016,2,9448.0,641.0329060163349,0,0,5,3
4,burst,8,cost_aware_recent_budget,0.12630831683054558,0.04635395115959303,0,0.03620753122959286,2,9448.0,671.8869337928481,5,0,2,0
4,burst,8,none,9.155334538954776,8.630137083115793,504,8.92175599874463,0,5276.0,0.04468875704333186,0,0,0,0
4,burst,8,probe_bandit_optimizer,0.16007412491793108,0.05904674117725032,0,0.08342746295966205,2,11060.0,10660.84066813346,131,0,3,1
4,burst,8,q_learning_optimizer,0.301438703900203,0.17369631236457886,8,0.0485579832457006,2,12040.0,7341.608971357346,82,0,11,9
4,burst,9,agent_json_memory,0.1332133824568396,0.049533696146681905,0,0.04086548869963735,2,9448.0,231.95869632763788,0,0,2,0
4,burst,9,agent_program_python,0.12490685844871514,0.04741650465196775,0,0.04189999308437109,2,9448.0,221.25397430500016,0,0,2,0
4,burst,9,cost_aware_recent_budget,0.1311841903467817,0.04848246656668683,0,0.04068952694069594,2,12040.0,1002.2046899539419,8,0,3,1
4,burst,9,none,9.212669026504349,8.665694358472441,504,9.39939962408971,0,5276.0,0.04348898073658347,0,0,0,0
4,burst,9,probe_bandit_optimizer,0.16221052831194038,0.06074847677761378,0,0.08427750435657796,2,11060.0,11042.924455017783,137,0,3,1
4,burst,9,q_learning_optimizer,0.5793071322356506,0.41187746212623705,24,0.0634931435342878,2,12040.0,7582.678631297313,84,0,10,8
4,burst,10,agent_json_memory,0.13816137924247104,0.050543338220450096,1,0.03451953816693276,2,9448.0,238.02369477925822,0,0,2,0
4,burst,10,agent_program_python,0.13923934743312805,0.05135704547380252,1,0.040905983769334846,2,9448.0,678.6461089504883,0,0,5,3
4,burst,10,cost_aware_recent_budget,0.15529171500626635,0.05876478181259396,1,0.04357598663773388,2,12040.0,1052.7809620834887,8,0,3,1
4,burst,10,none,9.29294076175817,8.769007036704958,504,8.762421147548594,0,5276.0,0.04643923602998257,0,0,0,0
4,burst,10,probe_bandit_optimizer,0.16494527459144587,0.06205567638971843,1,0.080203844117932,2,11060.0,12129.689425055403,150,0,3,1
4,burst,10,q_learning_optimizer,0.9986397797668664,0.7691994460280208,49,0.04083598905708641,2,12072.0,9568.227651179768,93,0,19,17
4,composite,1,agent_json_memory,0.029216340772109106,0.021129672111581184,0,0.02518249675631523,1,8492.0,406.0267878230661,0,0,3,2
4,composite,1,agent_program_python,1.101425284529493,1.0673849013983274,48,0.023382483050227165,1,8492.0,222.198833769653,0,0,3,2
4,composite,1,cost_aware_recent_budget,1.1347576291882433,1.0892597827478308,48,0.02081002457998693,1,8492.0,761.7119480273686,9,0,3,2
4,composite,1,none,8.271800872171298,7.846494803864818,360,8.09226225828752,0,5272.0,0.03863801248371601,0,0,0,0
4,composite,1,probe_bandit_optimizer,1.1337438202948154,1.089033205870591,48,0.021597486920654774,1,8492.0,8656.448189052753,113,0,3,2
4,composite,1,q_learning_optimizer,1.1451719236598972,1.081054524305121,48,0.026117515517398715,1,8492.0,4102.692660235334,51,0,4,3
4,composite,2,agent_json_memory,0.03421767493515896,0.02295857541159623,0,0.026827503461390734,1,8496.0,419.5875533623621,0,0,3,2
4,composite,2,agent_program_python,1.1221303199514903,1.0786715130153521,48,0.02969246997963637,1,8496.0,225.01403384376317,0,0,3,2
4,composite,2,cost_aware_recent_budget,1.0919410560745746,1.0592301696306092,48,0.029360002372413874,1,8496.0,734.8089301376604,9,0,3,2
4,composite,2,none,7.824326466167501,7.583798149911063,360,7.926291742478497,0,5276.0,0.046207045670598745,0,0,0,0
4,composite,2,probe_bandit_optimizer,1.14593125229779,1.086173395580974,48,0.05000752571504563,1,8496.0,9198.882271186449,121,0,3,2
4,composite,2,q_learning_optimizer,1.1383578271003596,1.086618023853387,48,0.03028500941582024,1,8500.0,5116.855256259441,65,0,5,4
4,composite,3,agent_json_memory,0.027652280308150996,0.020833774760831147,0,0.027027504984289408,1,8496.0,400.8008901728317,0,0,3,2
4,composite,3,agent_program_python,1.1185513736563735,1.0782560133116528,48,0.020372506696730852,1,8496.0,216.12757304683328,0,0,3,2
4,composite,3,cost_aware_recent_budget,1.1448911822905454,1.0991239039059206,48,0.02624499029479921,1,8496.0,744.7249749093316,9,0,3,2
4,composite,3,none,7.988358508009696,7.747656873349721,360,8.372814758331515,0,5276.0,0.04437984898686409,0,0,0,0
4,composite,3,probe_bandit_optimizer,1.1244717624019056,1.0808999724556796,48,0.023315034923143685,1,8496.0,8460.178515990265,111,0,3,2
4,composite,3,q_learning_optimizer,1.137120957719162,1.0931616990193205,48,0.0196617329493165,1,8496.0,4959.25786125008,63,0,4,3
4,composite,4,agent_json_memory,0.027639699207308393,0.020938588002334457,0,0.026559995603747666,1,8496.0,403.0558129888959,0,0,3,2
4,composite,4,agent_program_python,1.180055900719405,1.0981986973395879,48,0.020847481209784746,1,8496.0,236.28143215319142,0,0,3,2
4,composite,4,cost_aware_recent_budget,1.1047400543854262,1.0694297001464292,48,0.020717474399134517,1,8496.0,746.8644868931733,9,0,3,2
4,composite,4,none,8.137670663806299,7.803598782306329,360,8.293474747915752,0,5276.0,0.06774516077712178,0,0,0,0
4,composite,4,probe_bandit_optimizer,1.1243424310426537,1.0748968346484213,48,0.03444003232289106,1,8496.0,9758.874082821421,127,0,3,2
4,composite,4,q_learning_optimizer,1.120234199091404,1.0735431297992664,48,0.04285501199774444,1,8500.0,4816.940122982487,61,0,5,4
4,composite,5,agent_json_memory,0.02845567554080238,0.020991543068602268,0,0.0200967479031533,1,8492.0,401.02763316826895,0,0,3,2
4,composite,5,agent_program_python,1.0922942419711035,1.063818499743421,48,0.022360036382451653,1,8492.0,217.5127823720686,0,0,3,2
4,composite,5,cost_aware_recent_budget,1.1301653314149007,1.0723834975376831,48,0.02269502147100866,1,8492.0,751.2503198813647,9,0,3,2
4,composite,5,none,8.004961825402765,7.715408386623798,360,8.184683989384212,0,5272.0,0.046230852603912354,0,0,0,0
4,composite,5,probe_bandit_optimizer,1.1612532759803191,1.1009874221700655,48,0.06839925481472164,1,8492.0,10753.127277828753,139,0,3,2
4,composite,5,q_learning_optimizer,1.1184441830361418,1.0715593482018446,48,0.02915000368375331,1,8492.0,4453.769625106361,58,0,3,2
4,composite,6,agent_json_memory,0.028577443057050306,0.021030530236506216,0,0.04446251841727644,1,8496.0,404.64750095270574,0,0,3,2
4,composite,6,agent_program_python,1.1606221356487367,1.102586199219028,48,0.02017499355133623,1,8496.0,232.48042102204636,0,0,3,2
4,composite,6,cost_aware_recent_budget,1.1246587782807183,1.069267982933929,48,0.023042492102831602,1,8496.0,739.7010110435076,9,0,3,2
4,composite,6,none,7.846258907375159,7.583387065905198,360,7.984492229297757,0,5276.0,0.04504836397245526,0,0,0,0
4,composite,6,probe_bandit_optimizer,1.1174243942756827,1.0711205901720353,48,0.022457490558736026,1,8496.0,9032.638737815432,119,0,3,2
4,composite,6,q_learning_optimizer,1.1341681810639177,1.0803511966110415,48,0.06462002056650817,1,8496.0,4499.150618037675,58,0,3,2
4,composite,7,agent_json_memory,0.028406794929954533,0.021005389377630006,0,0.024594468413852155,1,8496.0,406.5021398710087,0,0,3,2
4,composite,7,agent_program_python,1.1061473097167134,1.0742397649058448,48,0.03930751699954271,1,8496.0,215.34619521116838,0,0,3,2
4,composite,7,cost_aware_recent_budget,1.1004610700183548,1.0665413047212897,48,0.025825007469393313,1,8496.0,734.4773390213959,9,0,3,2
4,composite,7,none,7.944400364552469,7.707057257195831,360,8.161736754118465,0,5276.0,0.04880799679085612,0,0,0,0
4,composite,7,probe_bandit_optimizer,1.1281870162444345,1.0848396709964923,48,0.02815750485751778,1,8496.0,8261.627512343694,107,0,3,2
4,composite,7,q_learning_optimizer,1.1148423912042442,1.0715538587343572,48,0.02562900772318244,1,8500.0,3892.3347598756664,50,0,4,3
4,composite,8,agent_json_memory,0.028899189055664465,0.021168293379661106,0,0.019807499484159052,1,8496.0,400.1159919425845,0,0,3,2
4,composite,8,agent_program_python,1.1925648381293286,1.1068944128864033,48,0.01969248114619404,1,8496.0,213.79120566416532,0,0,3,2
4,composite,8,cost_aware_recent_budget,1.0908608014384906,1.0561488769275862,48,0.030919996788725257,1,8496.0,728.3070876146667,9,0,3,2
4,composite,8,none,8.055338984801589,7.746044815252795,360,7.989172212546691,0,5276.0,0.04903000080958009,0,0,0,0
4,composite,8,probe_bandit_optimizer,1.1155908854561858,1.0758120484145668,48,0.022362524759955704,1,8496.0,7709.923478658311,101,0,3,2
4,composite,8,q_learning_optimizer,1.1223306864849292,1.0796581057042611,48,0.02194245462305844,1,8496.0,4618.384676228743,62,0,3,2
4,composite,9,agent_json_memory,0.028806415017849456,0.021239194029476494,0,0.02273250720463693,1,8496.0,409.41355959512293,0,0,3,2
4,composite,9,agent_program_python,1.1124189707819216,1.07751320142092,48,0.0222175003727898,1,8496.0,218.05510495323688,0,0,3,2
4,composite,9,cost_aware_recent_budget,1.101435167947784,1.0668026634246217,48,0.04140248347539455,1,8496.0,761.469219927676,9,0,3,2
4,composite,9,none,7.922406353463884,7.7005498947174695,360,8.245937511674128,0,5276.0,0.049032154493033886,0,0,0,0
4,composite,9,probe_bandit_optimizer,1.1565404565772042,1.1001766014184493,48,0.032192780054174364,1,8496.0,9572.187857876997,125,0,3,2
4,composite,9,q_learning_optimizer,1.144471743221705,1.0967975585824914,48,0.028009992092847824,1,8496.0,4446.819867007434,57,0,4,3
4,composite,10,agent_json_memory,0.027437917500113446,0.020750906130868114,0,0.04033000732306391,1,8496.0,405.75008362066,0,0,3,2
4,composite,10,agent_program_python,1.1891698753364228,1.1062939822699673,48,0.04188496677670628,1,8496.0,215.2280049631372,0,0,3,2
4,composite,10,cost_aware_recent_budget,1.1739316765063752,1.09189998507241,48,0.02597998536657542,1,8496.0,735.694310744293,9,0,3,2
4,composite,10,none,7.748627187296127,7.524631010083895,360,7.9701147333253175,0,5276.0,0.04430802073329687,0,0,0,0
4,composite,10,probe_bandit_optimizer,1.159255759557709,1.0965346648137912,48,0.027632529963739216,1,8496.0,8869.987695885357,115,0,3,2
4,composite,10,q_learning_optimizer,1.1581829608379242,1.1013654455180386,48,0.05128749762661755,1,8496.0,5180.999799107667,67,0,4,3
4,cycle,1,agent_json_memory,0.25174203867209144,0.18302350811912524,0,0.4384458268759772,1,8372.0,714.2411221866496,0,0,6,5
4,cycle,1,agent_program_python,1.2600819783983752,1.07548081408216,48,0.44265899050515145,1,8372.0,616.7039428255521,0,0,7,6
4,cycle,1,cost_aware_recent_budget,1.1980302182685894,1.0296146623052966,48,0.431835520430468,1,8372.0,1804.8979094601236,21,0,7,6
4,cycle,1,none,8.36560899221998,8.022824008367024,480,8.869349988526665,0,5272.0,0.03670778824016452,0,0,0,0
4,cycle,1,probe_bandit_optimizer,1.1925017110964593,1.0576651579564593,48,0.7677294925088062,1,8372.0,14625.23446092382,163,0,22,21
4,cycle,1,q_learning_optimizer,1.0921128409002752,0.8897272869944572,36,0.5238320038188249,1,8376.0,6694.99416090548,68,0,20,19
4,cycle,2,agent_json_memory,0.24389941502401294,0.17781915521482006,0,0.5044990160968155,1,8376.0,705.4526016581804,0,0,6,5
4,cycle,2,agent_program_python,1.0938391402790633,0.9944788975796351,48,0.4998505057301372,1,8376.0,601.0575628024526,0,0,7,6
4,cycle,2,cost_aware_recent_budget,1.224920386108958,1.0428577136432675,48,0.4991475230781361,1,8376.0,1899.161683046259,21,0,7,6
4,cycle,2,none,8.47870830562897,8.15643833981691,480,8.674396164133213,0,5276.0,0.047725916374474764,0,0,0,0
4,cycle,2,probe_bandit_optimizer,1.11016294870448,1.0021019974374212,48,0.5858709831954911,1,8376.0,12913.263380876742,159,0,7,6
4,cycle,2,q_learning_optimizer,1.2784349291177932,1.0362157770335518,42,0.831666012527421,1,8376.0,9524.08237196505,87,0,35,34
4,cycle,3,agent_json_memory,0.2511479532889401,0.18283656900166534,0,0.45745548268314445,1,8380.0,699.777688307222,0,0,6,5
4,cycle,3,agent_program_python,1.0915549451116628,0.98812508682992,48,0.4505245393374935,1,8380.0,593.9552565687336,0,0,7,6
4,cycle,3,cost_aware_recent_budget,1.0730481285524245,0.9758446137614859,48,0.4422888392582536,1,8380.0,1772.1671636682004,21,0,7,6
4,cycle,3,none,8.318264008800421,8.01998665786717,480,8.648323669331148,0,5276.0,0.04816200817003846,0,0,0,0
4,cycle,3,probe_bandit_optimizer,1.1410096435186763,1.0163134429603815,48,0.5624815239571034,1,8380.0,13004.564146045595,159,0,9,8
4,cycle,3,q_learning_optimizer,1.1261986433722389,0.9440372550064543,35,0.7105480122845618,1,8500.0,8473.91408769181,77,0,33,32
4,cycle,4,agent_json_memory,0.24284876582290357,0.1805697617479988,0,0.4877928615314886,1,8376.0,693.2879884843715,0,0,6,5
4,cycle,4,agent_program_python,1.0618899624387268,0.976601383445086,48,0.4790265316842124,1,8376.0,588.5779562522657,0,0,7,6
4,cycle,4,cost_aware_recent_budget,1.0554799704793065,0.974194929828324,48,0.4664646403398365,1,8376.0,1769.2559182760306,21,0,7,6
4,cycle,4,none,8.404103807649031,8.1208777531477,480,8.543957493384369,0,5276.0,0.05586107727140188,0,0,0,0
4,cycle,4,probe_bandit_optimizer,1.169597294307702,1.0270537352577473,48,0.7180854649050159,1,8376.0,14817.880945047364,179,0,7,6
4,cycle,4,q_learning_optimizer,1.1681655883633841,1.0474062025120172,48,0.7151887286454437,1,8376.0,8850.333424110431,83,0,30,29
4,cycle,5,agent_json_memory,0.28238412172261934,0.20363539733807556,0,0.4326393565861508,1,8376.0,872.3483610665426,0,0,6,5
4,cycle,5,agent_program_python,1.2451331441601117,1.1413898790730552,48,0.5180705134989694,1,8376.0,697.6906242780387,0,0,7,6
4,cycle,5,cost_aware_recent_budget,1.0898296404532932,0.9926937771524535,48,0.408133163000457,1,8376.0,1846.5032461099327,21,0,7,6
4,cycle,5,none,8.88781344202774,8.289907127376258,480,8.725976487039588,0,5272.0,0.055681855883449316,0,0,0,0
4,cycle,5,probe_bandit_optimizer,1.1921357047200825,1.0667912306720002,48,0.5581988341873511,1,8376.0,18300.761403806973,187,0,35,34
4,cycle,5,q_learning_optimizer,1.1428645904622197,1.028035504714353,48,0.6388334964867679,1,8376.0,8057.175193156581,78,0,27,26
4,cycle,6,agent_json_memory,0.25509350108526024,0.18634469730992956,0,0.4839099769014865,1,8380.0,717.5014665699564,0,0,6,5
4,cycle,6,agent_program_python,1.1121712608534533,1.0147468538586206,48,0.47834196011535823,1,8380.0,614.2972051165998,0,0,7,6
4,cycle,6,cost_aware_recent_budget,1.302564401072838,1.178929210921827,48,0.4662279854528606,1,8380.0,2183.645530079957,21,0,7,6
4,cycle,6,none,10.62026425395743,10.115845619535927,480,10.564999483176507,0,5276.0,0.07032917346805334,0,0,0,0
4,cycle,6,probe_bandit_optimizer,1.113555395277217,1.0046598534245277,48,0.509926030645147,1,8380.0,13407.952268142253,161,0,7,6
4,cycle,6,q_learning_optimizer,1.1205020731237407,0.9177640484267613,39,0.6593775353394448,1,8380.0,8940.424916916527,81,0,32,31
4,cycle,7,agent_json_memory,0.24613060289993882,0.17926150697652096,0,0.49612898437771946,1,8380.0,704.5864622341469,0,0,6,5
4,cycle,7,agent_program_python,1.0974707435040425,0.9983002887262652,48,0.47244896995835006,1,8380.0,603.4140259725973,0,0,7,6
4,cycle,7,cost_aware_recent_budget,1.1377273255493492,1.0095209933448739,48,0.4678345110733062,1,8380.0,1854.3696966953576,21,0,7,6
4,cycle,7,none,8.598989841945391,8.16177685786291,480,8.71621634287294,0,5276.0,0.06249098805710673,0,0,0,0
4,cycle,7,probe_bandit_optimizer,1.2107362961493588,1.0122725862553732,39,0.8368125418201089,1,8380.0,13375.275176076684,155,0,10,9
4,cycle,7,q_learning_optimizer,1.122970217547845,0.9900762580703789,46,0.5375374923460186,1,8500.0,7615.185427945107,75,0,24,23
4,cycle,8,agent_json_memory,0.24536069176974706,0.1805773727634611,0,0.5137174681294709,1,8380.0,700.8533080224879,0,0,6,5
4,cycle,8,agent_program_python,1.0912807726708706,0.9959521135897376,48,0.49559848848730326,1,8380.0,594.9228758690879,0,0,7,6
4,cycle,8,cost_aware_recent_budget,1.0955848622931323,1.0018484295869712,48,0.4788499907590449,1,8380.0,1809.2971530859359,21,0,7,6
4,cycle,8,none,8.328456910676323,8.058192668128564,480,8.789841327234171,0,5276.0,0.05440105451270938,0,0,0,0
4,cycle,8,probe_bandit_optimizer,1.1497758764987036,1.0281700856770233,48,0.6809610000345856,1,8380.0,12257.054580259137,145,0,7,6
4,cycle,8,q_learning_optimizer,1.1800269560383942,1.057720059179701,48,0.6571639911271631,1,8380.0,8709.130218019709,83,0,29,28
4,cycle,9,agent_json_memory,0.2481966095607883,0.18278544206017008,0,0.47829799004830414,1,8376.0,705.6444900226779,0,0,6,5
4,cycle,9,agent_program_python,1.0843905173048067,0.9960366838640766,48,0.4723579972051084,1,8376.0,599.6283690910786,0,0,7,6
4,cycle,9,cost_aware_recent_budget,1.0909414232689112,0.9943431567080552,48,0.4878415056737139,1,8376.0,1922.9517130297609,21,0,7,6
4,cycle,9,none,8.454283916944405,8.118005470654074,480,8.537662521121092,0,5276.0,0.07417012238875031,0,0,0,0
4,cycle,9,probe_bandit_optimizer,1.13427601706159,1.0170163459406467,48,0.6651635019807144,1,8376.0,13035.134138714056,159,0,7,6
4,cycle,9,q_learning_optimizer,1.1865341529968039,1.0632751924276818,48,0.5686440010322258,1,8500.0,8338.945428200532,79,0,27,26
4,cycle,10,agent_json_memory,0.29757843930080224,0.2128830192911361,0,0.7143879774957895,1,8380.0,857.337040710263,0,0,6,5
4,cycle,10,agent_program_python,1.3111124537923995,1.1722623780466772,48,0.5748174851760268,1,8380.0,738.6282270890661,0,0,7,6
4,cycle,10,cost_aware_recent_budget,1.0822482535149902,0.9956551766663324,48,0.44210049090906967,1,8380.0,1806.259260571096,21,0,7,6
4,cycle,10,none,8.284852348830706,8.037414460583628,480,8.575890032807365,0,5276.0,0.04987057764083147,0,0,0,0
4,cycle,10,probe_bandit_optimizer,1.159642535688666,1.0343270704955405,48,0.712033500894904,1,8380.0,13119.841335923411,153,0,7,6
4,cycle,10,q_learning_optimizer,1.1907346437995632,1.0057192113890778,39,0.8212289918446913,1,8500.0,9307.726515864488,88,0,33,32
4,rare,1,agent_json_memory,0.8381701848702505,0.5510824187998272,40,9.032739940448664,1,9444.0,1341.3960411562584,0,0,10,9
4,rare,1,agent_program_python,1.0170632261239614,0.3350934968491654,20,11.477771986392325,1,6852.0,138.51960800820962,0,0,1,0
4,rare,1,cost_aware_recent_budget,1.7685309798495534,1.0747141075828242,60,11.27705349063035,1,9444.0,4216.645062027965,38,0,11,10
4,rare,1,none,9.689138226919264,9.249041401320332,500,11.60955704981461,0,5272.0,0.04717928823083639,0,0,0,0
4,rare,1,probe_bandit_optimizer,1.8133539661842708,1.0854215532162925,60,11.936476518167183,1,9444.0,15844.603408128023,180,0,11,10
4,rare,1,q_learning_optimizer,1.792694481894917,1.07310424731016,60,11.709698010236023,1,9476.0,7063.228984945454,72,0,13,12
4,rare,2,agent_json_memory,0.7859621436606782,0.5284711267045673,40,9.126302535878494,1,9448.0,1323.8502870080993,0,0,10,9
4,rare,2,agent_program_python,0.9986470202663137,0.3359728315343899,20,11.98083503404632,1,6856.0,148.49895506631583,0,0,1,0
4,rare,2,cost_aware_recent_budget,1.7517168703489006,1.0742809584270516,60,11.476487579056991,1,9448.0,4105.666457035113,38,0,11,10
4,rare,2,none,9.453468426751593,8.954496042861138,500,11.525347532005979,0,5276.0,0.05080422852188349,0,0,0,0
4,rare,2,probe_bandit_optimizer,1.7531711804137255,1.077944403085793,60,11.924174946034325,1,9448.0,15265.900995058473,172,0,11,10
4,rare,2,q_learning_optimizer,1.7634035235581298,1.0884797636309587,60,11.561479509691706,1,9448.0,8491.267275821883,89,0,13,12
4,rare,3,agent_json_memory,0.9975955476693343,0.6238881680878371,40,12.089290513540618,1,9448.0,1502.0111351041123,0,0,10,9
4,rare,3,agent_program_python,1.1305705092187661,0.37534566411826137,20,12.942388514056802,1,6856.0,166.2138278479688,0,0,1,0
4,rare,3,cost_aware_recent_budget,1.9647717994424359,1.1851866172138317,60,11.993759559118189,1,9448.0,4628.898172231857,38,0,11,10
4,rare,3,none,9.35744869794386,8.983133070109439,500,10.18268846673891,0,5276.0,0.050952075980603695,0,0,0,0
4,rare,3,probe_bandit_optimizer,1.88601474990719,1.1466059700776692,60,10.55424603400752,1,9448.0,15540.224926837254,166,0,11,10
4,rare,3,q_learning_optimizer,2.0756341164330174,1.2537033454767272,60,12.956152518745512,1,9448.0,9393.533627677243,84,0,12,11
4,rare,4,agent_json_memory,0.8873478278595334,0.591305392339968,41,9.447011034353636,1,9448.0,1484.212860930711,0,0,10,9
4,rare,4,agent_program_python,1.147071635350585,0.3748595587644053,20,13.098209039890204,1,6856.0,151.81704313727096,0,0,1,0
4,rare,4,cost_aware_recent_budget,1.8918293890116427,1.1218309220162659,60,15.686646985705007,1,9448.0,4197.023749118671,38,0,11,10
4,rare,4,none,9.604156777010454,9.052883398342399,500,11.720156989758834,0,5276.0,0.05547609180212021,0,0,0,0
4,rare,4,probe_bandit_optimizer,1.9644072318139176,1.136088525405891,60,14.39703552459832,1,9448.0,16569.098006992135,188,0,11,10
4,rare,4,q_learning_optimizer,1.8173895411988876,1.0884323363522224,60,11.661052951239979,1,9448.0,8597.036489925813,87,0,13,12
4,rare,5,agent_json_memory,0.785823895954915,0.5311427535262838,40,9.00234796863515,1,9444.0,1247.0403711195104,0,0,10,9
4,rare,5,agent_program_python,0.9789345150056761,0.329447619313012,20,10.506996940239333,1,6852.0,142.89997972082347,0,0,1,0
4,rare,5,cost_aware_recent_budget,1.758707757301939,1.0717855228398951,60,10.588563498458825,1,9444.0,4072.9629630222917,38,0,11,10
4,rare,5,none,9.42580211480769,8.926284292061206,500,10.68942098354455,0,5272.0,0.05075492663308978,0,0,0,0
4,rare,5,probe_bandit_optimizer,1.7775935252332904,1.0765311073353385,60,10.653123460360803,1,9444.0,16739.94747112738,196,0,11,10
4,rare,5,q_learning_optimizer,1.7707445704824447,1.0767108572407678,60,10.677086503710598,1,9444.0,8011.705540062394,86,0,11,10
4,rare,6,agent_json_memory,0.7875315220250437,0.5231361877021199,40,8.812491010758094,1,9448.0,1267.7116303821094,0,0,10,9
4,rare,6,agent_program_python,0.960632195249976,0.3228962398376704,20,11.641426439746283,1,6856.0,138.87274998705834,0,0,1,0
4,rare,6,cost_aware_recent_budget,1.7323016352505267,1.066000368438027,60,11.364448931999503,1,9448.0,4044.1535910358652,38,0,11,10
4,rare,6,none,9.1683391899763,8.764554467577707,500,11.930657998891547,0,5276.0,0.047951238229870796,0,0,0,0
4,rare,6,probe_bandit_optimizer,1.7349633703512761,1.0640208720966864,60,11.602080997545272,1,9448.0,15076.36791508412,176,0,11,10
4,rare,6,q_learning_optimizer,1.7786499039599828,1.071049046004191,60,11.686018030741252,1,9448.0,8086.3506206078455,88,0,11,10
4,rare,7,agent_json_memory,0.789255556446733,0.5235293471034512,40,8.808091504033655,1,9448.0,1271.1426109308377,0,0,10,9
4,rare,7,agent_program_python,0.9748085493144267,0.3232922010081691,20,12.556957005290315,1,6856.0,136.73520734300837,0,0,1,0
4,rare,7,cost_aware_recent_budget,1.7650312544234719,1.0682350083192838,60,12.792776015703566,1,9448.0,4062.8152439021505,38,0,11,10
4,rare,7,none,9.202502723395204,8.80757675925755,500,12.610686486004852,0,5276.0,0.04862865898758173,0,0,0,0
4,rare,7,probe_bandit_optimizer,2.053377154030992,1.2232164969140689,60,12.980257024173625,1,9448.0,16040.736335911788,160,0,11,10
4,rare,7,q_learning_optimizer,2.0116084893622124,1.2309753516698643,60,12.839102483121678,1,9448.0,8440.011259692255,75,0,14,13
4,rare,8,agent_json_memory,0.7855948461898757,0.5340754508021442,41,9.26215355284512,1,9448.0,1247.6436069700867,0,0,10,9
4,rare,8,agent_program_python,1.039169682674886,0.3405804974641392,20,11.90658404957503,1,6856.0,137.894754181616,0,0,1,0
4,rare,8,cost_aware_recent_budget,1.8906004853488412,1.1229585876006039,60,11.655920528573914,1,9448.0,4077.7051299228333,38,0,11,10
4,rare,8,none,9.516580729056537,8.936188473307995,500,12.943970589549277,0,5276.0,0.0512200640514493,0,0,0,0
4,rare,8,probe_bandit_optimizer,1.8245688675960992,1.0802457565457895,60,11.935588574851861,1,9448.0,13769.288377079647,158,0,11,10
4,rare,8,q_learning_optimizer,1.823636736953631,1.0795888706019872,60,12.039827977423554,1,9448.0,7885.52648719633,83,0,12,11
4,rare,9,agent_json_memory,0.7794040997396223,0.5346677116904175,43,8.71081595250871,1,9448.0,1275.4021001164801,0,0,10,9
4,rare,9,agent_program_python,1.0272514293319546,0.3347423102645229,20,11.422578972997142,1,6856.0,140.30974585330114,0,0,1,0
4,rare,9,cost_aware_recent_budget,1.8756325715609516,1.0952361562279596,60,11.444393030251375,1,9448.0,4054.911775921937,38,0,11,10
4,rare,9,none,9.343700012686895,8.817662073003397,500,12.091280479216948,0,5276.0,0.05899806274101138,0,0,0,0
4,rare,9,probe_bandit_optimizer,1.8217696008893352,1.078805794653211,60,11.448754562297834,1,9448.0,15111.703765927814,174,0,11,10
4,rare,9,q_learning_optimizer,1.8662157695022568,1.1075744440555961,60,11.726953933248295,1,9480.0,8392.464732984081,86,0,15,14
4,rare,10,agent_json_memory,0.8042015878406042,0.5294433718922341,40,9.17929052375257,1,9448.0,1280.7134097092785,0,0,10,9
4,rare,10,agent_program_python,0.995009737186289,0.3312598960797509,20,10.895028003142215,1,6856.0,144.90393392043188,0,0,1,0
4,rare,10,cost_aware_recent_budget,1.7591874189383816,1.0707721332033138,60,10.128228980465792,1,9448.0,4038.401403639,38,0,11,10
4,rare,10,none,9.32277515186191,8.869005004615044,500,10.401074041146785,0,5276.0,0.04914088640362024,0,0,0,0
4,rare,10,probe_bandit_optimizer,1.8383879283404287,1.1115304722301922,60,10.46605848823674,1,9448.0,14895.24237375008,172,0,11,10
4,rare,10,q_learning_optimizer,1.826741782570025,1.0988178971375517,60,10.451666478184052,1,9480.0,9090.90494189877,94,0,14,13
5,burst,1,agent_json_memory,0.16973646881524457,0.05543492744133497,0,0.036234527942724526,2,9444.0,229.02645211433992,0,0,2,0
5,burst,1,agent_program_python,0.1688849350224092,0.054871365694756,0,0.04072998417541385,2,9444.0,219.67136190505698,0,0,2,0
5,burst,1,cost_aware_recent_budget,0.17324074283048183,0.056373164212952055,0,0.04020853084512055,2,9444.0,719.9888892355375,5,0,2,0
5,burst,1,none,9.79936673611519,8.984494437778872,504,8.941785487695597,0,5272.0,0.05293102003633976,0,0,0,0
5,burst,1,probe_bandit_optimizer,0.22164521302329357,0.07239473653802027,2,0.05049649334978312,2,11056.0,12033.088779717218,145,0,3,1
5,burst,1,q_learning_optimizer,0.20125508541241272,0.06735576389473863,0,0.0494779902510345,2,11024.0,6551.014087104704,64,0,17,15
5,burst,2,agent_json_memory,0.1853347438251753,0.06250092036983308,1,0.04734950780402869,2,9448.0,293.35985193029046,0,0,2,0
5,burst,2,agent_program_python,0.18268790357978998,0.061355251915908106,1,0.04460547643247992,2,9448.0,281.4660528092645,0,0,2,0
5,burst,2,cost_aware_recent_budget,0.15192802180536077,0.051464312685614765,1,0.045079493429511786,2,9448.0,723.7673557829112,5,0,2,0
5,burst,2,none,9.58332616952248,8.879962031957499,504,9.604575499542989,0,5276.0,0.054807926062494516,0,0,0,0
5,burst,2,probe_bandit_optimizer,0.2000099370100844,0.06893961612756054,1,0.059283513110131025,2,11060.0,13265.322922903579,152,0,3,1
5,burst,2,q_learning_optimizer,0.6162261938152369,0.4354425933706807,25,0.05583447928074747,2,12040.0,8466.563879163004,88,0,10,8
5,burst,3,agent_json_memory,0.1879063130763824,0.05982150978525169,1,0.0405264989240095,2,9448.0,245.7276660716161,0,0,2,0
5,burst,3,agent_program_python,0.17292075969938486,0.05617974883837936,1,0.03872303059324622,2,9448.0,231.6770339384675,0,0,2,0
5,burst,3,cost_aware_recent_budget,0.19353601809901477,0.062470112510103114,1,0.06761752301827072,2,9448.0,890.5057876836509,5,0,2,0
5,burst,3,none,11.338447492647296,10.465224394429242,504,10.726750167668797,0,5276.0,0.060328864492475986,0,0,0,0
5,burst,3,probe_bandit_optimizer,0.23359545550192692,0.07544926430758399,2,0.06020149157848208,2,11060.0,12661.843785841484,142,0,3,1
5,burst,3,q_learning_optimizer,0.9016147456228888,0.6459302782847468,34,0.1042032003169879,2,12040.0,9746.086236613337,84,0,13,11
5,burst,4,agent_json_memory,0.18339731783877733,0.05933166420921528,1,0.03892799431923776,2,9448.0,255.3251613280736,0,0,2,0
5,burst,4,agent_program_python,0.17759876121999682,0.05805267743805113,1,0.040320493280887604,2,9448.0,241.70928401872516,0,0,2,0
5,burst,4,cost_aware_recent_budget,0.1757348862884099,0.05687107739504427,1,0.04574150079861283,2,12040.0,1049.6453882660717,8,0,3,1
5,burst,4,none,9.262367949607627,8.659376226278255,504,9.260117509984411,0,5276.0,0.050310976803302765,0,0,0,0
5,burst,4,probe_bandit_optimizer,0.21542143794552715,0.07115556232747622,2,0.1178165170131251,2,11060.0,13843.455624068156,168,0,3,1
5,burst,4,q_learning_optimizer,0.4846334286169923,0.29966368650396663,18,0.10204229620285328,2,12040.0,8157.77090768097,84,0,13,11
5,burst,5,agent_json_memory,0.12007059965981162,0.04647950658788128,0,0.03586001985240728,2,9444.0,234.4026507344097,0,0,2,0
5,burst,5,agent_program_python,0.13404153350469025,0.05114391036234641,0,0.038169987965375185,2,9444.0,224.94212503079325,0,0,2,0
5,burst,5,cost_aware_recent_budget,0.14113215618029534,0.05337752513393449,0,0.037473716656677425,2,12036.0,1629.4473928865045,11,0,4,2
5,burst,5,none,10.774645847995998,9.991982221981743,504,11.594525494729169,0,5272.0,0.06520911119878292,0,0,0,0
5,burst,5,probe_bandit_optimizer,0.15391195721652656,0.06056887100082046,0,0.054207496577873826,2,11056.0,14751.52766390238,179,0,3,1
5,burst,5,q_learning_optimizer,0.7043475429236423,0.5234641493977202,32,0.08422349928878245,2,12036.0,8841.859702893998,85,0,17,15
5,burst,6,agent_json_memory,0.1948095905633332,0.061266196935321204,2,0.04415048751980066,2,9448.0,231.40226380201057,0,0,2,0
5,burst,6,agent_program_python,0.1940344121248926,0.061078841317794286,2,0.042813143227249384,2,9448.0,223.7979929195717,0,0,2,0
5,burst,6,cost_aware_recent_budget,0.2341065201714323,0.0725409084407147,2,0.0967934989603236,2,12040.0,1193.9072740497068,8,0,3,1
5,burst,6,none,9.695155317701088,8.929891331596687,504,9.824954986106604,0,5276.0,0.06632116856053472,0,0,0,0
5,burst,6,probe_bandit_optimizer,0.2332343794599485,0.07556118645879906,3,0.05750751588493585,2,11060.0,12303.403958969284,146,0,3,1
5,burst,6,q_learning_optimizer,0.6655830185627565,0.4367841296819582,27,0.09683601965662088,2,12040.0,8884.672281856183,84,0,19,17
5,burst,7,agent_json_memory,0.13123521178689154,0.04933762669679709,0,0.05736848397646098,2,9448.0,240.08052697172388,0,0,2,0
5,burst,7,agent_program_python,0.12611237611660414,0.04776562678064996,0,0.044317005085758865,2,9448.0,227.8090529725887,0,0,2,0
5,burst,7,cost_aware_recent_budget,0.126814047495524,0.04756113361509051,0,0.04764001641888171,2,12040.0,1008.3077169256285,8,0,3,1
5,burst,7,none,9.012874243441425,8.536345816537505,504,8.68353500845842,0,5276.0,0.050058180931955576,0,0,0,0
5,burst,7,probe_bandit_optimizer,0.15812379759154274,0.05981910913154328,0,0.10173447371926155,2,11028.0,11868.875601969194,142,0,3,1
5,burst,7,q_learning_optimizer,0.6548032448336016,0.4684029366035247,24,0.08547913457732645,2,12040.0,8794.156038726214,77,0,15,13
5,burst,8,agent_json_memory,0.13201372038262577,0.04834023377043195,0,0.037334716762416065,2,9448.0,231.8723599310033,0,0,2,0
5,burst,8,agent_program_python,0.1264604465298664,0.04681527815895,0,0.03772101190406829,2,9448.0,228.07521716458723,0,0,2,0
5,burst,8,cost_aware_recent_budget,0.1290199870224265,0.04727214388064264,0,0.0369885383406654,2,9448.0,713.6746611795388,5,0,2,0
5,burst,8,none,9.412142812701253,8.808500795760969,504,9.121268015587702,0,5276.0,0.0560599728487432,0,0,0,0
5,burst,8,probe_bandit_optimizer,0.1608281462783148,0.060034649116763227,0,0.07515583129134026,2,11060.0,10979.302198742516,131,0,3,1
5,burst,8,q_learning_optimizer,0.30019401790923433,0.17422440437561212,8,0.04952699819114059,2,12040.0,7765.057094744407,82,0,12,10
5,burst,9,agent_json_memory,0.1328568426348889,0.04941710765706375,0,0.04163901903666556,2,9448.0,232.66578215407208,0,0,2,0
5,burst,9,agent_program_python,0.13401139813746935,0.04990467966611808,0,0.05780046922154723,2,9448.0,230.70633434690535,0,0,2,0
5,burst,9,cost_aware_recent_budget,0.13577661438224203,0.04996100535208825,0,0.041738006984815,2,12040.0,1009.1131057124585,8,0,3,1
5,burst,9,none,9.170101532557359,8.645919854898239,504,8.69633415422868,0,5276.0,0.05290401168167591,0,0,0,0
5,burst,9,probe_bandit_optimizer,0.16999680471296097,0.0626387554317868,0,0.08170548826456067,2,11060.0,11520.638962858357,137,0,3,1
5,burst,9,q_learning_optimizer,0.5853721211800197,0.41185235856877017,24,0.05562551668845117,2,12040.0,7762.883147865068,84,0,10,8
5,burst,10,agent_json_memory,0.1369156792740492,0.05065116555973267,1,0.040390505455434315,2,9448.0,239.17951510520652,0,0,2,0
5,burst,10,agent_program_python,0.1340411273122299,0.04981716849821775,1,0.028411499806679785,2,9448.0,226.65784822311252,0,0,2,0
5,burst,10,cost_aware_recent_budget,0.1387590223263638,0.05111739939214507,1,0.02840801898855716,2,12040.0,1028.6612639320083,8,0,3,1
5,burst,10,none,9.419761628523702,8.835218485134343,504,8.833143615629524,0,5276.0,0.054461939726024866,0,0,0,0
5,burst,10,probe_bandit_optimizer,0.17149688520779208,0.06343425101173732,1,0.07199451501946894,2,11060.0,12600.724023126531,150,0,3,1
5,burst,10,q_learning_optimizer,0.9838590705476236,0.7653708619181998,49,0.041067495476454496,2,12072.0,9738.98164567072,93,0,19,17
5,composite,1,agent_json_memory,0.02728616576253747,0.020908904843963683,0,0.019737257389351726,1,8492.0,411.38161916751415,0,0,3,2
5,composite,1,agent_program_python,1.0980546244051463,1.063673860335257,48,0.03482498868834227,1,8492.0,230.99310195539147,0,0,3,2
5,composite,1,cost_aware_recent_budget,1.1116586851130705,1.0775453504821697,48,0.022787542548030615,1,8492.0,760.8084070961922,9,0,3,2
5,composite,1,none,8.018294137582416,7.752099562559226,360,8.332927274750546,0,5272.0,0.044621177949011326,0,0,0,0
5,composite,1,probe_bandit_optimizer,1.1778359228628688,1.1007384980782968,48,0.022634980268776417,1,8492.0,8645.941945782397,113,0,3,2
5,composite,1,q_learning_optimizer,1.215713559940923,1.1144883781930226,48,0.04465499660000205,1,8492.0,3996.303530118894,51,0,4,3
5,composite,2,agent_json_memory,0.03191677048259104,0.022245241173853483,0,0.032166746677830815,1,8496.0,410.91082338243723,0,0,3,2
5,composite,2,agent_program_python,1.1016420939995442,1.0695974803335653,48,0.02940502599813044,1,8496.0,218.89721392653883,0,0,3,2
5,composite,2,cost_aware_recent_budget,1.0959214368388832,1.0654155528754923,48,0.02792751183733344,1,8496.0,731.6478587454185,9,0,3,2
5,composite,2,none,7.927958540434095,7.64500863523507,360,8.239694012445398,0,5276.0,0.05490792682394385,0,0,0,0
5,composite,2,probe_bandit_optimizer,1.1433551109803375,1.0933449168482592,48,0.052615010645240545,1,8496.0,9408.031966828275,121,0,3,2
5,composite,2,q_learning_optimizer,1.1591187675852173,1.106691130553372,48,0.030072755180299282,1,8500.0,5099.379058054183,65,0,5,4
5,composite,3,agent_json_memory,0.028457735849466797,0.02119735209918063,0,0.02402997051831335,1,8496.0,412.395550403744,0,0,3,2
5,composite,3,agent_program_python,1.1071348691378564,1.0650796453571982,48,0.02406997373327613,1,8496.0,226.04588407557458,0,0,3,2
5,composite,3,cost_aware_recent_budget,1.079634967027232,1.0470409633449487,48,0.021464991732500494,1,8496.0,736.043426732067,9,0,3,2
5,composite,3,none,7.893502330504513,7.680292680258089,360,8.170033994247206,0,5276.0,0.04142604302614927,0,0,0,0
5,composite,3,probe_bandit_optimizer,1.1275627458720312,1.0820003139087928,48,0.025505010853521526,1,8496.0,8463.769682915881,111,0,3,2
5,composite,3,q_learning_optimizer,1.1445891279436182,1.089654312818311,48,0.019840008462779224,1,8496.0,4884.470821067225,63,0,4,3
5,composite,4,agent_json_memory,0.028418985069341336,0.021270662384469896,0,0.020674968254752457,1,8496.0,412.153260956984,0,0,3,2
5,composite,4,agent_program_python,1.129192954734511,1.0657711383019988,48,0.02116750692948699,1,8496.0,220.20589490421116,0,0,3,2
5,composite,4,cost_aware_recent_budget,1.099494476026545,1.0630336282904156,48,0.02584749017842114,1,8496.0,733.4523299359716,9,0,3,2
5,composite,4,none,7.940262268433192,7.64302977816745,360,8.140221747453324,0,5276.0,0.04794105188921094,0,0,0,0
5,composite,4,probe_bandit_optimizer,1.151582004968077,1.091875763732888,48,0.02641997707542032,1,8496.0,9696.899556030985,127,0,3,2
5,composite,4,q_learning_optimizer,1.1255235241454404,1.07795135376768,48,0.025081768399104476,1,8500.0,4888.826941896696,61,0,5,4
5,composite,5,agent_json_memory,0.028859047840038936,0.021126238182963174,0,0.020204970496706665,1,8492.0,406.37111372780055,0,0,3,2
5,composite,5,agent_program_python,1.1071322895683504,1.0722334703637486,48,0.0315500219585374,1,8492.0,226.82385484222323,0,0,3,2
5,composite,5,cost_aware_recent_budget,1.0911976346202816,1.0515759836481369,48,0.030539988074451685,1,8492.0,730.8609369210899,9,0,3,2
5,composite,5,none,8.091667675034842,7.726612610955878,360,7.993082253960893,0,5272.0,0.04522287053987384,0,0,0,0
5,composite,5,probe_bandit_optimizer,1.1487749793256323,1.0879563041574627,48,0.06800249684602022,1,8492.0,10737.171553191729,139,0,3,2
5,composite,5,q_learning_optimizer,1.1450235489367817,1.076993149925127,48,0.03470499359536916,1,8492.0,4484.842342033517,58,0,3,2
5,composite,6,agent_json_memory,0.02765658621986707,0.020889993013244942,0,0.020657505956478417,1,8496.0,400.1082520117052,0,0,3,2
5,composite,6,agent_program_python,1.11785657160605,1.0747005566372534,48,0.020629973732866347,1,8496.0,218.60453707631677,0,0,3,2
5,composite,6,cost_aware_recent_budget,1.1009378933522385,1.0620479716130324,48,0.03475999983493239,1,8496.0,741.6771049029194,9,0,3,2
5,composite,6,none,7.8720564022660255,7.637238769772617,360,8.03207753051538,0,5276.0,0.04368805093690753,0,0,0,0
5,composite,6,probe_bandit_optimizer,1.127168073192782,1.0787222736528042,48,0.02658249286469072,1,8496.0,9029.12012982415,119,0,3,2
5,composite,6,q_learning_optimizer,1.1415432233964868,1.0828374385406885,48,0.06637253682129085,1,8496.0,4391.125828027725,58,0,3,2
5,composite,7,agent_json_memory,0.028999080435217667,0.02122344077280205,0,0.025820016162469983,1,8496.0,403.7876281654462,0,0,3,2
5,composite,7,agent_program_python,1.1383452387235593,1.079985224835885,48,0.026390014681965113,1,8496.0,222.50843205256388,0,0,3,2
5,composite,7,cost_aware_recent_budget,1.1155607860321954,1.0717260395823465,48,0.025642744731158018,1,8496.0,745.8462779759429,9,0,3,2
5,composite,7,none,7.962540773587534,7.701985714084004,360,8.095164244878106,0,5276.0,0.04372571129351854,0,0,0,0
5,composite,7,probe_bandit_optimizer,1.1098295753375471,1.0631463042550926,48,0.028709997422993183,1,8496.0,8158.99194998201,107,0,3,2
5,composite,7,q_learning_optimizer,1.128343340678839,1.086736890849554,48,0.038957499782554805,1,8500.0,3974.2732112063095,50,0,4,3
5,composite,8,agent_json_memory,0.028765748963148024,0.02138804476190772,0,0.02920499537140131,1,8496.0,410.8279798529111,0,0,3,2
5,composite,8,agent_program_python,1.1008830544597004,1.0655940870896707,48,0.02020501415245235,1,8496.0,222.7779554668814,0,0,3,2
5,composite,8,cost_aware_recent_budget,1.098295570166859,1.059415307180542,48,0.02067325112875551,1,8496.0,738.979757996276,9,0,3,2
5,composite,8,none,7.79415566115252,7.535984176663783,360,8.087846537819132,0,5276.0,0.04151812754571438,0,0,0,0
5,composite,8,probe_bandit_optimizer,1.133694563274427,1.0821699239184257,48,0.03772001946344972,1,8496.0,7894.209598132875,101,0,3,2
5,composite,8,q_learning_optimizer,1.1320583090612975,1.0771637006352346,48,0.02229750680271536,1,8496.0,4714.963490958326,62,0,3,2
5,composite,9,agent_json_memory,0.028576681506820023,0.02159991240154744,0,0.03452997771091759,1,8496.0,399.16305214865133,0,0,3,2
5,composite,9,agent_program_python,1.1153197493210125,1.0673166310880335,48,0.03211000876035541,1,8496.0,216.2584041361697,0,0,3,2
5,composite,9,cost_aware_recent_budget,1.1026052047479122,1.0702452822847086,48,0.022527514374814928,1,8496.0,737.5255571096204,9,0,3,2
5,composite,9,none,7.925897326640552,7.660626855633585,360,7.981689035659656,0,5276.0,0.044641143176704645,0,0,0,0
5,composite,9,probe_bandit_optimizer,1.130028449066837,1.0791040893915733,48,0.03663747338578105,1,8496.0,9441.54765480198,125,0,3,2
5,composite,9,q_learning_optimizer,1.1412182968342677,1.0925961396424095,48,0.023412518203258514,1,8496.0,4452.850772999227,57,0,4,3
5,composite,10,agent_json_memory,0.029404340360391263,0.021620415079976536,0,0.03829998604487628,1,8496.0,409.25619611516595,0,0,3,2
5,composite,10,agent_program_python,1.142757568353166,1.091745411071719,48,0.026335008442401886,1,8496.0,225.26544996071607,0,0,3,2
5,composite,10,cost_aware_recent_budget,1.1217738986791421,1.08897056634305,48,0.038142476114444435,1,8496.0,754.7202377463691,9,0,3,2
5,composite,10,none,8.029950604880773,7.705876376227632,360,7.942418989841826,0,5276.0,0.04369980888441205,0,0,0,0
5,composite,10,probe_bandit_optimizer,1.141356894610605,1.0949985475033626,48,0.03971753176301718,1,8496.0,8863.08554810239,115,0,3,2
5,composite,10,q_learning_optimizer,1.1431352182019812,1.0816670210462889,48,0.06071600364521146,1,8496.0,5171.06587800663,67,0,4,3
5,cycle,1,agent_json_memory,0.2494744406916046,0.17997995200857986,0,0.44177900126669556,1,8372.0,694.2352209589444,0,0,6,5
5,cycle,1,agent_program_python,1.0763855735907175,0.9825995732777907,48,0.43449985096231103,1,8372.0,601.043084054254,0,0,7,6
5,cycle,1,cost_aware_recent_budget,1.0630671219648018,0.9701991707212679,48,0.43430650257505476,1,8372.0,1791.2439220235683,21,0,7,6
5,cycle,1,none,8.371608965535415,8.075645867938874,480,8.81390884751454,0,5272.0,0.03937026485800743,0,0,0,0
5,cycle,1,probe_bandit_optimizer,1.2067829437728506,1.0487660678336397,44,0.7774036523187533,1,8376.0,14499.494362156838,164,0,15,14
5,cycle,1,q_learning_optimizer,1.1500525730662048,0.9484187664687246,39,0.4919875384075567,1,8376.0,6925.600650836714,68,0,21,20
5,cycle,2,agent_json_memory,0.23783573638259745,0.17322420086808657,0,0.4967786138877272,1,8376.0,706.409073958639,0,0,6,5
5,cycle,2,agent_program_python,1.0652356412416946,0.9722148720660092,48,0.512449731468223,1,8376.0,575.6696677417494,0,0,7,6
5,cycle,2,cost_aware_recent_budget,1.0832335355128937,0.9723552265010463,48,0.48964700836222613,1,8376.0,1764.6648741792887,21,0,7,6
5,cycle,2,none,8.453912511807479,8.097036633747242,480,8.645043661817908,0,5276.0,0.04756083944812417,0,0,0,0
5,cycle,2,probe_bandit_optimizer,1.119582302926574,1.006177487700673,48,0.5823041341500357,1,8376.0,13112.257244356442,159,0,7,6
5,cycle,2,q_learning_optimizer,1.1931309142770867,1.011714048460514,42,0.8481110271532089,1,8376.0,9375.198813097086,87,0,35,34
5,cycle,3,agent_json_memory,0.24817546538542956,0.1803731509426143,0,0.45589051733259106,1,8380.0,695.101548160892,0,0,6,5
5,cycle,3,agent_program_python,1.0726972037324838,0.9791735135271059,48,0.448507972760126,1,8380.0,581.540678802412,0,0,7,6
5,cycle,3,cost_aware_recent_budget,1.0775017291598488,0.9794292661050955,48,0.4921290266793221,1,8380.0,1787.4302230775356,21,0,7,6
5,cycle,3,none,8.294932357336316,8.003386269168308,480,8.34327652992215,0,5276.0,0.05202117608860135,0,0,0,0
5,cycle,3,probe_bandit_optimizer,1.1523205806345989,1.0175796188074553,48,0.5431539932033046,1,8380.0,13251.055207801983,159,0,11,10
5,cycle,3,q_learning_optimizer,1.0994781454307183,0.9293631814216496,36,0.7045505219139157,1,8500.0,8313.03863809444,77,0,31,30
5,cycle,4,agent_json_memory,0.24547869790694676,0.18127450348401908,0,0.49071162939071655,1,8376.0,712.7362510655075,0,0,6,5
5,cycle,4,agent_program_python,1.0633293386005487,0.9784064398748645,48,0.46536947484128177,1,8376.0,580.495932023041,0,0,7,6
5,cycle,4,cost_aware_recent_budget,1.1192463709933993,0.9965808880224358,48,0.4730704997200519,1,8376.0,1788.1032819859684,21,0,7,6
5,cycle,4,none,8.56003075260863,8.218096396982824,480,8.509686481556855,0,5276.0,0.0718840747140348,0,0,0,0
5,cycle,4,probe_bandit_optimizer,1.2018493762783085,1.0607495395864437,48,0.7507534901378675,1,8376.0,15830.394036660437,179,0,19,18
5,cycle,4,q_learning_optimizer,1.164492149061213,1.0375574377879577,48,0.7149639743147416,1,8376.0,8736.95457301801,83,0,30,29
5,cycle,5,agent_json_memory,0.24213928127816567,0.17811581989614447,0,0.4162849916610867,1,8376.0,696.8108146102168,0,0,6,5
5,cycle,5,agent_program_python,1.059385896854413,0.9730823130666977,48,0.40505950746592134,1,8376.0,587.5847287243232,0,0,7,6
5,cycle,5,cost_aware_recent_budget,1.0768563111681335,0.982002575013515,48,0.417043492780067,1,8376.0,1801.5529733966105,21,0,7,6
5,cycle,5,none,8.355746565891119,8.07009096473242,480,8.663005832931958,0,5272.0,0.05064794095233083,0,0,0,0
5,cycle,5,probe_bandit_optimizer,1.155592996268145,1.044439701581723,48,0.5170061369426547,1,8376.0,17224.914964754134,187,0,33,32
5,cycle,5,q_learning_optimizer,1.1517510548583232,1.0393511488170286,48,0.6190595013322306,1,8376.0,8179.714381461963,78,0,27,26
5,cycle,6,agent_json_memory,0.24845052132150158,0.18142172727190578,0,0.4990169749362394,1,8380.0,705.61652793549,0,0,6,5
5,cycle,6,agent_program_python,1.0945067124460668,0.9837675595917972,48,0.4760354961035773,1,8380.0,596.039665164426,0,0,7,6
5,cycle,6,cost_aware_recent_budget,1.061334923094061,0.975145079670862,48,0.45236717560328543,1,8380.0,1761.1638570670038,21,0,7,6
5,cycle,6,none,8.235689354478382,7.953679729932143,480,8.655601838836446,0,5276.0,0.05731527926400304,0,0,0,0
5,cycle,6,probe_bandit_optimizer,1.1254066207523767,1.0072974900443417,48,0.5024024925660342,1,8380.0,13189.778200176079,161,0,7,6
5,cycle,6,q_learning_optimizer,1.1636264887541377,0.9692920333084961,43,0.6489610066637396,1,8380.0,8828.238401154522,81,0,33,32
5,cycle,7,agent_json_memory,0.2467587478167843,0.17834035449292665,0,0.48088250041473657,1,8380.0,705.8476530364715,0,0,6,5
5,cycle,7,agent_program_python,1.074936033595198,0.9913967771960112,48,0.4612330376403406,1,8380.0,586.8673670338467,0,0,7,6
5,cycle,7,cost_aware_recent_budget,1.0616256553233445,0.9765294515091227,48,0.45700648333877325,1,8380.0,1816.5115707088262,21,0,7,6
5,cycle,7,none,8.467047344699191,8.085678959226547,480,8.609305653953925,0,5276.0,0.06418017437681556,0,0,0,0
5,cycle,7,probe_bandit_optimizer,1.1864428675714105,0.99819576801868,39,0.8242691517807543,1,8380.0,13257.350275060162,155,0,10,9
5,cycle,7,q_learning_optimizer,1.1490372563033209,1.032510962492476,48,0.5135360232088715,1,8500.0,7648.284364666324,75,0,23,22
5,cycle,8,agent_json_memory,0.25345648124736425,0.1848775973485317,0,0.49978853203356266,1,8380.0,739.2097070114687,0,0,6,5
5,cycle,8,agent_program_python,1.1181628136061288,1.0044417682365747,48,0.5052103515481576,1,8380.0,618.7236077385023,0,0,7,6
5,cycle,8,cost_aware_recent_budget,1.0530701123449642,0.9683911908117201,48,0.498534512007609,1,8380.0,1757.873794180341,21,0,7,6
5,cycle,8,none,8.092714052230198,7.840662425223854,480,8.291070512495935,0,5276.0,0.04999886732548475,0,0,0,0
5,cycle,8,probe_bandit_optimizer,1.100984823521382,0.9924535023552986,48,0.6666565226623787,1,8380.0,11845.744172984269,145,0,7,6
5,cycle,8,q_learning_optimizer,1.1527712696503538,1.0322554990125354,48,0.5016080132918432,1,8380.0,8908.896084118169,83,0,31,30
5,cycle,9,agent_json_memory,0.23990497434472977,0.17600459614186548,0,0.4748040199046954,1,8376.0,701.1881229118444,0,0,6,5
5,cycle,9,agent_program_python,1.0848823144624475,0.9919803071776793,48,0.4598469706252217,1,8376.0,593.64048903808,0,0,7,6
5,cycle,9,cost_aware_recent_budget,1.06962329839007,0.9832645956824612,48,0.45446515723597253,1,8376.0,1806.4757913234644,21,0,7,6
5,cycle,9,none,8.399303961050464,8.09370758094398,480,8.98281731933821,0,5276.0,0.04735682159662247,0,0,0,0
5,cycle,9,probe_bandit_optimizer,1.1061538285866845,1.0015725840882321,48,0.6605192087590693,1,8376.0,12951.17012935225,159,0,7,6
5,cycle,9,q_learning_optimizer,1.1638584804313723,1.040561864283518,48,0.5395699816290289,1,8500.0,8242.647592967842,79,0,27,26
5,cycle,10,agent_json_memory,0.2450053594172156,0.17977757112627538,0,0.4497644840739667,1,8380.0,711.7952459375374,0,0,6,5
5,cycle,10,agent_program_python,1.0846686119233102,0.9878823131051225,48,0.450337296933867,1,8380.0,606.8226147326641,0,0,7,6
5,cycle,10,cost_aware_recent_budget,1.059537061228184,0.9768756720101616,48,0.4493935033679008,1,8380.0,1779.3704641517252,21,0,7,6
5,cycle,10,none,8.212583415200546,7.968909163416053,480,8.68937250925228,0,5276.0,0.05873403279110789,0,0,0,0
5,cycle,10,probe_bandit_optimizer,1.1029724005008272,0.9986815951075793,48,0.6053475284716114,1,8380.0,12657.642726087943,153,0,7,6
5,cycle,10,q_learning_optimizer,1.1775156725101017,1.000371122912232,40,0.7760144886560738,1,8500.0,9432.172898727003,88,0,35,34
5,rare,1,agent_json_memory,0.9612060150053973,0.6513154533927767,42,10.952176022692584,1,9444.0,1632.2009247960523,0,0,10,9
5,rare,1,agent_program_python,1.2187296549867217,0.40308911553034305,20,13.919756480026988,1,6852.0,170.6706408294849,0,0,1,0
5,rare,1,cost_aware_recent_budget,1.7758520161441993,1.0734445335805909,60,11.14674396230839,1,9444.0,4077.2638431517407,38,0,11,10
5,rare,1,none,9.110155099090965,8.693366300657443,500,11.21096857532393,0,5272.0,0.044087006244808435,0,0,0,0
5,rare,1,probe_bandit_optimizer,2.170516764454078,1.280938671981049,60,14.242568504414518,1,9444.0,18427.872314292472,180,0,11,10
5,rare,1,q_learning_optimizer,1.8277001367823686,1.0811879841639893,60,11.651155957952142,1,9476.0,7219.525369000621,72,0,13,12
5,rare,2,agent_json_memory,0.7769797220923161,0.5239639548057716,40,9.012125493609346,1,9448.0,1294.6264669881202,0,0,10,9
5,rare,2,agent_program_python,0.9510378190801324,0.32181233226664413,20,11.343798541929571,1,6856.0,144.1413041902706,0,0,1,0
5,rare,2,cost_aware_recent_budget,1.7436921887565404,1.0669083402010278,60,11.246687549282795,1,9448.0,4063.719118188601,38,0,11,10
5,rare,2,none,9.625884896037556,9.151687889000943,500,11.447953528841024,0,5276.0,0.05338614573702216,0,0,0,0
5,rare,2,probe_bandit_optimizer,1.7638145656868194,1.068654181411451,60,11.629876992083153,1,9448.0,15320.61904395232,172,0,11,10
5,rare,2,q_learning_optimizer,1.8011418083915487,1.09755944969139,60,12.578505519195458,1,9448.0,8687.592879869044,89,0,13,12
5,rare,3,agent_json_memory,0.7961344725723999,0.527427725359707,40,8.78132748475764,1,9448.0,1306.076614477206,0,0,10,9
5,rare,3,agent_program_python,0.9845416323029591,0.32490384397129274,20,10.07036657538265,1,6856.0,147.50017708865926,0,0,1,0
5,rare,3,cost_aware_recent_budget,1.764691840071464,1.066118092704629,60,10.047459558700211,1,9448.0,4283.998972037807,38,0,11,10
5,rare,3,none,9.083983685316829,8.67152670430692,500,9.745235042646527,0,5276.0,0.050450151320546865,0,0,0,0
5,rare,3,probe_bandit_optimizer,1.7611382523318753,1.0631307668114056,60,10.29074102989398,1,9448.0,14508.14474571962,166,0,11,10
5,rare,3,q_learning_optimizer,1.7669515064820491,1.06812804899366,60,10.183060029521585,1,9448.0,8130.017777031753,84,0,12,11
5,rare,4,agent_json_memory,0.7713232213185014,0.5257356946256347,41,8.786080940626562,1,9448.0,1270.6398180453107,0,0,10,9
5,rare,4,agent_program_python,0.989316804043483,0.3290425334853353,20,11.273000968503764,1,6856.0,138.86632811045274,0,0,1,0
5,rare,4,cost_aware_recent_budget,1.8011341174133122,1.074180021896609,60,11.497728506219572,1,9448.0,4127.857908199076,38,0,11,10
5,rare,4,none,9.26759725009712,8.731364190437793,500,11.214928497793151,0,5276.0,0.05834101466462016,0,0,0,0
5,rare,4,probe_bandit_optimizer,1.773225083646442,1.0683154507407582,60,11.77313800144475,1,9448.0,16175.7964680437,188,0,11,10
5,rare,4,q_learning_optimizer,1.893460420590903,1.1351324733873802,60,11.614741533412596,1,9448.0,8453.51304311771,87,0,13,12
5,rare,5,agent_json_memory,0.7737754855770618,0.5290918491987718,40,8.800964552210644,1,9444.0,1281.222065037582,0,0,10,9
5,rare,5,agent_program_python,0.9854555322575228,0.330548974670819,20,10.713228047825396,1,6852.0,147.01970771420747,0,0,1,0
5,rare,5,cost_aware_recent_budget,1.7346205600188114,1.05090979102695,60,10.721251461654902,1,9444.0,4041.9313856982626,38,0,11,10
5,rare,5,none,8.960289530999338,8.580582093337501,500,10.258326004259288,0,5272.0,0.04399340832605958,0,0,0,0
5,rare,5,probe_bandit_optimizer,1.7504799614835065,1.063420399077586,60,10.536919510923326,1,9444.0,16596.199818886817,196,0,11,10
5,rare,5,q_learning_optimizer,1.7751980759688497,1.0720033081775506,60,10.687805004999973,1,9444.0,8044.127101835329,86,0,11,10
5,rare,6,agent_json_memory,0.7863882429955993,0.527285851543032,40,8.743940910790116,1,9448.0,1272.1759008709341,0,0,10,9
5,rare,6,agent_program_python,0.9514904143967821,0.32054310290226967,20,11.354658048367126,1,6856.0,142.46885915054008,0,0,1,0
5,rare,6,cost_aware_recent_budget,1.7420744039312315,1.0620514944295993,60,11.714868489070795,1,9448.0,4039.8611279088072,38,0,11,10
5,rare,6,none,8.894365901360288,8.559544547986459,500,11.212172009982167,0,5276.0,0.05842291284352541,0,0,0,0
5,rare,6,probe_bandit_optimizer,1.7606096840366565,1.0724904654327678,60,11.477881995961068,1,9448.0,15298.427570960484,176,0,11,10
5,rare,6,q_learning_optimizer,1.7566276353318244,1.072038542002297,60,11.80428399820812,1,9448.0,8228.47860737238,88,0,11,10
5,rare,7,agent_json_memory,0.7723782667987203,0.5173963044297933,40,9.001624013762921,1,9448.0,1295.4678391688503,0,0,10,9
5,rare,7,agent_program_python,0.993726122493778,0.32839317330702517,20,12.588855528156273,1,6856.0,139.70126811182126,0,0,1,0
5,rare,7,cost_aware_recent_budget,1.7469210064640113,1.0585954920518108,60,12.54588600131683,1,9448.0,4056.1721099657007,38,0,11,10
5,rare,7,none,9.274906726932386,8.755545083436623,500,12.774523568805307,0,5276.0,0.05505891749635339,0,0,0,0
5,rare,7,probe_bandit_optimizer,1.757130097927681,1.0587661278097786,60,12.954262012499385,1,9448.0,14208.215288817883,160,0,11,10
5,rare,7,q_learning_optimizer,1.7967735440470278,1.0925857697455084,60,12.70183245651424,1,9448.0,7462.413166125771,75,0,14,13
5,rare,8,agent_json_memory,0.8021990157916056,0.5355333941729946,41,10.00576949736569,1,9448.0,1277.6197588536888,0,0,10,9
5,rare,8,agent_program_python,1.0212345913168974,0.3359425273730368,20,11.53333396068774,1,6856.0,139.79231467237696,0,0,1,0
5,rare,8,cost_aware_recent_budget,1.7907620946061797,1.0687960773793748,60,11.411115070222875,1,9448.0,4152.040904213209,38,0,11,10
5,rare,8,none,9.082159919004576,8.596586969846006,500,12.0574594970094,0,5276.0,0.05624594632536173,0,0,0,0
5,rare,8,probe_bandit_optimizer,1.8376153922387555,1.0798095533472305,60,11.950216506374998,1,9448.0,13805.532857018989,158,0,11,10
5,rare,8,q_learning_optimizer,1.7905034446933616,1.0706613141438637,60,11.820915993303059,1,9448.0,7894.677137723193,83,0,12,11
5,rare,9,agent_json_memory,0.7686659490476208,0.5283199730507072,42,8.707465507904999,1,9448.0,1272.1011179382913,0,0,10,9
5,rare,9,agent_program_python,1.0085746327725549,0.327987552170978,20,11.30769648880232,1,6856.0,140.33899817150086,0,0,1,0
5,rare,9,cost_aware_recent_budget,1.7570073684813299,1.0511327360291034,60,11.353073536884038,1,9448.0,4065.398498205468,38,0,11,10
5,rare,9,none,9.234618112095632,8.712870165860902,500,11.628882546210658,0,5276.0,0.05929992767050862,0,0,0,0
5,rare,9,probe_bandit_optimizer,1.776448062688966,1.057263245295164,60,11.34742107533384,1,9448.0,14997.090654913336,174,0,11,10
5,rare,9,q_learning_optimizer,1.839675873197848,1.0900392051553354,60,11.57391656306572,1,9480.0,8395.116681873333,86,0,15,14
5,rare,10,agent_json_memory,0.7731198350181027,0.518164944676553,40,8.744079564348795,1,9448.0,1278.4516923129559,0,0,10,9
5,rare,10,agent_program_python,0.9710713451204356,0.3249417400285084,20,10.106926495791413,1,6856.0,143.94359302241355,0,0,1,0
5,rare,10,cost_aware_recent_budget,1.7463133117901937,1.0570007409518845,60,9.997698018560186,1,9448.0,4114.749718050007,38,0,11,10
5,rare,10,none,8.84336364242093,8.500185465082824,500,9.852325424435548,0,5276.0,0.04300882574170828,0,0,0,0
5,rare,10,probe_bandit_optimizer,1.7492517127053968,1.0627587849739937,60,10.270952052087523,1,9448.0,14994.67981280759,172,0,11,10
5,rare,10,q_learning_optimizer,1.7500180535716936,1.060929509266215,60,10.472978022880852,1,9480.0,8837.077880627476,94,0,14,13


==> artifact/data/frozen/source_manifest.json <==
{
  "schema_version": 1,
  "created_at_utc": "2026-08-26T04:20:34.283163+00:00",
  "source_root": "external-source-snapshot",
  "source_inputs": [
    {
      "path": "results/agent_memory_format_final_v5/burst/agent_json_memory/memory.json",
      "bytes": 235,
      "sha256": "0df36993e9763f5ab46a3841d60fb30c34c66010e49a2b3d76c53c16175a01b6"
    },
    {
      "path": "results/agent_memory_format_final_v5/composite/agent_json_memory/memory.json",
      "bytes": 304,
      "sha256": "1b692ac5991a034d489af0c4ed6cd2bfbee0c38dba7681502f10620fcb3505c3"
    },
    {
      "path": "results/agent_memory_format_final_v5/cycle/agent_json_memory/memory.json",
      "bytes": 326,
      "sha256": "7282189e27866a3dc1b3eda7c8fa1bd80c2434830a3a5093831100d652cc5dff"
    },
    {
      "path": "results/agent_memory_format_final_v5/rare/agent_json_memory/memory.json",
      "bytes": 329,
      "sha256": "a873cccc81809bfe173b668f11d4372417c270f5217fc9739a64b77d52ba9980"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial1/burst/agent_program_python/program_memory.py",
      "bytes": 686,
      "sha256": "90fb0e0eb6c38515c8d97f318550c8975cd31669ac8ffc8f8da1d12589fcca7d"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial1/burst/seed1/summary.csv",
      "bytes": 945,
      "sha256": "1472447d7c289a5a3ef7e33b3790a964086cfa017911705f5514f47a04fd5e0a"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial1/burst/seed10/summary.csv",
      "bytes": 942,
      "sha256": "c6afb595b44c37253d4d5668c6ddbca9cf455101c73691afa82e1cabc14eef42"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial1/burst/seed2/summary.csv",
      "bytes": 948,
      "sha256": "0f78fc9f3ea71713106b98601aab3af72cf1a4c8fdb3793262bba3599ff2eed4"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial1/burst/seed3/summary.csv",
      "bytes": 945,
      "sha256": "4a00e2ae628badca4b6c4a9fd5ed8d545c5d21415f58f064e3cc1bf9c4a86b0e"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial1/burst/seed4/summary.csv",
      "bytes": 943,
      "sha256": "c2a6ae7a982d739617c5b7b4a7e20df073c8b876a4bf84764d45b1e46d3cc966"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial1/burst/seed5/summary.csv",
      "bytes": 946,
      "sha256": "9de8f1cd9c09fb403fa7c56a511abc9cf947032e68bb8e695883c50affa402c2"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial1/burst/seed6/summary.csv",
      "bytes": 949,
      "sha256": "4a263d2230c26e5ed90275d6df7a583743a408fe1e3ac7d0941aee30e21730e7"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial1/burst/seed7/summary.csv",
      "bytes": 945,
      "sha256": "51eb5990e5a55eacfb6ae7e88fc7687efdfb7ac805cd4234a169afe5a33cf7a5"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial1/burst/seed8/summary.csv",
      "bytes": 947,
      "sha256": "5a25762b49d6e5c92c4962d469f5cb5388873d24a13ab176964f1d724e97f9ca"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial1/burst/seed9/summary.csv",
      "bytes": 949,
      "sha256": "369ba7094a3d3142c40d04898772d3b4fd0a39b75c82c1b443da76c0037f6c7b"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial1/composite/agent_program_python/program_memory.py",
      "bytes": 923,
      "sha256": "bc74c2ef8c3aace396e0d673a5d0a529483e4bd0a995a942aebc87324f896868"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial1/composite/seed1/summary.csv",
      "bytes": 942,
      "sha256": "303093aca2e73d40e30bfb8887e1421afa36c1705f943f0d1aa10f3601d50293"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial1/composite/seed10/summary.csv",
      "bytes": 939,
      "sha256": "f963aa28d8188e4da8f726a50b2f830ae04e94c0f7c3a9347dd789f91438f5ac"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial1/composite/seed2/summary.csv",
      "bytes": 941,
      "sha256": "378b093b04ef641d83c61faa6d58c9ce35083a680175dfebd6e4b033a2ca536c"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial1/composite/seed3/summary.csv",
      "bytes": 938,
      "sha256": "ddbb77aba003410318c1189483ed5d57b8f406776d86f4f2833080003d9e7f7e"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial1/composite/seed4/summary.csv",
      "bytes": 942,
      "sha256": "e5f8fec1a6ce5c32872332beec35595162c182a267e8b1b25675c2efb7ba461b"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial1/composite/seed5/summary.csv",
      "bytes": 940,
      "sha256": "45ee4f4deafc6621fb4381e6aa80edb537f64cd7412cfc951f64766a3258a2d2"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial1/composite/seed6/summary.csv",
      "bytes": 943,
      "sha256": "6bfe0348a52954e0356a87586c51949f50e9187e3dfd0017452342e5af6ca086"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial1/composite/seed7/summary.csv",
      "bytes": 941,
      "sha256": "c16eab29114c333507292744d72cc3b0980f80e5c76c27f7fe5e1568544519db"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial1/composite/seed8/summary.csv",
      "bytes": 942,
      "sha256": "cf9a1e871cabcd3d44864f204af1616ea690236bdc50dba217dccbfbc3506f65"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial1/composite/seed9/summary.csv",
      "bytes": 943,
      "sha256": "5e16f7b93fd9156d8c1906452e919098565a0afd8c523dc2cc1b8b0c5ce8d63f"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial1/cycle/agent_program_python/program_memory.py",
      "bytes": 1256,
      "sha256": "049322d5551181193606e68016ae8cdf3f231c54b53027cd2a217f9356602528"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial1/cycle/seed1/summary.csv",
      "bytes": 936,
      "sha256": "55a06cd53f8dda6f15cfa12414833711445e7d77bccd4847044ae967767c7119"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial1/cycle/seed10/summary.csv",
      "bytes": 931,
      "sha256": "208dc3328a6a36dfcebf67cd7c308b1604028b816dc6a8d5c716ddde199e2e91"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial1/cycle/seed2/summary.csv",
      "bytes": 930,
      "sha256": "51a4370fba4b2e7f218f48bffa74510f694dedda891222d48642ea9aa74cdeab"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial1/cycle/seed3/summary.csv",
      "bytes": 936,
      "sha256": "d820ee5f3dc9d52bbd6539f1730ec389a4573f97fedb57f442a9ce3154b282e7"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial1/cycle/seed4/summary.csv",
      "bytes": 937,
      "sha256": "4d4172bb1077acfd2051b07af2c28efc26451a3b9a5d3f4f6df3a145995a5ac3"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial1/cycle/seed5/summary.csv",
      "bytes": 936,
      "sha256": "f1d6dcfe87c2a36d4acab3347a30e841cb16901ec460731c347b1fb3d9d0517b"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial1/cycle/seed6/summary.csv",
      "bytes": 935,
      "sha256": "81cf7ddfa4a8ef54bab2dd8e17a9159f321e6f946840c7aec8c60ea724bc3470"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial1/cycle/seed7/summary.csv",
      "bytes": 933,
      "sha256": "4175306c5e44d3f4f9444fba15b2fc15cd021cfe37391c01e9c69f8fbfafd081"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial1/cycle/seed8/summary.csv",
      "bytes": 933,
      "sha256": "c6cff246d1c193e43a235522bbfb1c730aa3516529e9fedcd242abd432e34947"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial1/cycle/seed9/summary.csv",
      "bytes": 932,
      "sha256": "f34805c7cbaaebdcaa214e3c660360979c3236be004715d33e5c8feb5aa20184"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial1/rare/agent_program_python/program_memory.py",
      "bytes": 313,
      "sha256": "3c127da9b57ad24911b3377b08a3ac127c8f3c2a56464d8ce760cc9703e7d315"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial1/rare/seed1/summary.csv",
      "bytes": 938,
      "sha256": "ddfbd19e017df8759a38cb90afd4b113ea0adc55053b826301d3ac1d40e24c38"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial1/rare/seed10/summary.csv",
      "bytes": 939,
      "sha256": "09f2b263c467edb28a80299aec9c03b78e2a33ea2b72acf80847b915cc14a2f5"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial1/rare/seed2/summary.csv",
      "bytes": 939,
      "sha256": "de3589540305d50c0fc01b54cd3cd73649d0173102ea96805f26afdee49e81b8"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial1/rare/seed3/summary.csv",
      "bytes": 941,
      "sha256": "306a8173c14378d666229a8ecd2b8ebf6da9a1240b41f38ed0b7d397598ec264"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial1/rare/seed4/summary.csv",
      "bytes": 935,
      "sha256": "ac9ad9c3b516c4c78580e69656024a053fe56b15fed88063ad2641f596983d87"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial1/rare/seed5/summary.csv",
      "bytes": 936,
      "sha256": "d9bb8395e16e1ab436f29722b64bbff5e4b971fd39cb5368954245c22280c089"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial1/rare/seed6/summary.csv",
      "bytes": 939,
      "sha256": "142614da864d5587b7160e90ac15970b02d01c0e237c58884522f8694599321d"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial1/rare/seed7/summary.csv",
      "bytes": 933,
      "sha256": "3204ae558ee6dade181d0d556ae370c769d1bc57401aa6995f2d74ec93ed406f"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial1/rare/seed8/summary.csv",
      "bytes": 934,
      "sha256": "408d67d40d1bd5a75386db52eec69a6192555b22e9dc9d82cebfa992c25dfcdd"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial1/rare/seed9/summary.csv",
      "bytes": 933,
      "sha256": "b2753f6ea22664de0949a0381d91bd3f69b21ed31ac2eaf093e716f9458de783"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial2/burst/agent_program_python/program_memory.py",
      "bytes": 425,
      "sha256": "8b9f7da62c2df68b62f929cac386dadee4489a115336cff53356fb9529d749ff"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial2/burst/seed1/summary.csv",
      "bytes": 944,
      "sha256": "fe6b584ead9ed5e37f0f12f7ef4d39bc2c9ae9b6f6a1bf7c599736395da4c157"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial2/burst/seed10/summary.csv",
      "bytes": 946,
      "sha256": "d74f9c35ebe1f74ede64c125d28baf1478a45f1a40f3fd876f995b92efc8d443"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial2/burst/seed2/summary.csv",
      "bytes": 947,
      "sha256": "bd82016558ea34d537f4e7da7c4603d92f5e4799f9463b8d06f85a49d3d1eaaa"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial2/burst/seed3/summary.csv",
      "bytes": 944,
      "sha256": "3eb0306edd2853ab105735a38168e18c97ae74685d6a562e4e21287e4cd4e00d"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial2/burst/seed4/summary.csv",
      "bytes": 940,
      "sha256": "fd1ce323018f78bd59afede9da9a965a357ed287d2c7a54b28d8b470638d048f"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial2/burst/seed5/summary.csv",
      "bytes": 950,
      "sha256": "bba0228ca14ef13bbc93dd7c593ac7e5cc9aef77af5f5b7e83f01b3da842307a"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial2/burst/seed6/summary.csv",
      "bytes": 945,
      "sha256": "688e0a2344cc1bb9f9cabe8d0e87632f7624598f26832281757dda173bca60fe"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial2/burst/seed7/summary.csv",
      "bytes": 949,
      "sha256": "e47b2311fb16b8a327dc646dfb281e4611bb8f7d31a95fb48ec026effd61302c"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial2/burst/seed8/summary.csv",
      "bytes": 948,
      "sha256": "61eb16aaa9aa18df78d926d1505446c5b6ecb139c15763b021cfe6c34f98ab0a"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial2/burst/seed9/summary.csv",
      "bytes": 944,
      "sha256": "c4198fef38f4fcc17cd736393b533967a0cb13c2229dd2623bb967ff73f9e165"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial2/composite/agent_program_python/program_memory.py",
      "bytes": 807,
      "sha256": "e3855d7772339dd00b4eb836f3dc7d5e88dca658227f81eeafd87d72227e92a8"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial2/composite/seed1/summary.csv",
      "bytes": 938,
      "sha256": "aec25dacb35e73269399d4b736d17fcc45f7ebd537a7e4019e123dc00b17b0a9"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial2/composite/seed10/summary.csv",
      "bytes": 939,
      "sha256": "7a02ff30405a9c631d8a5fe84fa29151256876dfe1307211236655ec7d0c0f80"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial2/composite/seed2/summary.csv",
      "bytes": 939,
      "sha256": "a9104a6ae618e5e2dbb5ee1a23e4b93a256bd25d32c6aacae1d704f9ff25fc72"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial2/composite/seed3/summary.csv",
      "bytes": 940,
      "sha256": "d124c03397a85cddce765d6453a691ff439a2059db7f8d9fecf7549739fe6bf4"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial2/composite/seed4/summary.csv",
      "bytes": 939,
      "sha256": "1f3522dd0f7fb8fa1bb6368ff810b4c6448cab527827b09aba0751ae50bc41fd"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial2/composite/seed5/summary.csv",
      "bytes": 941,
      "sha256": "7e2570514c7c8583c097c6d26e23e7565119109254310ac4fe179b78859855fd"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial2/composite/seed6/summary.csv",
      "bytes": 934,
      "sha256": "ed559f93d2bd57333ca04790f4b594ddfbace01e16b9e12fc4797454950b8dff"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial2/composite/seed7/summary.csv",
      "bytes": 948,
      "sha256": "c65f3b5e9086248edaac23227259c77ca462716157b9eaa7c76032b95e72f609"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial2/composite/seed8/summary.csv",
      "bytes": 933,
      "sha256": "62a275634952cd74213c8da0c4d303d69cb3987cd5473a278f78232a5a3d6b0f"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial2/composite/seed9/summary.csv",
      "bytes": 937,
      "sha256": "563c234a75aaaee858a6575b685925a425730b538f9d88ceeb416aee8a2e2fb1"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial2/cycle/agent_program_python/program_memory.py",
      "bytes": 750,
      "sha256": "1ee4a750e99b54d8905e3d595d4e933e28c9b1a53000aacd7e58640a62d072c2"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial2/cycle/seed1/summary.csv",
      "bytes": 932,
      "sha256": "7246bb2a508af52a66d9832bb82d349d077067eef94506464ec2a1a3391526c9"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial2/cycle/seed10/summary.csv",
      "bytes": 934,
      "sha256": "82dc6abc53b8daa7fb93019e96cef98cc5137b0a9215222f49aa1238b886f8e9"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial2/cycle/seed2/summary.csv",
      "bytes": 932,
      "sha256": "f46d81ea620a069ffbc942c156a668ffc565d45a25adb8a67476ccdcbd4e1ca9"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial2/cycle/seed3/summary.csv",
      "bytes": 933,
      "sha256": "3c0a60782a7c1b4930bd15ad257e9ba913980fff23772145f8f1dc0e15c32c88"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial2/cycle/seed4/summary.csv",
      "bytes": 934,
      "sha256": "0ec50ac896d50eb8f1f37d4f4001b2b3e23919a794be2121d9381f20b8b3ded6"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial2/cycle/seed5/summary.csv",
      "bytes": 936,
      "sha256": "aa54795d4980dc0b2f9a37e9c049d4503ae682de595dc2e0736614f1c0ce866e"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial2/cycle/seed6/summary.csv",
      "bytes": 936,
      "sha256": "38b8b2f714c6bb07be003e4b19e10cf3dcb1e5d7b21babacc23db7ec47df4c7f"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial2/cycle/seed7/summary.csv",
      "bytes": 935,
      "sha256": "c937786adc11d053e247c69f41415aaa42ae27c22c1230220a112dc332925949"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial2/cycle/seed8/summary.csv",
      "bytes": 933,
      "sha256": "93da0b8eaaa6b2cbd56ae0305245d43bfb32a671c19b76a1fcbb598cadc0f3eb"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial2/cycle/seed9/summary.csv",
      "bytes": 934,
      "sha256": "24bf31d7c6c1caa264b1d8e7f1480d7450b541be06eded2fa84afd1022494f93"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial2/rare/agent_program_python/program_memory.py",
      "bytes": 304,
      "sha256": "2c901b93a5c74bff7a7d9e2150294070e9021d7052ddfbb3965f2940c292c328"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial2/rare/seed1/summary.csv",
      "bytes": 937,
      "sha256": "0786983b153a9826da986263bd88b1be50f306163a27e27d9af106690af0ee65"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial2/rare/seed10/summary.csv",
      "bytes": 939,
      "sha256": "8a8814d9ff3937a11c3c1bb4ec74e4a0430a4f04b5b854577dbfd1fe6a19e7f9"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial2/rare/seed2/summary.csv",
      "bytes": 936,
      "sha256": "bd4d18fb243aa6f75e9bce46040a8dfbf230302e6840298c872b67135818d7c1"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial2/rare/seed3/summary.csv",
      "bytes": 937,
      "sha256": "a555fe4242ea532b7a56560a2fe2009983867f5c1d1320873842cb498ec85ecf"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial2/rare/seed4/summary.csv",
      "bytes": 937,
      "sha256": "992de301191feb1f268f87420a6ccd77b47f1762b6c40dd5f6de01e46626a94e"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial2/rare/seed5/summary.csv",
      "bytes": 940,
      "sha256": "7218d7ba1d886d0c1b08bc788a52929c7a6a9f4574a609561755bec37d5081fa"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial2/rare/seed6/summary.csv",
      "bytes": 937,
      "sha256": "baab062e3ab82990d1dcf33f059ae40f550b5e37e7337b88f6e411090d0cd998"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial2/rare/seed7/summary.csv",
      "bytes": 940,
      "sha256": "6c483fa04e43b816a6fb5e8703c30d2499874d42c8a77fd0cb76c56b4e744f62"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial2/rare/seed8/summary.csv",
      "bytes": 941,
      "sha256": "6d7bfb5a7f03d6da03026c2effc06fb2c478c442cd282c8e426b81d55656b39d"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial2/rare/seed9/summary.csv",
      "bytes": 929,
      "sha256": "3a074ed46eeb2771f6a0e8d0d86968497c7db181505d058e01f67c006d71e653"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial3/burst/agent_program_python/program_memory.py",
      "bytes": 322,
      "sha256": "a83bbdc7acbe3af7e23d07ca070081c53a446b8237b3951dd82f608cebac0b4d"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial3/burst/seed1/summary.csv",
      "bytes": 945,
      "sha256": "c9d4df505ee4dd5621ca87131d5236f3e52bddd59c1b386e4bb242cabfdc3c09"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial3/burst/seed10/summary.csv",
      "bytes": 948,
      "sha256": "38d7761dc3bb1d2e750c2f0f7ca51830b8c1255ed366c9409e418b376c23ee9b"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial3/burst/seed2/summary.csv",
      "bytes": 943,
      "sha256": "276dc6cacc6ca09abed5bbcb084e4c70db5674f51e3399bccaf96f60ab5001e3"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial3/burst/seed3/summary.csv",
      "bytes": 943,
      "sha256": "98ddb0c5d3a54c49e5e058afec1d62ec266f82e13fb2946cd53831497006195b"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial3/burst/seed4/summary.csv",
      "bytes": 945,
      "sha256": "6d853d408b072affa93ca34fec2d053ba35d52636ea2e8208f1ee56c525f5d12"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial3/burst/seed5/summary.csv",
      "bytes": 944,
      "sha256": "412e994563d07b8fd6a03b91b76d867c7994d027467534cd2430ebe4d4855f32"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial3/burst/seed6/summary.csv",
      "bytes": 945,
      "sha256": "c79e666c019af1ee2daa7989fd847c09fe8ae550c9d44d7a711fae0fadc9e4e0"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial3/burst/seed7/summary.csv",
      "bytes": 949,
      "sha256": "eec815d69a33c455885e8d5e9eaecb43aae41916bfb812e6b4a09a0837bb86f2"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial3/burst/seed8/summary.csv",
      "bytes": 942,
      "sha256": "e7949e965e82de90944f314ec97d428dd735a552345c2b4e48481ff42f2ffdf2"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial3/burst/seed9/summary.csv",
      "bytes": 946,
      "sha256": "2071d702059ca732614241aacf54555760598dcac8fb17b43b424c550a3d11d9"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial3/composite/agent_program_python/program_memory.py",
      "bytes": 745,
      "sha256": "b1ebf9f9d0141978c7b9244369d221a09e1ee53a236424bfb341cd9879fbc82d"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial3/composite/seed1/summary.csv",
      "bytes": 938,
      "sha256": "a46d2fa9325454847bd715e9e55826e23adcd2d6d8c7a2df2df260a0ce4cf1f9"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial3/composite/seed10/summary.csv",
      "bytes": 942,
      "sha256": "b2cd9ab513c0ed31bc9a25b0c991ec49c25c206922df5a575f29ac321708afdf"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial3/composite/seed2/summary.csv",
      "bytes": 940,
      "sha256": "6f9faaae23b51894eb8575e47bed8025e59da911f995e98059013291d7e24a35"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial3/composite/seed3/summary.csv",
      "bytes": 941,
      "sha256": "38add16473e830f46ed45f5e15bc7ef9d91e07dfacbe2125767fb4a1020c6a9b"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial3/composite/seed4/summary.csv",
      "bytes": 942,
      "sha256": "f5ebab484ebb19caba13bea4564ef9f8699ad9f09a2a970be63b95f9785ab1c6"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial3/composite/seed5/summary.csv",
      "bytes": 934,
      "sha256": "0dca0adaa0e615d11ae21283f1335ffb2621f0c1587583a7e99183a763399ac4"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial3/composite/seed6/summary.csv",
      "bytes": 942,
      "sha256": "52372c3429bc9ae5db4fe584016dc6fc5b34df60bb9b1435d824b3446d1fc606"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial3/composite/seed7/summary.csv",
      "bytes": 939,
      "sha256": "ad7e357c7600c870c874e42af38d31f7858cd3d8159f8c77166b2686fc8423f5"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial3/composite/seed8/summary.csv",
      "bytes": 941,
      "sha256": "0a902ff5704584d0131cf14e5c0cb75d3ab6a971bfc2d372f2286f72cf748a98"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial3/composite/seed9/summary.csv",
      "bytes": 942,
      "sha256": "6268cc201470af678a1feb63f39bdb988f13a0e7ba0b90368316ca9ca677cef6"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial3/cycle/agent_program_python/program_memory.py",
      "bytes": 764,
      "sha256": "c5665ea118acf207d341d9dab72185ca387f6f9e0c2ad99b93e4e1c20e27321e"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial3/cycle/seed1/summary.csv",
      "bytes": 937,
      "sha256": "f6ada84153b9754ea525ac05f22ecabcdc1ea005608fea454857c1034b3544ef"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial3/cycle/seed10/summary.csv",
      "bytes": 934,
      "sha256": "40e9f1fe5351ad02044213771a6f88a2db87f877a2e7715a32bb4640462a5c2d"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial3/cycle/seed2/summary.csv",
      "bytes": 934,
      "sha256": "99c3fdb197fce21304f9f5a14caa5710c6342f732ee832e5369dd1a793b34bc3"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial3/cycle/seed3/summary.csv",
      "bytes": 935,
      "sha256": "66de853c20b272ffffb6da008f277b7ed67c2f3d4c8e9006a4b5f42786ab59ca"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial3/cycle/seed4/summary.csv",
      "bytes": 934,
      "sha256": "b5fd39c6c04e655f06dbd0d2121981ed4d1e317e9ad411be5662a683b35a5581"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial3/cycle/seed5/summary.csv",
      "bytes": 927,
      "sha256": "411fcfb4835c4aa4d7ffb376cd042f25d0f81fc32ca63e78395f5f9df0891481"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial3/cycle/seed6/summary.csv",
      "bytes": 937,
      "sha256": "0d6d3ed20f651a372068ce04baf3afe26bd44df169ea91be0126d643671ed64b"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial3/cycle/seed7/summary.csv",
      "bytes": 935,
      "sha256": "3ee48d8ada6ab34c8f2bee9a0c90643c431744d2040c2ceb115d36d57854917f"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial3/cycle/seed8/summary.csv",
      "bytes": 931,
      "sha256": "7df63976aeb0fdaac5a33888de26436571e0ece8d7c2c653d2407c3e81e772dc"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial3/cycle/seed9/summary.csv",
      "bytes": 934,
      "sha256": "ab4116fe72141de67cad7e9ea902686a5f190dfdb53d769867df82bc25959bd9"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial3/rare/agent_program_python/program_memory.py",
      "bytes": 378,
      "sha256": "2ba3f9f54cd84782c8dbe7ec437ce6628597f3a2df7b39655b595b5ec34a917e"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial3/rare/seed1/summary.csv",
      "bytes": 941,
      "sha256": "de3372a4f0caf2e6a4d7b1fefe19b3ba870eb9debfb18ebe9a851a9e1f55c6b7"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial3/rare/seed10/summary.csv",
      "bytes": 935,
      "sha256": "ab4b9d365f382aaa4f08112c7675cc0965401d6f66239988d5adfc7962d55250"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial3/rare/seed2/summary.csv",
      "bytes": 935,
      "sha256": "423a774caebcf6da4c7bee98e4ec708586198f9cc2eb6988ebea0f5d8fde588e"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial3/rare/seed3/summary.csv",
      "bytes": 940,
      "sha256": "eff4b17846328a396c112f699d46b5c94a45638766dea96502c228dc5371fccf"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial3/rare/seed4/summary.csv",
      "bytes": 938,
      "sha256": "614c69bf2484d7d64e9e7ed4ab9c641deafe8e4243a322a0e10a202975f98f35"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial3/rare/seed5/summary.csv",
      "bytes": 936,
      "sha256": "4ee515dc1a2ca433348412f9079955d7752b476519bb5b0d665586e607efac45"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial3/rare/seed6/summary.csv",
      "bytes": 937,
      "sha256": "ab86d9ed83d04f6a203b04df1f5ba995b05ca47417605d74ef90d42c9da05a09"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial3/rare/seed7/summary.csv",
      "bytes": 939,
      "sha256": "067de807ded5b968a6c6b0b403ce18a73fe286e47b20fe0794608e5277499e76"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial3/rare/seed8/summary.csv",
      "bytes": 939,
      "sha256": "2745cf391d6a6149c60867e1fbd2d1ad6328df2e52ebc40f36f850ecf1b8e204"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial3/rare/seed9/summary.csv",
      "bytes": 933,
      "sha256": "0c2a4d197caa24269fec4e11ea33d490abd9310bb086ab2d872a5b82b6c5489e"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial4/burst/agent_program_python/program_memory.py",
      "bytes": 679,
      "sha256": "f5044e93c0cab6296b79c8a203f1257d2997fbac18873a9ced2c5c3783e87c2c"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial4/burst/seed1/summary.csv",
      "bytes": 946,
      "sha256": "f8036f2257508bbf17149bc58b04f4714250a704914fbcd0b479892e7b013f9e"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial4/burst/seed10/summary.csv",
      "bytes": 946,
      "sha256": "289f0a80db62941acefaacc5baad174e8c9db24f614a5874888c6795358e1577"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial4/burst/seed2/summary.csv",
      "bytes": 944,
      "sha256": "db1b0a621b3c361c05c79b5ddc9bdf685df5e25221ba5866c771b45333d81e97"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial4/burst/seed3/summary.csv",
      "bytes": 944,
      "sha256": "c147b8716f15161307d2a2edfa5a8560135b8195b3e6fb9adcc5bfe995710664"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial4/burst/seed4/summary.csv",
      "bytes": 944,
      "sha256": "5f59a7f30a078bc08abab4ac27e94f71af37a5fb9e78462e063350eb8fe7e398"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial4/burst/seed5/summary.csv",
      "bytes": 945,
      "sha256": "5f9b8c0f4e865007184ec681770d9c1f04b43a5018af995dc768d52a49326768"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial4/burst/seed6/summary.csv",
      "bytes": 949,
      "sha256": "fd8ec3725cd5ed888186fc152ca9342e3e484e40b92daa112296851720ac7a8d"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial4/burst/seed7/summary.csv",
      "bytes": 945,
      "sha256": "84aa2de3e55c4dee471e78d8dcc5abde1eb362952c2172b6b81a426f25a997f1"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial4/burst/seed8/summary.csv",
      "bytes": 941,
      "sha256": "48604577185ce3fafb9a1345c69a0ddd9a5ffc7d9a95ab3c011da7dd18cf7d98"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial4/burst/seed9/summary.csv",
      "bytes": 945,
      "sha256": "7a86f5369f0b8ca800be778718a72fac53d8e3e9962a6b850c7ebe8967080fda"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial4/composite/agent_program_python/program_memory.py",
      "bytes": 840,
      "sha256": "ca75be1e95a053e5bf113b4daa5b9df6b27aedcfdb30ba11c15b9ba69717b9c5"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial4/composite/seed1/summary.csv",
      "bytes": 936,
      "sha256": "d41d7e204643f59f086f80bb3791894080ee632f68e9a383dfd1bac6ef037919"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial4/composite/seed10/summary.csv",
      "bytes": 934,
      "sha256": "6973b552df1b11de75af520b3e51f4d39a94f81ec4dbd7cc986536195a73a23f"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial4/composite/seed2/summary.csv",
      "bytes": 936,
      "sha256": "08e14f9dc83adb6548cf261f1c7c054dec0fb821610fd4565ca13d1bd62d1486"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial4/composite/seed3/summary.csv",
      "bytes": 939,
      "sha256": "c44ae11ce331da37ee008158c6dfc2dc60b6085cfbe817a1d6a75b00917ebb17"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial4/composite/seed4/summary.csv",
      "bytes": 940,
      "sha256": "915ffea732af71ed335e3609e95acf4f609badeca1dcc500e5791fde435c8012"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial4/composite/seed5/summary.csv",
      "bytes": 939,
      "sha256": "9dabc650480349901d612da11db2956481df9f878593694010aeca7ab139554d"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial4/composite/seed6/summary.csv",
      "bytes": 940,
      "sha256": "cdde4e31aa79aef4d558ff9f762ff354bc241d3ae363f9f7520a043949213cb3"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial4/composite/seed7/summary.csv",
      "bytes": 942,
      "sha256": "aa36bb227c8f20f4ed829bb9628fed22cb58eeb0b2054a9a9434b79767f6a9ae"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial4/composite/seed8/summary.csv",
      "bytes": 942,
      "sha256": "4b474183eb1ca6bdf7ee7103348cfb91eead2a55c1b31d92c1a2e78e72dbe913"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial4/composite/seed9/summary.csv",
      "bytes": 938,
      "sha256": "d0a877707a4b91e227e81e1b7aad2f4037fa7d629034f48e480ab2c71d846e9c"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial4/cycle/agent_program_python/program_memory.py",
      "bytes": 969,
      "sha256": "efb56bdd3e4c933f9b4c5a793b321413fb933faf28eff53c2422e17e828c305f"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial4/cycle/seed1/summary.csv",
      "bytes": 933,
      "sha256": "c10bb33adb2e7769f05721cb43208d1ca2a2b21bf7ff4600fb18d6739eeac1d7"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial4/cycle/seed10/summary.csv",
      "bytes": 932,
      "sha256": "9ab0d2e49606013cea874d1f380f9cc7344d6b78794d916fc020ae7ea5388892"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial4/cycle/seed2/summary.csv",
      "bytes": 929,
      "sha256": "77cb8bdc549310bbf19f7d544e2467cf775c3e88ee13ee33860d9cf6f3212756"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial4/cycle/seed3/summary.csv",
      "bytes": 931,
      "sha256": "7dc0d33b6754f3cbacf3e6ae7afaa2ca8c596205741b4c2ea4de97fdfa853518"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial4/cycle/seed4/summary.csv",
      "bytes": 930,
      "sha256": "5459a1e75b39132c116e692b8e6d895bd4460730ace17068f1fb704565256259"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial4/cycle/seed5/summary.csv",
      "bytes": 936,
      "sha256": "4dbca48235602b4979800d49dbef7b73c6837eb915d3f96e64d1977566beead3"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial4/cycle/seed6/summary.csv",
      "bytes": 934,
      "sha256": "4dca7233786fb9998d7887cff86cac2faaf4a5909565c5697940eff886cfaa21"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial4/cycle/seed7/summary.csv",
      "bytes": 936,
      "sha256": "fc57ef065a86c4a3533d18c37485afcbcfb39843eeacfad97b083906a59bbfc7"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial4/cycle/seed8/summary.csv",
      "bytes": 935,
      "sha256": "94ce2ffc68fda3e8dfe9aeb6528adaafc537d2752bd76ecac8db7d3c641b1fee"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial4/cycle/seed9/summary.csv",
      "bytes": 934,
      "sha256": "fe4822581616718a3250a83c4af93a33161de6acd56ea1c12ed8b2eaad6fd14b"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial4/rare/agent_program_python/program_memory.py",
      "bytes": 403,
      "sha256": "37b0c4ed1ffd6fa43359beaf9592f21159e2df5bcd7feb904eee3308357104b7"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial4/rare/seed1/summary.csv",
      "bytes": 936,
      "sha256": "8b930feff93ecae5a637d4fd0b07ac810d491c2cee72ee5af454fa1b8bf6da9d"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial4/rare/seed10/summary.csv",
      "bytes": 931,
      "sha256": "a9030d639851f81033a9f5d08dfc4bf1368c194cc46c4cef04b5fdaf0e1fe585"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial4/rare/seed2/summary.csv",
      "bytes": 939,
      "sha256": "3aac5b3d0bc40bfcbe57f239d0f13ec5864e78051d10762f3f8747193f0403f9"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial4/rare/seed3/summary.csv",
      "bytes": 938,
      "sha256": "7d2d53dbd4b9db9f8e54e622b00873095d0c24a775c5fc8441d6e7b75e5f5b8c"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial4/rare/seed4/summary.csv",
      "bytes": 936,
      "sha256": "d40031f9d0b673784baa2c4536123f4a90d48841e2d85b3acb53fbbb9a39bb2d"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial4/rare/seed5/summary.csv",
      "bytes": 935,
      "sha256": "3402c14073168868e852b0546076fda65ddde4afbc33c8cc4dc1f0a1df709fbe"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial4/rare/seed6/summary.csv",
      "bytes": 938,
      "sha256": "8ca75d0bc1c20d8b7c02654b10191295af1110671f2e3a1d156bc752cdbf8092"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial4/rare/seed7/summary.csv",
      "bytes": 939,
      "sha256": "b91bbe79454285f51fd106540f2036f9b78a9d68707b19506a941308294d7238"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial4/rare/seed8/summary.csv",
      "bytes": 934,
      "sha256": "bb3d1e2a0affb0c85eb25fe8cb1e7ddadb7909f89c85682c1a13afbb0ecd5053"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial4/rare/seed9/summary.csv",
      "bytes": 939,
      "sha256": "ce438d51e7911778aa220cf18a17044deb8dd6fd0f7b306fd887ceff8c5ca56a"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial5/burst/agent_program_python/program_memory.py",
      "bytes": 698,
      "sha256": "5194deda913979fda821abb5d9e335ce301c5d37a90e9ccd4bc18a62c8956e86"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial5/burst/seed1/summary.csv",
      "bytes": 944,
      "sha256": "abaac968b83ac2736ad594fb0fbc3338f31dda80b97b4f7ec2fb8fbb121fcf75"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial5/burst/seed10/summary.csv",
      "bytes": 948,
      "sha256": "7d351447365898001527f4f723cc941f6eb46f201c506387b37793e7c3a8bf11"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial5/burst/seed2/summary.csv",
      "bytes": 946,
      "sha256": "333b1c12c4e45c3ea2f964f4563d121318cde7266c845caf19256f39aade9dd4"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial5/burst/seed3/summary.csv",
      "bytes": 946,
      "sha256": "7872e7feadf1c5ca52bee8f6cd1f0e49207833fd5754c2c453e6b0825cda1392"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial5/burst/seed4/summary.csv",
      "bytes": 947,
      "sha256": "86662f687106751e554c85ea7b21957ccb5633c23ec23d04f0c13100a2054caf"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial5/burst/seed5/summary.csv",
      "bytes": 952,
      "sha256": "f25283b0f18e2c5c2bc72db58aba4b5ba03ed95f8dbf27ac69530eca240a35bf"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial5/burst/seed6/summary.csv",
      "bytes": 944,
      "sha256": "716a58aa8624f70bac93344a2f595f6c59971d37e08977ef7f0099cfa15d8ee0"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial5/burst/seed7/summary.csv",
      "bytes": 946,
      "sha256": "dbef0ac26176b594a15a50377714ff5fde621a779a4bb1945f85a12376ec0dd3"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial5/burst/seed8/summary.csv",
      "bytes": 940,
      "sha256": "5eb0f06333264b12d0f3f4f2b8e45c5485d917d555fe78592bacc45fa74b652d"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial5/burst/seed9/summary.csv",
      "bytes": 943,
      "sha256": "9dc9c15dae0c419aeaec47a7e44a2e69982759b8836b8850608b95fb5fde9dde"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial5/composite/agent_program_python/program_memory.py",
      "bytes": 700,
      "sha256": "22d7de5aff4be8efaff7a1a23bd9fb4b0656a812b31ec6ec2147f0a377e6fce4"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial5/composite/seed1/summary.csv",
      "bytes": 941,
      "sha256": "9f45bcb111f0f8104c294e0d0f51b057aa925520794d403446fbbb161db73f7f"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial5/composite/seed10/summary.csv",
      "bytes": 935,
      "sha256": "eb5e56783bc6848f478a6a510afca2161a3f6512479cb9e31a114b5e9c6a91a3"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial5/composite/seed2/summary.csv",
      "bytes": 940,
      "sha256": "27ad5ed543e2e80873c0d4e01bbcfe74f0e5a1cbeff6ecc04c91e29eb1853a3a"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial5/composite/seed3/summary.csv",
      "bytes": 937,
      "sha256": "b2f925b34d23eb702e2ab4b3eaa6a9501cfdbf6d60bed86e563f5e755c7902cc"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial5/composite/seed4/summary.csv",
      "bytes": 933,
      "sha256": "97b03080073e16ddf923350a6ed729d2336868db04c7f65834e98f1c023f180b"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial5/composite/seed5/summary.csv",
      "bytes": 941,
      "sha256": "2dd8d08007cfc7d1b4d7223440f67e97ba107c826ed7a977d8ab6875be5c4378"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial5/composite/seed6/summary.csv",
      "bytes": 936,
      "sha256": "278e6881feaadc99056832bc16ec413d82bedd49a4a6681f9604c783058ad0dd"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial5/composite/seed7/summary.csv",
      "bytes": 940,
      "sha256": "e391dcca74953835680d148354f8077c761f41a857d8341aa871c385ba1d39e8"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial5/composite/seed8/summary.csv",
      "bytes": 932,
      "sha256": "eda390897e15ce10c68c26a47589b619f01457689bab126350afdf894315b1af"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial5/composite/seed9/summary.csv",
      "bytes": 939,
      "sha256": "635f611670b4f5859c43c4ea7e9b22782f494ac9b1648bea99b41e660a65dde2"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial5/cycle/agent_program_python/program_memory.py",
      "bytes": 819,
      "sha256": "e08f06cb87aefa9c41ad3d7d064509132099fad29f9563daf546a22636d0baf7"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial5/cycle/seed1/summary.csv",
      "bytes": 938,
      "sha256": "e9816d407781963e3c988dff9b22d43031f02ddc8e05ac0b78069085ae453b27"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial5/cycle/seed10/summary.csv",
      "bytes": 931,
      "sha256": "bd349f2881f4cfd63429fc273d1c8aa0c28d0e66c607f7bc58855dc6530dc0f7"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial5/cycle/seed2/summary.csv",
      "bytes": 932,
      "sha256": "18b8b4c4b763d0fa4125f0657c9fc30cc48215ee448d989f7c9f1f9d7e6cdb73"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial5/cycle/seed3/summary.csv",
      "bytes": 933,
      "sha256": "1a1716b98f869ccd47695259ea178bf7f550088f5ddc1812e19e62d76c22d5f7"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial5/cycle/seed4/summary.csv",
      "bytes": 935,
      "sha256": "c1731153b397a641514c965d34652b8ace0748c6fd7ee014e7b31acb42b3ced7"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial5/cycle/seed5/summary.csv",
      "bytes": 933,
      "sha256": "2a80d88c85b5dca85986b247bd0cf20302ecffffaa563be895273f8dc2c883b6"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial5/cycle/seed6/summary.csv",
      "bytes": 932,
      "sha256": "5d290ce480ff8a338fdf985277e5307754b06694ed152032864c76021a3cd8e3"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial5/cycle/seed7/summary.csv",
      "bytes": 934,
      "sha256": "296d6f55da464d9a33953c6fef2b3652518b7700e3dcd6077d9f9eaf05d5d2a2"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial5/cycle/seed8/summary.csv",
      "bytes": 933,
      "sha256": "f17c3af4ea15579dada5ed6934f5b554ad467860748eb6ad9b1a2738978860c8"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial5/cycle/seed9/summary.csv",
      "bytes": 929,
      "sha256": "c35532ce9a40a439d2bc4305e6f3fedb9058a953854dcd5594ab1bef9bdef280"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial5/rare/agent_program_python/program_memory.py",
      "bytes": 248,
      "sha256": "6acbf9ec78aa662d096ce1ac34ccd5b1c9a76ccaf4776634e1dd74af50104c7d"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial5/rare/seed1/summary.csv",
      "bytes": 940,
      "sha256": "77e765027a5290739aed3afc275dbcaf1b0f52c244071f42957a8e36b0774b54"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial5/rare/seed10/summary.csv",
      "bytes": 935,
      "sha256": "82873cdf6f39c10b4f18eb9d150c9eadf8d2765dcb1ad795c81d8f430196976a"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial5/rare/seed2/summary.csv",
      "bytes": 937,
      "sha256": "9ecdb35233812005c433ff7caa3e373f1379c9525a0f3ac40d4785b41a890e99"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial5/rare/seed3/summary.csv",
      "bytes": 931,
      "sha256": "6b00770c89d490dadbc5cab56bb2073fdedc9c8b8918664dba4731348f290df3"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial5/rare/seed4/summary.csv",
      "bytes": 932,
      "sha256": "b67f0e709f22e81730af656c4f002808c928fa3809272055010beb696223f2f8"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial5/rare/seed5/summary.csv",
      "bytes": 937,
      "sha256": "c90aa41cf85d7a8987e810ea4d16cc2c93e64c4ae85b1794620fcb99962407d0"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial5/rare/seed6/summary.csv",
      "bytes": 939,
      "sha256": "f001e8f2f4aaf0fc2d0639f6f57d2d257770068d5d1836f24f10c67914657909"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial5/rare/seed7/summary.csv",
      "bytes": 939,
      "sha256": "6c6c47309ece76196dc3160bd3cf2bc9d1164dfa482fd6515aad9c990cde3bee"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial5/rare/seed8/summary.csv",
      "bytes": 938,
      "sha256": "69c9030a056ead0523117ddb4e6bd4b0eeb30c2f4587107b4213f19e39221410"
    },
    {
      "path": "results/agent_program_memory_stability_10seed_v1/trial5/rare/seed9/summary.csv",
      "bytes": 934,
      "sha256": "29c08a150988ae55a4d19c078657cce06bee8212306a7879326ac7e241c90333"
    }
  ],
  "frozen_outputs": [
    {
      "path": "data/frozen/policies/trial1/burst/program_memory.py",
      "bytes": 686,
      "sha256": "90fb0e0eb6c38515c8d97f318550c8975cd31669ac8ffc8f8da1d12589fcca7d"
    },
    {
      "path": "data/frozen/policies/trial1/composite/program_memory.py",
      "bytes": 923,
      "sha256": "bc74c2ef8c3aace396e0d673a5d0a529483e4bd0a995a942aebc87324f896868"
    },
    {
      "path": "data/frozen/policies/trial1/cycle/program_memory.py",
      "bytes": 1256,
      "sha256": "049322d5551181193606e68016ae8cdf3f231c54b53027cd2a217f9356602528"
    },
    {
      "path": "data/frozen/policies/trial1/rare/program_memory.py",
      "bytes": 313,
      "sha256": "3c127da9b57ad24911b3377b08a3ac127c8f3c2a56464d8ce760cc9703e7d315"
    },
    {
      "path": "data/frozen/policies/trial2/burst/program_memory.py",
      "bytes": 425,
      "sha256": "8b9f7da62c2df68b62f929cac386dadee4489a115336cff53356fb9529d749ff"
    },
    {
      "path": "data/frozen/policies/trial2/composite/program_memory.py",
      "bytes": 807,
      "sha256": "e3855d7772339dd00b4eb836f3dc7d5e88dca658227f81eeafd87d72227e92a8"
    },
    {
      "path": "data/frozen/policies/trial2/cycle/program_memory.py",
      "bytes": 750,
      "sha256": "1ee4a750e99b54d8905e3d595d4e933e28c9b1a53000aacd7e58640a62d072c2"
    },
    {
      "path": "data/frozen/policies/trial2/rare/program_memory.py",
      "bytes": 304,
      "sha256": "2c901b93a5c74bff7a7d9e2150294070e9021d7052ddfbb3965f2940c292c328"
    },
    {
      "path": "data/frozen/policies/trial3/burst/program_memory.py",
      "bytes": 322,
      "sha256": "a83bbdc7acbe3af7e23d07ca070081c53a446b8237b3951dd82f608cebac0b4d"
    },
    {
      "path": "data/frozen/policies/trial3/composite/program_memory.py",
      "bytes": 745,
      "sha256": "b1ebf9f9d0141978c7b9244369d221a09e1ee53a236424bfb341cd9879fbc82d"
    },
    {
      "path": "data/frozen/policies/trial3/cycle/program_memory.py",
      "bytes": 764,
      "sha256": "c5665ea118acf207d341d9dab72185ca387f6f9e0c2ad99b93e4e1c20e27321e"
    },
    {
      "path": "data/frozen/policies/trial3/rare/program_memory.py",
      "bytes": 378,
      "sha256": "2ba3f9f54cd84782c8dbe7ec437ce6628597f3a2df7b39655b595b5ec34a917e"
    },
    {
      "path": "data/frozen/policies/trial4/burst/program_memory.py",
      "bytes": 679,
      "sha256": "f5044e93c0cab6296b79c8a203f1257d2997fbac18873a9ced2c5c3783e87c2c"
    },
    {
      "path": "data/frozen/policies/trial4/composite/program_memory.py",
      "bytes": 840,
      "sha256": "ca75be1e95a053e5bf113b4daa5b9df6b27aedcfdb30ba11c15b9ba69717b9c5"
    },
    {
      "path": "data/frozen/policies/trial4/cycle/program_memory.py",
      "bytes": 969,
      "sha256": "efb56bdd3e4c933f9b4c5a793b321413fb933faf28eff53c2422e17e828c305f"
    },
    {
      "path": "data/frozen/policies/trial4/rare/program_memory.py",
      "bytes": 403,
      "sha256": "37b0c4ed1ffd6fa43359beaf9592f21159e2df5bcd7feb904eee3308357104b7"
    },
    {
      "path": "data/frozen/policies/trial5/burst/program_memory.py",
      "bytes": 698,
      "sha256": "5194deda913979fda821abb5d9e335ce301c5d37a90e9ccd4bc18a62c8956e86"
    },
    {
      "path": "data/frozen/policies/trial5/composite/program_memory.py",
      "bytes": 700,
      "sha256": "22d7de5aff4be8efaff7a1a23bd9fb4b0656a812b31ec6ec2147f0a377e6fce4"
    },
    {
      "path": "data/frozen/policies/trial5/cycle/program_memory.py",
      "bytes": 819,
      "sha256": "e08f06cb87aefa9c41ad3d7d064509132099fad29f9563daf546a22636d0baf7"
    },
    {
      "path": "data/frozen/policies/trial5/rare/program_memory.py",
      "bytes": 248,
      "sha256": "6acbf9ec78aa662d096ce1ac34ccd5b1c9a76ccaf4776634e1dd74af50104c7d"
    },
    {
      "path": "data/frozen/references/burst.json",
      "bytes": 235,
      "sha256": "0df36993e9763f5ab46a3841d60fb30c34c66010e49a2b3d76c53c16175a01b6"
    },
    {
      "path": "data/frozen/references/composite.json",
      "bytes": 304,
      "sha256": "1b692ac5991a034d489af0c4ed6cd2bfbee0c38dba7681502f10620fcb3505c3"
    },
    {
      "path": "data/frozen/references/cycle.json",
      "bytes": 326,
      "sha256": "7282189e27866a3dc1b3eda7c8fa1bd80c2434830a3a5093831100d652cc5dff"
    },
    {
      "path": "data/frozen/references/rare.json",
      "bytes": 329,
      "sha256": "a873cccc81809bfe173b668f11d4372417c270f5217fc9739a64b77d52ba9980"
    },
    {
      "path": "data/frozen/scenarios.json",
      "bytes": 3754,
      "sha256": "3af459c354869d93b896ff20ba5c6b0243f41ce8e0405a2c954b092c36557dfd"
    },
    {
      "path": "data/frozen/seed_metrics.csv",
      "bytes": 153425,
      "sha256": "304392a88e8f66abbbe887d8160be62cbfd88b76a9a726e787b955a5edfab081"
    }
  ],
  "split": {
    "calibration_seeds": [
      1,
      2,
      3,
      4,
      5
    ],
    "heldout_seeds": [
      6,
      7,
      8,
      9,
      10
    ]
  }
}


==> artifact/requirements.txt <==
matplotlib>=3.6



==> artifact/results/calibration_sensitivity.csv <==
calibration_seeds,p95_margin,mean_loss,mean_p95_ms,mean_violations,severe_p95_regression_groups,program_selections
1,0.05,0.026877139038830728,0.30200385744683444,10.32,0,5
2,0.05,0.026893556068668393,0.3021226991171716,10.33,0,4
3,0.05,0.026908034183398235,0.3023927974854208,10.33,0,3
4,0.05,0.026908034183398235,0.3023927974854208,10.33,0,3
5,0.05,0.02692157224270484,0.30264387526112846,10.33,0,2


==> artifact/results/failure_atlas.csv <==
scenario,fault_family,probe_family,killed,killable,coverage
burst,budget_overflow,catalog,16,16,1.0
burst,budget_overflow,mixed,16,16,1.0
burst,budget_overflow,multiplicity,16,16,1.0
burst,budget_overflow,permutation,16,16,1.0
burst,budget_overflow,repeat,16,16,1.0
burst,budget_overflow,threshold,16,16,1.0
burst,duplicate_sensitive,catalog,0,12,0.0
burst,duplicate_sensitive,mixed,0,12,0.0
burst,duplicate_sensitive,multiplicity,12,12,1.0
burst,duplicate_sensitive,permutation,0,12,0.0
burst,duplicate_sensitive,repeat,0,12,0.0
burst,duplicate_sensitive,threshold,0,12,0.0
burst,index_swap,catalog,24,24,1.0
burst,index_swap,mixed,24,24,1.0
burst,index_swap,multiplicity,24,24,1.0
burst,index_swap,permutation,24,24,1.0
burst,index_swap,repeat,24,24,1.0
burst,index_swap,threshold,24,24,1.0
burst,observation_drop,catalog,0,8,0.0
burst,observation_drop,mixed,8,8,1.0
burst,observation_drop,multiplicity,8,8,1.0
burst,observation_drop,permutation,8,8,1.0
burst,observation_drop,repeat,0,8,0.0
burst,observation_drop,threshold,8,8,1.0
burst,order_sensitive,catalog,0,12,0.0
burst,order_sensitive,mixed,12,12,1.0
burst,order_sensitive,multiplicity,12,12,1.0
burst,order_sensitive,permutation,12,12,1.0
burst,order_sensitive,repeat,0,12,0.0
burst,order_sensitive,threshold,0,12,0.0
burst,partial_schedule,catalog,16,16,1.0
burst,partial_schedule,mixed,16,16,1.0
burst,partial_schedule,multiplicity,16,16,1.0
burst,partial_schedule,permutation,16,16,1.0
burst,partial_schedule,repeat,16,16,1.0
burst,partial_schedule,threshold,16,16,1.0
burst,round_dropout,catalog,24,24,1.0
burst,round_dropout,mixed,24,24,1.0
burst,round_dropout,multiplicity,24,24,1.0
burst,round_dropout,permutation,24,24,1.0
burst,round_dropout,repeat,24,24,1.0
burst,round_dropout,threshold,24,24,1.0
burst,round_shift,catalog,8,8,1.0
burst,round_shift,mixed,0,8,0.0
burst,round_shift,multiplicity,8,8,1.0
burst,round_shift,permutation,0,8,0.0
burst,round_shift,repeat,8,8,1.0
burst,round_shift,threshold,8,8,1.0
burst,template_swap,catalog,0,16,0.0
burst,template_swap,mixed,16,16,1.0
burst,template_swap,multiplicity,16,16,1.0
burst,template_swap,permutation,16,16,1.0
burst,template_swap,repeat,0,16,0.0
burst,template_swap,threshold,16,16,1.0
burst,threshold_corruption,catalog,8,16,0.5
burst,threshold_corruption,mixed,8,16,0.5
burst,threshold_corruption,multiplicity,8,16,0.5
burst,threshold_corruption,permutation,8,16,0.5
burst,threshold_corruption,repeat,0,16,0.0
burst,threshold_corruption,threshold,16,16,1.0
burst,unknown_index,catalog,16,16,1.0
burst,unknown_index,mixed,16,16,1.0
burst,unknown_index,multiplicity,16,16,1.0
burst,unknown_index,permutation,16,16,1.0
burst,unknown_index,repeat,16,16,1.0
burst,unknown_index,threshold,16,16,1.0
composite,budget_overflow,catalog,8,8,1.0
composite,budget_overflow,mixed,8,8,1.0
composite,budget_overflow,multiplicity,8,8,1.0
composite,budget_overflow,permutation,8,8,1.0
composite,budget_overflow,repeat,8,8,1.0
composite,budget_overflow,threshold,8,8,1.0
composite,duplicate_sensitive,catalog,0,6,0.0
composite,duplicate_sensitive,mixed,0,6,0.0
composite,duplicate_sensitive,multiplicity,6,6,1.0
composite,duplicate_sensitive,permutation,0,6,0.0
composite,duplicate_sensitive,repeat,0,6,0.0
composite,duplicate_sensitive,threshold,0,6,0.0
composite,index_swap,catalog,12,12,1.0
composite,index_swap,mixed,12,12,1.0
composite,index_swap,multiplicity,12,12,1.0
composite,index_swap,permutation,12,12,1.0
composite,index_swap,repeat,12,12,1.0
composite,index_swap,threshold,12,12,1.0
composite,observation_drop,catalog,0,8,0.0
composite,observation_drop,mixed,8,8,1.0
composite,observation_drop,multiplicity,8,8,1.0
composite,observation_drop,permutation,8,8,1.0
composite,observation_drop,repeat,0,8,0.0
composite,observation_drop,threshold,8,8,1.0
composite,order_sensitive,catalog,0,6,0.0
composite,order_sensitive,mixed,6,6,1.0
composite,order_sensitive,multiplicity,6,6,1.0
composite,order_sensitive,permutation,6,6,1.0
composite,order_sensitive,repeat,0,6,0.0
composite,order_sensitive,threshold,0,6,0.0
composite,partial_schedule,catalog,8,8,1.0
composite,partial_schedule,mixed,8,8,1.0
composite,partial_schedule,multiplicity,8,8,1.0
composite,partial_schedule,permutation,8,8,1.0
composite,partial_schedule,repeat,8,8,1.0
composite,partial_schedule,threshold,8,8,1.0
composite,round_dropout,catalog,12,12,1.0
composite,round_dropout,mixed,12,12,1.0
composite,round_dropout,multiplicity,12,12,1.0
composite,round_dropout,permutation,12,12,1.0
composite,round_dropout,repeat,12,12,1.0
composite,round_dropout,threshold,12,12,1.0
composite,round_shift,catalog,8,8,1.0
composite,round_shift,mixed,0,8,0.0
composite,round_shift,multiplicity,0,8,0.0
composite,round_shift,permutation,0,8,0.0
composite,round_shift,repeat,8,8,1.0
composite,round_shift,threshold,0,8,0.0
composite,template_swap,catalog,0,8,0.0
composite,template_swap,mixed,8,8,1.0
composite,template_swap,multiplicity,8,8,1.0
composite,template_swap,permutation,8,8,1.0
composite,template_swap,repeat,0,8,0.0
composite,template_swap,threshold,8,8,1.0
composite,threshold_corruption,catalog,4,8,0.5
composite,threshold_corruption,mixed,4,8,0.5
composite,threshold_corruption,multiplicity,4,8,0.5
composite,threshold_corruption,permutation,4,8,0.5
composite,threshold_corruption,repeat,0,8,0.0
composite,threshold_corruption,threshold,8,8,1.0
composite,unknown_index,catalog,8,8,1.0
composite,unknown_index,mixed,8,8,1.0
composite,unknown_index,multiplicity,8,8,1.0
composite,unknown_index,permutation,8,8,1.0
composite,unknown_index,repeat,8,8,1.0
composite,unknown_index,threshold,8,8,1.0
cycle,budget_overflow,catalog,16,16,1.0
cycle,budget_overflow,mixed,16,16,1.0
cycle,budget_overflow,multiplicity,16,16,1.0
cycle,budget_overflow,permutation,16,16,1.0
cycle,budget_overflow,repeat,16,16,1.0
cycle,budget_overflow,threshold,16,16,1.0
cycle,duplicate_sensitive,catalog,0,12,0.0
cycle,duplicate_sensitive,mixed,0,12,0.0
cycle,duplicate_sensitive,multiplicity,12,12,1.0
cycle,duplicate_sensitive,permutation,0,12,0.0
cycle,duplicate_sensitive,repeat,0,12,0.0
cycle,duplicate_sensitive,threshold,0,12,0.0
cycle,index_swap,catalog,24,24,1.0
cycle,index_swap,mixed,24,24,1.0
cycle,index_swap,multiplicity,24,24,1.0
cycle,index_swap,permutation,24,24,1.0
cycle,index_swap,repeat,24,24,1.0
cycle,index_swap,threshold,24,24,1.0
cycle,observation_drop,catalog,0,16,0.0
cycle,observation_drop,mixed,0,16,0.0
cycle,observation_drop,multiplicity,16,16,1.0
cycle,observation_drop,permutation,0,16,0.0
cycle,observation_drop,repeat,0,16,0.0
cycle,observation_drop,threshold,16,16,1.0
cycle,order_sensitive,catalog,0,12,0.0
cycle,order_sensitive,mixed,12,12,1.0
cycle,order_sensitive,multiplicity,12,12,1.0
cycle,order_sensitive,permutation,12,12,1.0
cycle,order_sensitive,repeat,0,12,0.0
cycle,order_sensitive,threshold,0,12,0.0
cycle,partial_schedule,catalog,16,16,1.0
cycle,partial_schedule,mixed,16,16,1.0
cycle,partial_schedule,multiplicity,16,16,1.0
cycle,partial_schedule,permutation,16,16,1.0
cycle,partial_schedule,repeat,16,16,1.0
cycle,partial_schedule,threshold,16,16,1.0
cycle,round_dropout,catalog,24,24,1.0
cycle,round_dropout,mixed,24,24,1.0
cycle,round_dropout,multiplicity,24,24,1.0
cycle,round_dropout,permutation,24,24,1.0
cycle,round_dropout,repeat,24,24,1.0
cycle,round_dropout,threshold,24,24,1.0
cycle,round_shift,catalog,16,16,1.0
cycle,round_shift,mixed,16,16,1.0
cycle,round_shift,multiplicity,0,16,0.0
cycle,round_shift,permutation,16,16,1.0
cycle,round_shift,repeat,16,16,1.0
cycle,round_shift,threshold,0,16,0.0
cycle,template_swap,catalog,0,16,0.0
cycle,template_swap,mixed,16,16,1.0
cycle,template_swap,multiplicity,8,16,0.5
cycle,template_swap,permutation,16,16,1.0
cycle,template_swap,repeat,0,16,0.0
cycle,template_swap,threshold,8,16,0.5
cycle,threshold_corruption,catalog,8,16,0.5
cycle,threshold_corruption,mixed,8,16,0.5
cycle,threshold_corruption,multiplicity,8,16,0.5
cycle,threshold_corruption,permutation,8,16,0.5
cycle,threshold_corruption,repeat,0,16,0.0
cycle,threshold_corruption,threshold,16,16,1.0
cycle,unknown_index,catalog,16,16,1.0
cycle,unknown_index,mixed,16,16,1.0
cycle,unknown_index,multiplicity,16,16,1.0
cycle,unknown_index,permutation,16,16,1.0
cycle,unknown_index,repeat,16,16,1.0
cycle,unknown_index,threshold,16,16,1.0
rare,budget_overflow,catalog,16,16,1.0
rare,budget_overflow,mixed,16,16,1.0
rare,budget_overflow,multiplicity,16,16,1.0
rare,budget_overflow,permutation,16,16,1.0
rare,budget_overflow,repeat,16,16,1.0
rare,budget_overflow,threshold,16,16,1.0
rare,duplicate_sensitive,catalog,0,8,0.0
rare,duplicate_sensitive,mixed,0,8,0.0
rare,duplicate_sensitive,multiplicity,8,8,1.0
rare,duplicate_sensitive,permutation,0,8,0.0
rare,duplicate_sensitive,repeat,0,8,0.0
rare,duplicate_sensitive,threshold,0,8,0.0
rare,index_swap,catalog,20,20,1.0
rare,index_swap,mixed,20,20,1.0
rare,index_swap,multiplicity,20,20,1.0
rare,index_swap,permutation,20,20,1.0
rare,index_swap,repeat,20,20,1.0
rare,index_swap,threshold,20,20,1.0
rare,order_sensitive,catalog,0,12,0.0
rare,order_sensitive,mixed,12,12,1.0
rare,order_sensitive,multiplicity,12,12,1.0
rare,order_sensitive,permutation,12,12,1.0
rare,order_sensitive,repeat,0,12,0.0
rare,order_sensitive,threshold,0,12,0.0
rare,partial_schedule,catalog,16,16,1.0
rare,partial_schedule,mixed,16,16,1.0
rare,partial_schedule,multiplicity,16,16,1.0
rare,partial_schedule,permutation,16,16,1.0
rare,partial_schedule,repeat,16,16,1.0
rare,partial_schedule,threshold,16,16,1.0
rare,round_dropout,catalog,24,24,1.0
rare,round_dropout,mixed,24,24,1.0
rare,round_dropout,multiplicity,24,24,1.0
rare,round_dropout,permutation,24,24,1.0
rare,round_dropout,repeat,24,24,1.0
rare,round_dropout,threshold,24,24,1.0
rare,template_swap,catalog,0,12,0.0
rare,template_swap,mixed,12,12,1.0
rare,template_swap,multiplicity,12,12,1.0
rare,template_swap,permutation,12,12,1.0
rare,template_swap,repeat,0,12,0.0
rare,template_swap,threshold,12,12,1.0
rare,threshold_corruption,catalog,6,14,0.42857142857142855
rare,threshold_corruption,mixed,6,14,0.42857142857142855
rare,threshold_corruption,multiplicity,6,14,0.42857142857142855
rare,threshold_corruption,permutation,6,14,0.42857142857142855
rare,threshold_corruption,repeat,0,14,0.0
rare,threshold_corruption,threshold,14,14,1.0
rare,unknown_index,catalog,16,16,1.0
rare,unknown_index,mixed,16,16,1.0
rare,unknown_index,multiplicity,16,16,1.0
rare,unknown_index,permutation,16,16,1.0
rare,unknown_index,repeat,16,16,1.0
rare,unknown_index,threshold,16,16,1.0


==> artifact/results/heldout_scores.csv <==
method,trial,scenario,seed,choice,loss,p95_ms,violations,p95_relative_to_reference,violation_delta_from_reference
free_program,1,burst,6,agent_program_python,0.01213540224401216,0.19226819703665862,2.0,0.9725250692886189,0.0
free_program,1,burst,7,agent_program_python,0.006548923328133725,0.12358636832990054,0.0,0.9748868569680572,0.0
free_program,1,burst,8,agent_program_python,0.006868345491839383,0.1268292196133794,0.0,0.9564759146041891,0.0
free_program,1,burst,9,agent_program_python,0.006800334297791661,0.12759059488113647,0.0,0.9878200102916801,0.0
free_program,1,burst,10,agent_program_python,0.007996358525999689,0.12987473353859963,1.0,0.9215898716347679,0.0
free_program,1,composite,6,agent_program_python,0.14107192362489007,1.1702550880727358,48.0,36.45779928573479,48.0
free_program,1,composite,7,agent_program_python,0.13514880897257453,1.1082400301044497,48.0,36.47618923622614,48.0
free_program,1,composite,8,agent_program_python,0.13746491779874226,1.1115476127694517,48.0,37.32040221460042,48.0
free_program,1,composite,9,agent_program_python,0.13622553887006777,1.1147971737955231,48.0,39.711477931638136,48.0
free_program,1,composite,10,agent_program_python,0.1417000280682073,1.1634828910852473,48.0,40.38085740561141,48.0
free_program,1,cycle,6,agent_program_python,0.11610536361343597,1.1087068704364356,48.0,4.253337817542182,48.0
free_program,1,cycle,7,agent_program_python,0.11400269944200138,1.3218556780096453,48.0,4.484994393567979,48.0
free_program,1,cycle,8,agent_program_python,0.11524077802350724,1.2958495824811205,48.0,4.399365985136362,48.0
free_program,1,cycle,9,agent_program_python,0.1018428071341625,1.0799746070794451,48.0,4.404547211576327,48.0
free_program,1,cycle,10,agent_program_python,0.10569247212739727,1.0816292444360442,48.0,4.407333518625417,48.0
free_program,1,rare,6,agent_program_python,0.07163233276310293,0.9672362815278271,20.0,1.2324139655976096,-20.0
free_program,1,rare,7,agent_program_python,0.07318056245697434,0.9867670734820421,20.0,1.2583673928590628,-20.0
free_program,1,rare,8,agent_program_python,0.07193058489977712,1.0522877848901164,20.0,1.3166072165005913,-21.0
free_program,1,rare,9,agent_program_python,0.07207680686063735,1.0835099658288527,20.0,1.3666624518426516,-23.0
free_program,1,rare,10,agent_program_python,0.0726970171821959,0.9713756811106578,20.0,1.1512646988504096,-20.0
free_program,2,burst,6,agent_program_python,0.01226710628708377,0.19368889023705066,2.0,0.9873553442152863,0.0
free_program,2,burst,7,agent_program_python,0.006508900858229696,0.12103354737822268,0.0,0.9437635325723218,0.0
free_program,2,burst,8,agent_program_python,0.006850856617946481,0.1257999086616715,0.0,0.9737409301012592,0.0
free_program,2,burst,9,agent_program_python,0.006672879722275401,0.12435982377307168,0.0,0.9508602650997935,0.0
free_program,2,burst,10,agent_program_python,0.008035990562296612,0.12937688550058127,1.0,0.9585404649670282,0.0
free_program,2,composite,6,agent_program_python,0.14384345175025812,1.2291329658182804,48.0,43.97561671800126,48.0
free_program,2,composite,7,agent_program_python,0.13944760709039447,1.1785462823657629,48.0,39.32192476436478,48.0
free_program,2,composite,8,agent_program_python,0.1391015343570749,1.1671755213077024,48.0,41.82861574621274,48.0
free_program,2,composite,9,agent_program_python,0.1375603988165271,1.1243631122245763,48.0,37.386063810403506,48.0
free_program,2,composite,10,agent_program_python,0.13821429775405458,1.1263731129777927,48.0,40.010989701152624,48.0
free_program,2,cycle,6,agent_program_python,0.11507940806849813,1.1005349812330678,48.0,4.345065458143808,48.0
free_program,2,cycle,7,agent_program_python,0.11358300305805114,1.0953835872836255,48.0,4.450276509204318,48.0
free_program,2,cycle,8,agent_program_python,0.11440469386498683,1.0852758459805045,48.0,4.310196840494536,48.0
free_program,2,cycle,9,agent_program_python,0.11343995599715737,1.0894874977141928,48.0,4.456370289593005,48.0
free_program,2,cycle,10,agent_program_python,0.11474490910340508,1.1030730160321884,48.0,4.424140163251455,48.0
free_program,2,rare,6,agent_program_python,0.07238369086988136,0.9369512199191377,20.0,1.230053428577057,-20.0
free_program,2,rare,7,agent_program_python,0.07385007693773098,0.9957475991298754,20.0,1.281370730609118,-20.0
free_program,2,rare,8,agent_program_python,0.07537692127586954,1.0192199862891964,20.0,1.2990538968775702,-21.0
free_program,2,rare,9,agent_program_python,0.07778227237948086,1.0543657860155993,20.0,1.3695725029219736,-22.0
free_program,2,rare,10,agent_program_python,0.07443272518087637,0.9929787817236502,20.0,1.2775093944691047,-20.0
free_program,3,burst,6,agent_program_python,0.012384754061302508,0.1932192193150209,2.0,0.976310873314613,0.0
free_program,3,burst,7,agent_program_python,0.006555211309524126,0.12205962052879224,0.0,0.9816034057590401,0.0
free_program,3,burst,8,agent_program_python,0.006678689240165227,0.12564593237281457,0.0,0.9570918499294128,0.0
free_program,3,burst,9,agent_program_python,0.00692170524988253,0.12507674526811258,0.0,0.9580777768834202,0.0
free_program,3,burst,10,agent_program_python,0.008004197139614214,0.13198166110669257,1.0,0.9780185272595542,0.0
free_program,3,composite,6,agent_program_python,0.13650255077187815,1.1245089231427603,48.0,39.63700973003491,48.0
free_program,3,composite,7,agent_program_python,0.13923544969051257,1.127642874052981,48.0,39.429945694014314,48.0
free_program,3,composite,8,agent_program_python,0.14948813923752843,1.3285150564721941,48.0,49.273950199546,48.0
free_program,3,composite,9,agent_program_python,0.13852849665203137,1.1374703150067944,48.0,37.82717886520735,48.0
free_program,3,composite,10,agent_program_python,0.14436478750073123,1.2358336437804003,48.0,41.25589889547665,48.0
free_program,3,cycle,6,agent_program_python,0.11301579677674203,1.0680634414408512,48.0,4.293355481408864,48.0
free_program,3,cycle,7,agent_program_python,0.1098508437909077,1.0537627242835395,48.0,4.296804462323353,48.0
free_program,3,cycle,8,agent_program_python,0.11210738322429989,1.056032811611658,48.0,4.403533885244862,48.0
free_program,3,cycle,9,agent_program_python,0.11516921871063082,1.0784025191969704,48.0,4.482182891820071,48.0
free_program,3,cycle,10,agent_program_python,0.11296862613872687,1.0549105559766758,48.0,4.364979960106671,48.0
free_program,3,rare,6,agent_program_python,0.07307262349639253,0.9666351905131402,20.0,1.2374459772481874,-20.0
free_program,3,rare,7,agent_program_python,0.0743756058185192,0.99765331261248,20.0,1.294287391771046,-20.0
free_program,3,rare,8,agent_program_python,0.07455150294997048,1.0280368525612478,20.0,1.3259843027585363,-21.0
free_program,3,rare,9,agent_program_python,0.0776919492750117,1.0533156228484586,20.0,1.362078719205788,-22.0
free_program,3,rare,10,agent_program_python,0.07410693590889945,0.98116815565542,20.0,1.2659130234904865,-20.0
free_program,4,burst,6,agent_program_python,0.013024042299253004,0.20319496562782044,2.0,0.8901299081526849,-1.0
free_program,4,burst,7,agent_program_python,0.006691834881114398,0.13165728412180508,0.0,1.0196776202042133,0.0
free_program,4,burst,8,agent_program_python,0.007881283660877998,0.14431157702347253,0.0,1.1414596060561593,0.0
free_program,4,burst,9,agent_program_python,0.006779080963907684,0.12490685844871514,0.0,0.9376449733883475,0.0
free_program,4,burst,10,agent_program_python,0.0084837365266167,0.13923934743312805,1.0,1.0078022396458939,0.0
free_program,4,composite,6,agent_program_python,0.1406268908543875,1.1606221356487367,48.0,40.61322537960236,48.0
free_program,4,composite,7,agent_program_python,0.13628471579296003,1.1061473097167134,48.0,38.93953233528285,48.0
free_program,4,composite,8,agent_program_python,0.14068992257057092,1.1925648381293286,48.0,41.26637726173762,48.0
free_program,4,composite,9,agent_program_python,0.13687380583313613,1.1124189707819216,48.0,38.61705700249851,48.0
free_program,4,composite,10,agent_program_python,0.14340089626581853,1.1891698753364228,48.0,43.340383807608795,48.0
free_program,4,cycle,6,agent_program_python,0.10236080921616544,1.1121712608534533,48.0,4.359857292019881,48.0
free_program,4,cycle,7,agent_program_python,0.11381393417577038,1.0974707435040425,48.0,4.458895929939297,48.0
free_program,4,cycle,8,agent_program_python,0.11551518392752613,1.0912807726708706,48.0,4.447659341028258,48.0
free_program,4,cycle,9,agent_program_python,0.11413260590476676,1.0843905173048067,48.0,4.369078688156769,48.0
free_program,4,cycle,10,agent_program_python,0.12912708631297726,1.3111124537923995,48.0,4.405939008461171,48.0
free_program,4,rare,6,agent_program_python,0.07238856107659229,0.960632195249976,20.0,1.2198015804876285,-20.0
free_program,4,rare,7,agent_program_python,0.07296431735011633,0.9748085493144267,20.0,1.2350987476135897,-20.0
free_program,4,rare,8,agent_program_python,0.07459784938838573,1.039169682674886,20.0,1.3227806772343844,-21.0
free_program,4,rare,9,agent_program_python,0.07497027023219659,1.0272514293319546,20.0,1.3179959274978554,-23.0
free_program,4,rare,10,agent_program_python,0.07336446074147618,0.995009737186289,20.0,1.237264079343628,-20.0
free_program,5,burst,6,agent_program_python,0.011990898704979724,0.1940344121248926,2.0,0.9960208404719758,0.0
free_program,5,burst,7,agent_program_python,0.00699623520257008,0.12611237611660414,0.0,0.960964472868713,0.0
free_program,5,burst,8,agent_program_python,0.0067179413363349025,0.1264604465298664,0.0,0.9579341159641296,0.0
free_program,5,burst,9,agent_program_python,0.007306974609914501,0.13401139813746935,0.0,1.0086902223452152,0.0
free_program,5,burst,10,agent_program_python,0.00810695305075168,0.1340411273122299,1.0,0.9790049468617422,0.0
free_program,5,composite,6,agent_program_python,0.13766822677263002,1.11785657160605,48.0,40.419181265511334,48.0
free_program,5,composite,7,agent_program_python,0.13814794827589577,1.1383452387235593,48.0,39.25452882089,48.0
free_program,5,composite,8,agent_program_python,0.13728900873424305,1.1008830544597004,48.0,38.27062023902275,48.0
free_program,5,composite,9,agent_program_python,0.13702587669404087,1.1153197493210125,48.0,39.02901563482218,48.0
free_program,5,composite,10,agent_program_python,0.13782261921129216,1.142757568353166,48.0,38.863567566797144,48.0
free_program,5,cycle,6,agent_program_python,0.11644900416568643,1.0945067124460668,48.0,4.405330713835557,48.0
free_program,5,cycle,7,agent_program_python,0.11347762034590272,1.074936033595198,48.0,4.356222598411492,48.0
free_program,5,cycle,8,agent_program_python,0.11908453742400453,1.1181628136061288,48.0,4.411656029087071,48.0
free_program,5,cycle,9,agent_program_python,0.11458167959472002,1.0848823144624475,48.0,4.522133471494983,48.0
free_program,5,cycle,10,agent_program_python,0.1160369920819138,1.0846686119233102,48.0,4.4271219801206305,48.0
free_program,5,rare,6,agent_program_python,0.07348837820193921,0.9514904143967821,20.0,1.2099499488601926,-20.0
free_program,5,rare,7,agent_program_python,0.07357068010227022,0.993726122493778,20.0,1.2865796012263255,-20.0
free_program,5,rare,8,agent_program_python,0.07622201108680912,1.0212345913168974,20.0,1.2730439345019,-21.0
free_program,5,rare,9,agent_program_python,0.07460835632453007,1.0085746327725549,20.0,1.3121104610164944,-22.0
free_program,5,rare,10,agent_program_python,0.07490395874157439,0.9710713451204356,20.0,1.2560424673332795,-20.0
structured_reference,1,burst,6,agent_json_memory,0.012422187225916549,0.19769999057947027,2.0,1.0,0.0
structured_reference,1,burst,7,agent_json_memory,0.006717623979977715,0.12676996047957792,0.0,1.0,0.0
structured_reference,1,burst,8,agent_json_memory,0.007180887032248644,0.13260053669606947,0.0,1.0,0.0
structured_reference,1,burst,9,agent_json_memory,0.006884183582982574,0.12916380874230515,0.0,1.0,0.0
structured_reference,1,burst,10,agent_json_memory,0.00859229353963507,0.14092465372717317,1.0,1.0,0.0
structured_reference,1,composite,6,agent_json_memory,0.0020408597999862464,0.03209889546269551,0.0,1.0,0.0
structured_reference,1,composite,7,agent_json_memory,0.0018774478293882514,0.030382560604872804,0.0,1.0,0.0
structured_reference,1,composite,8,agent_json_memory,0.0018970388026626902,0.029783913002271827,0.0,1.0,0.0
structured_reference,1,composite,9,agent_json_memory,0.0017516062314060477,0.028072417141326394,0.0,1.0,0.0
structured_reference,1,composite,10,agent_json_memory,0.0018581418578574771,0.02881273370197353,0.0,1.0,0.0
structured_reference,1,cycle,6,agent_json_memory,0.015541997003105521,0.2606674846902024,0.0,1.0,0.0
structured_reference,1,cycle,7,agent_json_memory,0.014270407903695251,0.2947285017580725,0.0,1.0,0.0
structured_reference,1,cycle,8,agent_json_memory,0.014829586409480101,0.29455371225291554,0.0,1.0,0.0
structured_reference,1,cycle,9,agent_json_memory,0.01177029207404242,0.24519537541588457,0.0,1.0,0.0
structured_reference,1,cycle,10,agent_json_memory,0.012636318965206643,0.2454157916266316,0.0,1.0,0.0
structured_reference,1,rare,6,agent_json_memory,0.0818952837312793,0.7848306725888202,40.0,1.0,0.0
structured_reference,1,rare,7,agent_json_memory,0.08226155474050062,0.78416452864379,40.0,1.0,0.0
structured_reference,1,rare,8,agent_json_memory,0.0804427314759852,0.7992419999694297,41.0,1.0,0.0
structured_reference,1,rare,9,agent_json_memory,0.08110509814652692,0.7928146151728773,43.0,1.0,0.0
structured_reference,1,rare,10,agent_json_memory,0.08577315471829916,0.8437466049993722,40.0,1.0,0.0
structured_reference,2,burst,6,agent_json_memory,0.012398796194358807,0.19616938458057112,2.0,1.0,0.0
structured_reference,2,burst,7,agent_json_memory,0.006896749697976819,0.12824562848739626,0.0,1.0,0.0
structured_reference,2,burst,8,agent_json_memory,0.007035605063077775,0.12919238040922199,0.0,1.0,0.0
structured_reference,2,burst,9,agent_json_memory,0.007017729068292782,0.1307866448284281,0.0,1.0,0.0
structured_reference,2,burst,10,agent_json_memory,0.00834065995478603,0.13497279481574267,1.0,1.0,0.0
structured_reference,2,composite,6,agent_json_memory,0.001754990397940216,0.02795032924041152,0.0,1.0,0.0
structured_reference,2,composite,7,agent_json_memory,0.0018508997425702065,0.029971734329592437,0.0,1.0,0.0
structured_reference,2,composite,8,agent_json_memory,0.0017317060676808713,0.027903756805850815,0.0,1.0,0.0
structured_reference,2,composite,9,agent_json_memory,0.0018962609305270776,0.03007439130063479,0.0,1.0,0.0
structured_reference,2,composite,10,agent_json_memory,0.0017881994827367836,0.028151593384488176,0.0,1.0,0.0
structured_reference,2,cycle,6,agent_json_memory,0.014977773912823802,0.2532838669139892,0.0,1.0,0.0
structured_reference,2,cycle,7,agent_json_memory,0.014287427517491352,0.24613832084772488,0.0,1.0,0.0
structured_reference,2,cycle,8,agent_json_memory,0.014942401994243324,0.2517926410655491,0.0,1.0,0.0
structured_reference,2,cycle,9,agent_json_memory,0.014235790985616514,0.24447867365476364,0.0,1.0,0.0
structured_reference,2,cycle,10,agent_json_memory,0.014634461548302707,0.2493304857731952,0.0,1.0,0.0
structured_reference,2,rare,6,agent_json_memory,0.08258651669340863,0.7617158719707126,40.0,1.0,0.0
structured_reference,2,rare,7,agent_json_memory,0.08202536834295612,0.7770956330932677,40.0,1.0,0.0
structured_reference,2,rare,8,agent_json_memory,0.0836286556770081,0.7845863737748004,41.0,1.0,0.0
structured_reference,2,rare,9,agent_json_memory,0.08419000619259132,0.7698502881491246,42.0,1.0,0.0
structured_reference,2,rare,10,agent_json_memory,0.08260847350049978,0.7772770877636503,40.0,1.0,0.0
structured_reference,3,burst,6,agent_json_memory,0.012637114020791847,0.1979074745516602,2.0,1.0,0.0
structured_reference,3,burst,7,agent_json_memory,0.006678064960925036,0.12434718524067033,0.0,1.0,0.0
structured_reference,3,burst,8,agent_json_memory,0.00697810689816008,0.13127886564082766,0.0,1.0,0.0
structured_reference,3,burst,9,agent_json_memory,0.0072245755166125405,0.1305496779968961,0.0,1.0,0.0
structured_reference,3,burst,10,agent_json_memory,0.008161798473668585,0.13494801726968333,1.0,1.0,0.0
structured_reference,3,composite,6,agent_json_memory,0.0017618857875722495,0.02837017552034619,0.0,1.0,0.0
structured_reference,3,composite,7,agent_json_memory,0.0018404484649052473,0.02859864131702731,0.0,1.0,0.0
structured_reference,3,composite,8,agent_json_memory,0.0016808368770000678,0.026961813515905913,0.0,1.0,0.0
structured_reference,3,composite,9,agent_json_memory,0.0018997406663985115,0.030070186282197636,0.0,1.0,0.0
structured_reference,3,composite,10,agent_json_memory,0.0018833214864840456,0.02995531976921484,0.0,1.0,0.0
structured_reference,3,cycle,6,agent_json_memory,0.014677516699843221,0.24877125736869252,0.0,1.0,0.0
structured_reference,3,cycle,7,agent_json_memory,0.01392915230742089,0.24524335084909885,0.0,1.0,0.0
structured_reference,3,cycle,8,agent_json_memory,0.014103986671342798,0.2398148485129544,0.0,1.0,0.0
structured_reference,3,cycle,9,agent_json_memory,0.01453961613872648,0.24059761621174403,0.0,1.0,0.0
structured_reference,3,cycle,10,agent_json_memory,0.01442586832338814,0.24167592190982154,0.0,1.0,0.0
structured_reference,3,rare,6,agent_json_memory,0.08288884078351007,0.781153446926813,40.0,1.0,0.0
structured_reference,3,rare,7,agent_json_memory,0.08201200302516584,0.7708128186641261,40.0,1.0,0.0
structured_reference,3,rare,8,agent_json_memory,0.08214038366554056,0.7753009220565824,41.0,1.0,0.0
structured_reference,3,rare,9,agent_json_memory,0.08435581135035367,0.7733147930412088,42.0,1.0,0.0
structured_reference,3,rare,10,agent_json_memory,0.08274143239297047,0.7750675895173723,40.0,1.0,0.0
structured_reference,4,burst,6,agent_json_memory,0.01537877937249833,0.22827563007012927,3.0,1.0,0.0
structured_reference,4,burst,7,agent_json_memory,0.00656269662932703,0.129116577154491,0.0,1.0,0.0
structured_reference,4,burst,8,agent_json_memory,0.006904566415721453,0.1264272307647236,0.0,1.0,0.0
structured_reference,4,burst,9,agent_json_memory,0.007229901675268695,0.1332133824568396,0.0,1.0,0.0
structured_reference,4,burst,10,agent_json_memory,0.008425737222720726,0.13816137924247104,1.0,1.0,0.0
structured_reference,4,composite,6,agent_json_memory,0.0018210871827202065,0.028577443057050306,0.0,1.0,0.0
structured_reference,4,composite,7,agent_json_memory,0.0017878501602653536,0.028406794929954533,0.0,1.0,0.0
structured_reference,4,composite,8,agent_json_memory,0.00179379099440694,0.028899189055664465,0.0,1.0,0.0
structured_reference,4,composite,9,agent_json_memory,0.0018180344287221858,0.028806415017849456,0.0,1.0,0.0
structured_reference,4,composite,10,agent_json_memory,0.0017705018474174308,0.027437917500113446,0.0,1.0,0.0
structured_reference,4,cycle,6,agent_json_memory,0.012009753005449215,0.25509350108526024,0.0,1.0,0.0
structured_reference,4,cycle,7,agent_json_memory,0.01431159981718594,0.24613060289993882,0.0,1.0,0.0
structured_reference,4,cycle,8,agent_json_memory,0.014730261223733835,0.24536069176974706,0.0,1.0,0.0
structured_reference,4,cycle,9,agent_json_memory,0.014678748194352864,0.2481966095607883,0.0,1.0,0.0
structured_reference,4,cycle,10,agent_json_memory,0.017959187850994193,0.29757843930080224,0.0,1.0,0.0
structured_reference,4,rare,6,agent_json_memory,0.0829484285925006,0.7875315220250437,40.0,1.0,0.0
structured_reference,4,rare,7,agent_json_memory,0.08288265812952361,0.789255556446733,40.0,1.0,0.0
structured_reference,4,rare,8,agent_json_memory,0.08227505816197489,0.7855948461898757,41.0,1.0,0.0
structured_reference,4,rare,9,agent_json_memory,0.08470746592256524,0.7794040997396223,43.0,1.0,0.0
structured_reference,4,rare,10,agent_json_memory,0.08313101918370262,0.8042015878406042,40.0,1.0,0.0
structured_reference,5,burst,6,agent_json_memory,0.012030876323338517,0.1948095905633332,2.0,1.0,0.0
structured_reference,5,burst,7,agent_json_memory,0.007280430650765489,0.13123521178689154,0.0,1.0,0.0
structured_reference,5,burst,8,agent_json_memory,0.0070129471582432495,0.13201372038262577,0.0,1.0,0.0
structured_reference,5,burst,9,agent_json_memory,0.007244022444200668,0.1328568426348889,0.0,1.0,0.0
structured_reference,5,burst,10,agent_json_memory,0.00825953397982291,0.1369156792740492,1.0,1.0,0.0
structured_reference,5,composite,6,agent_json_memory,0.0017566303394311257,0.02765658621986707,0.0,1.0,0.0
structured_reference,5,composite,7,agent_json_memory,0.0018209690386396659,0.028999080435217667,0.0,1.0,0.0
structured_reference,5,composite,8,agent_json_memory,0.0018453409332406404,0.028765748963148024,0.0,1.0,0.0
structured_reference,5,composite,9,agent_json_memory,0.0018027410859063231,0.028576681506820023,0.0,1.0,0.0
structured_reference,5,composite,10,agent_json_memory,0.001830916639917977,0.029404340360391263,0.0,1.0,0.0
structured_reference,5,cycle,6,agent_json_memory,0.015083772021245544,0.24845052132150158,0.0,1.0,0.0
structured_reference,5,cycle,7,agent_json_memory,0.01457171182415013,0.2467587478167843,0.0,1.0,0.0
structured_reference,5,cycle,8,agent_json_memory,0.015659547564115184,0.25345648124736425,0.0,1.0,0.0
structured_reference,5,cycle,9,agent_json_memory,0.014281241365786094,0.23990497434472977,0.0,1.0,0.0
structured_reference,5,cycle,10,agent_json_memory,0.014916460937476683,0.2450053594172156,0.0,1.0,0.0
structured_reference,5,rare,6,agent_json_memory,0.08420709984931757,0.7863882429955993,40.0,1.0,0.0
structured_reference,5,rare,7,agent_json_memory,0.08163806114383315,0.7723782667987203,40.0,1.0,0.0
structured_reference,5,rare,8,agent_json_memory,0.08516344916548928,0.8021990157916056,41.0,1.0,0.0
structured_reference,5,rare,9,agent_json_memory,0.08361871880986672,0.7686659490476208,42.0,1.0,0.0
structured_reference,5,rare,10,agent_json_memory,0.08371186498028345,0.7731198350181027,40.0,1.0,0.0
calibration_mean,1,burst,6,agent_json_memory,0.012422187225916549,0.19769999057947027,2.0,1.0,0.0
calibration_mean,1,burst,7,agent_json_memory,0.006717623979977715,0.12676996047957792,0.0,1.0,0.0
calibration_mean,1,burst,8,agent_json_memory,0.007180887032248644,0.13260053669606947,0.0,1.0,0.0
calibration_mean,1,burst,9,agent_json_memory,0.006884183582982574,0.12916380874230515,0.0,1.0,0.0
calibration_mean,1,burst,10,agent_json_memory,0.00859229353963507,0.14092465372717317,1.0,1.0,0.0
calibration_mean,1,composite,6,agent_json_memory,0.0020408597999862464,0.03209889546269551,0.0,1.0,0.0
calibration_mean,1,composite,7,agent_json_memory,0.0018774478293882514,0.030382560604872804,0.0,1.0,0.0
calibration_mean,1,composite,8,agent_json_memory,0.0018970388026626902,0.029783913002271827,0.0,1.0,0.0
calibration_mean,1,composite,9,agent_json_memory,0.0017516062314060477,0.028072417141326394,0.0,1.0,0.0
calibration_mean,1,composite,10,agent_json_memory,0.0018581418578574771,0.02881273370197353,0.0,1.0,0.0
calibration_mean,1,cycle,6,agent_json_memory,0.015541997003105521,0.2606674846902024,0.0,1.0,0.0
calibration_mean,1,cycle,7,agent_json_memory,0.014270407903695251,0.2947285017580725,0.0,1.0,0.0
calibration_mean,1,cycle,8,agent_json_memory,0.014829586409480101,0.29455371225291554,0.0,1.0,0.0
calibration_mean,1,cycle,9,agent_json_memory,0.01177029207404242,0.24519537541588457,0.0,1.0,0.0
calibration_mean,1,cycle,10,agent_json_memory,0.012636318965206643,0.2454157916266316,0.0,1.0,0.0
calibration_mean,1,rare,6,agent_program_python,0.07163233276310293,0.9672362815278271,20.0,1.2324139655976096,-20.0
calibration_mean,1,rare,7,agent_program_python,0.07318056245697434,0.9867670734820421,20.0,1.2583673928590628,-20.0
calibration_mean,1,rare,8,agent_program_python,0.07193058489977712,1.0522877848901164,20.0,1.3166072165005913,-21.0
calibration_mean,1,rare,9,agent_program_python,0.07207680686063735,1.0835099658288527,20.0,1.3666624518426516,-23.0
calibration_mean,1,rare,10,agent_program_python,0.0726970171821959,0.9713756811106578,20.0,1.1512646988504096,-20.0
calibration_mean,2,burst,6,agent_json_memory,0.012398796194358807,0.19616938458057112,2.0,1.0,0.0
calibration_mean,2,burst,7,agent_json_memory,0.006896749697976819,0.12824562848739626,0.0,1.0,0.0
calibration_mean,2,burst,8,agent_json_memory,0.007035605063077775,0.12919238040922199,0.0,1.0,0.0
calibration_mean,2,burst,9,agent_json_memory,0.007017729068292782,0.1307866448284281,0.0,1.0,0.0
calibration_mean,2,burst,10,agent_json_memory,0.00834065995478603,0.13497279481574267,1.0,1.0,0.0
calibration_mean,2,composite,6,agent_json_memory,0.001754990397940216,0.02795032924041152,0.0,1.0,0.0
calibration_mean,2,composite,7,agent_json_memory,0.0018508997425702065,0.029971734329592437,0.0,1.0,0.0
calibration_mean,2,composite,8,agent_json_memory,0.0017317060676808713,0.027903756805850815,0.0,1.0,0.0
calibration_mean,2,composite,9,agent_json_memory,0.0018962609305270776,0.03007439130063479,0.0,1.0,0.0
calibration_mean,2,composite,10,agent_json_memory,0.0017881994827367836,0.028151593384488176,0.0,1.0,0.0
calibration_mean,2,cycle,6,agent_json_memory,0.014977773912823802,0.2532838669139892,0.0,1.0,0.0
calibration_mean,2,cycle,7,agent_json_memory,0.014287427517491352,0.24613832084772488,0.0,1.0,0.0
calibration_mean,2,cycle,8,agent_json_memory,0.014942401994243324,0.2517926410655491,0.0,1.0,0.0
calibration_mean,2,cycle,9,agent_json_memory,0.014235790985616514,0.24447867365476364,0.0,1.0,0.0
calibration_mean,2,cycle,10,agent_json_memory,0.014634461548302707,0.2493304857731952,0.0,1.0,0.0
calibration_mean,2,rare,6,agent_program_python,0.07238369086988136,0.9369512199191377,20.0,1.230053428577057,-20.0
calibration_mean,2,rare,7,agent_program_python,0.07385007693773098,0.9957475991298754,20.0,1.281370730609118,-20.0
calibration_mean,2,rare,8,agent_program_python,0.07537692127586954,1.0192199862891964,20.0,1.2990538968775702,-21.0
calibration_mean,2,rare,9,agent_program_python,0.07778227237948086,1.0543657860155993,20.0,1.3695725029219736,-22.0
calibration_mean,2,rare,10,agent_program_python,0.07443272518087637,0.9929787817236502,20.0,1.2775093944691047,-20.0
calibration_mean,3,burst,6,agent_program_python,0.012384754061302508,0.1932192193150209,2.0,0.976310873314613,0.0
calibration_mean,3,burst,7,agent_program_python,0.006555211309524126,0.12205962052879224,0.0,0.9816034057590401,0.0
calibration_mean,3,burst,8,agent_program_python,0.006678689240165227,0.12564593237281457,0.0,0.9570918499294128,0.0
calibration_mean,3,burst,9,agent_program_python,0.00692170524988253,0.12507674526811258,0.0,0.9580777768834202,0.0
calibration_mean,3,burst,10,agent_program_python,0.008004197139614214,0.13198166110669257,1.0,0.9780185272595542,0.0
calibration_mean,3,composite,6,agent_json_memory,0.0017618857875722495,0.02837017552034619,0.0,1.0,0.0
calibration_mean,3,composite,7,agent_json_memory,0.0018404484649052473,0.02859864131702731,0.0,1.0,0.0
calibration_mean,3,composite,8,agent_json_memory,0.0016808368770000678,0.026961813515905913,0.0,1.0,0.0
calibration_mean,3,composite,9,agent_json_memory,0.0018997406663985115,0.030070186282197636,0.0,1.0,0.0
calibration_mean,3,composite,10,agent_json_memory,0.0018833214864840456,0.02995531976921484,0.0,1.0,0.0
calibration_mean,3,cycle,6,agent_json_memory,0.014677516699843221,0.24877125736869252,0.0,1.0,0.0
calibration_mean,3,cycle,7,agent_json_memory,0.01392915230742089,0.24524335084909885,0.0,1.0,0.0
calibration_mean,3,cycle,8,agent_json_memory,0.014103986671342798,0.2398148485129544,0.0,1.0,0.0
calibration_mean,3,cycle,9,agent_json_memory,0.01453961613872648,0.24059761621174403,0.0,1.0,0.0
calibration_mean,3,cycle,10,agent_json_memory,0.01442586832338814,0.24167592190982154,0.0,1.0,0.0
calibration_mean,3,rare,6,agent_program_python,0.07307262349639253,0.9666351905131402,20.0,1.2374459772481874,-20.0
calibration_mean,3,rare,7,agent_program_python,0.0743756058185192,0.99765331261248,20.0,1.294287391771046,-20.0
calibration_mean,3,rare,8,agent_program_python,0.07455150294997048,1.0280368525612478,20.0,1.3259843027585363,-21.0
calibration_mean,3,rare,9,agent_program_python,0.0776919492750117,1.0533156228484586,20.0,1.362078719205788,-22.0
calibration_mean,3,rare,10,agent_program_python,0.07410693590889945,0.98116815565542,20.0,1.2659130234904865,-20.0
calibration_mean,4,burst,6,agent_json_memory,0.01537877937249833,0.22827563007012927,3.0,1.0,0.0
calibration_mean,4,burst,7,agent_json_memory,0.00656269662932703,0.129116577154491,0.0,1.0,0.0
calibration_mean,4,burst,8,agent_json_memory,0.006904566415721453,0.1264272307647236,0.0,1.0,0.0
calibration_mean,4,burst,9,agent_json_memory,0.007229901675268695,0.1332133824568396,0.0,1.0,0.0
calibration_mean,4,burst,10,agent_json_memory,0.008425737222720726,0.13816137924247104,1.0,1.0,0.0
calibration_mean,4,composite,6,agent_json_memory,0.0018210871827202065,0.028577443057050306,0.0,1.0,0.0
calibration_mean,4,composite,7,agent_json_memory,0.0017878501602653536,0.028406794929954533,0.0,1.0,0.0
calibration_mean,4,composite,8,agent_json_memory,0.00179379099440694,0.028899189055664465,0.0,1.0,0.0
calibration_mean,4,composite,9,agent_json_memory,0.0018180344287221858,0.028806415017849456,0.0,1.0,0.0
calibration_mean,4,composite,10,agent_json_memory,0.0017705018474174308,0.027437917500113446,0.0,1.0,0.0
calibration_mean,4,cycle,6,agent_json_memory,0.012009753005449215,0.25509350108526024,0.0,1.0,0.0
calibration_mean,4,cycle,7,agent_json_memory,0.01431159981718594,0.24613060289993882,0.0,1.0,0.0
calibration_mean,4,cycle,8,agent_json_memory,0.014730261223733835,0.24536069176974706,0.0,1.0,0.0
calibration_mean,4,cycle,9,agent_json_memory,0.014678748194352864,0.2481966095607883,0.0,1.0,0.0
calibration_mean,4,cycle,10,agent_json_memory,0.017959187850994193,0.29757843930080224,0.0,1.0,0.0
calibration_mean,4,rare,6,agent_program_python,0.07238856107659229,0.960632195249976,20.0,1.2198015804876285,-20.0
calibration_mean,4,rare,7,agent_program_python,0.07296431735011633,0.9748085493144267,20.0,1.2350987476135897,-20.0
calibration_mean,4,rare,8,agent_program_python,0.07459784938838573,1.039169682674886,20.0,1.3227806772343844,-21.0
calibration_mean,4,rare,9,agent_program_python,0.07497027023219659,1.0272514293319546,20.0,1.3179959274978554,-23.0
calibration_mean,4,rare,10,agent_program_python,0.07336446074147618,0.995009737186289,20.0,1.237264079343628,-20.0
calibration_mean,5,burst,6,agent_program_python,0.011990898704979724,0.1940344121248926,2.0,0.9960208404719758,0.0
calibration_mean,5,burst,7,agent_program_python,0.00699623520257008,0.12611237611660414,0.0,0.960964472868713,0.0
calibration_mean,5,burst,8,agent_program_python,0.0067179413363349025,0.1264604465298664,0.0,0.9579341159641296,0.0
calibration_mean,5,burst,9,agent_program_python,0.007306974609914501,0.13401139813746935,0.0,1.0086902223452152,0.0
calibration_mean,5,burst,10,agent_program_python,0.00810695305075168,0.1340411273122299,1.0,0.9790049468617422,0.0
calibration_mean,5,composite,6,agent_json_memory,0.0017566303394311257,0.02765658621986707,0.0,1.0,0.0
calibration_mean,5,composite,7,agent_json_memory,0.0018209690386396659,0.028999080435217667,0.0,1.0,0.0
calibration_mean,5,composite,8,agent_json_memory,0.0018453409332406404,0.028765748963148024,0.0,1.0,0.0
calibration_mean,5,composite,9,agent_json_memory,0.0018027410859063231,0.028576681506820023,0.0,1.0,0.0
calibration_mean,5,composite,10,agent_json_memory,0.001830916639917977,0.029404340360391263,0.0,1.0,0.0
calibration_mean,5,cycle,6,agent_json_memory,0.015083772021245544,0.24845052132150158,0.0,1.0,0.0
calibration_mean,5,cycle,7,agent_json_memory,0.01457171182415013,0.2467587478167843,0.0,1.0,0.0
calibration_mean,5,cycle,8,agent_json_memory,0.015659547564115184,0.25345648124736425,0.0,1.0,0.0
calibration_mean,5,cycle,9,agent_json_memory,0.014281241365786094,0.23990497434472977,0.0,1.0,0.0
calibration_mean,5,cycle,10,agent_json_memory,0.014916460937476683,0.2450053594172156,0.0,1.0,0.0
calibration_mean,5,rare,6,agent_program_python,0.07348837820193921,0.9514904143967821,20.0,1.2099499488601926,-20.0
calibration_mean,5,rare,7,agent_program_python,0.07357068010227022,0.993726122493778,20.0,1.2865796012263255,-20.0
calibration_mean,5,rare,8,agent_program_python,0.07622201108680912,1.0212345913168974,20.0,1.2730439345019,-21.0
calibration_mean,5,rare,9,agent_program_python,0.07460835632453007,1.0085746327725549,20.0,1.3121104610164944,-22.0
calibration_mean,5,rare,10,agent_program_python,0.07490395874157439,0.9710713451204356,20.0,1.2560424673332795,-20.0
faultlens_conservative,1,burst,6,agent_json_memory,0.012422187225916549,0.19769999057947027,2.0,1.0,0.0
faultlens_conservative,1,burst,7,agent_json_memory,0.006717623979977715,0.12676996047957792,0.0,1.0,0.0
faultlens_conservative,1,burst,8,agent_json_memory,0.007180887032248644,0.13260053669606947,0.0,1.0,0.0
faultlens_conservative,1,burst,9,agent_json_memory,0.006884183582982574,0.12916380874230515,0.0,1.0,0.0
faultlens_conservative,1,burst,10,agent_json_memory,0.00859229353963507,0.14092465372717317,1.0,1.0,0.0
faultlens_conservative,1,composite,6,agent_json_memory,0.0020408597999862464,0.03209889546269551,0.0,1.0,0.0
faultlens_conservative,1,composite,7,agent_json_memory,0.0018774478293882514,0.030382560604872804,0.0,1.0,0.0
faultlens_conservative,1,composite,8,agent_json_memory,0.0018970388026626902,0.029783913002271827,0.0,1.0,0.0
faultlens_conservative,1,composite,9,agent_json_memory,0.0017516062314060477,0.028072417141326394,0.0,1.0,0.0
faultlens_conservative,1,composite,10,agent_json_memory,0.0018581418578574771,0.02881273370197353,0.0,1.0,0.0
faultlens_conservative,1,cycle,6,agent_json_memory,0.015541997003105521,0.2606674846902024,0.0,1.0,0.0
faultlens_conservative,1,cycle,7,agent_json_memory,0.014270407903695251,0.2947285017580725,0.0,1.0,0.0
faultlens_conservative,1,cycle,8,agent_json_memory,0.014829586409480101,0.29455371225291554,0.0,1.0,0.0
faultlens_conservative,1,cycle,9,agent_json_memory,0.01177029207404242,0.24519537541588457,0.0,1.0,0.0
faultlens_conservative,1,cycle,10,agent_json_memory,0.012636318965206643,0.2454157916266316,0.0,1.0,0.0
faultlens_conservative,1,rare,6,agent_json_memory,0.0818952837312793,0.7848306725888202,40.0,1.0,0.0
faultlens_conservative,1,rare,7,agent_json_memory,0.08226155474050062,0.78416452864379,40.0,1.0,0.0
faultlens_conservative,1,rare,8,agent_json_memory,0.0804427314759852,0.7992419999694297,41.0,1.0,0.0
faultlens_conservative,1,rare,9,agent_json_memory,0.08110509814652692,0.7928146151728773,43.0,1.0,0.0
faultlens_conservative,1,rare,10,agent_json_memory,0.08577315471829916,0.8437466049993722,40.0,1.0,0.0
faultlens_conservative,2,burst,6,agent_json_memory,0.012398796194358807,0.19616938458057112,2.0,1.0,0.0
faultlens_conservative,2,burst,7,agent_json_memory,0.006896749697976819,0.12824562848739626,0.0,1.0,0.0
faultlens_conservative,2,burst,8,agent_json_memory,0.007035605063077775,0.12919238040922199,0.0,1.0,0.0
faultlens_conservative,2,burst,9,agent_json_memory,0.007017729068292782,0.1307866448284281,0.0,1.0,0.0
faultlens_conservative,2,burst,10,agent_json_memory,0.00834065995478603,0.13497279481574267,1.0,1.0,0.0
faultlens_conservative,2,composite,6,agent_json_memory,0.001754990397940216,0.02795032924041152,0.0,1.0,0.0
faultlens_conservative,2,composite,7,agent_json_memory,0.0018508997425702065,0.029971734329592437,0.0,1.0,0.0
faultlens_conservative,2,composite,8,agent_json_memory,0.0017317060676808713,0.027903756805850815,0.0,1.0,0.0
faultlens_conservative,2,composite,9,agent_json_memory,0.0018962609305270776,0.03007439130063479,0.0,1.0,0.0
faultlens_conservative,2,composite,10,agent_json_memory,0.0017881994827367836,0.028151593384488176,0.0,1.0,0.0
faultlens_conservative,2,cycle,6,agent_json_memory,0.014977773912823802,0.2532838669139892,0.0,1.0,0.0
faultlens_conservative,2,cycle,7,agent_json_memory,0.014287427517491352,0.24613832084772488,0.0,1.0,0.0
faultlens_conservative,2,cycle,8,agent_json_memory,0.014942401994243324,0.2517926410655491,0.0,1.0,0.0
faultlens_conservative,2,cycle,9,agent_json_memory,0.014235790985616514,0.24447867365476364,0.0,1.0,0.0
faultlens_conservative,2,cycle,10,agent_json_memory,0.014634461548302707,0.2493304857731952,0.0,1.0,0.0
faultlens_conservative,2,rare,6,agent_json_memory,0.08258651669340863,0.7617158719707126,40.0,1.0,0.0
faultlens_conservative,2,rare,7,agent_json_memory,0.08202536834295612,0.7770956330932677,40.0,1.0,0.0
faultlens_conservative,2,rare,8,agent_json_memory,0.0836286556770081,0.7845863737748004,41.0,1.0,0.0
faultlens_conservative,2,rare,9,agent_json_memory,0.08419000619259132,0.7698502881491246,42.0,1.0,0.0
faultlens_conservative,2,rare,10,agent_json_memory,0.08260847350049978,0.7772770877636503,40.0,1.0,0.0
faultlens_conservative,3,burst,6,agent_program_python,0.012384754061302508,0.1932192193150209,2.0,0.976310873314613,0.0
faultlens_conservative,3,burst,7,agent_program_python,0.006555211309524126,0.12205962052879224,0.0,0.9816034057590401,0.0
faultlens_conservative,3,burst,8,agent_program_python,0.006678689240165227,0.12564593237281457,0.0,0.9570918499294128,0.0
faultlens_conservative,3,burst,9,agent_program_python,0.00692170524988253,0.12507674526811258,0.0,0.9580777768834202,0.0
faultlens_conservative,3,burst,10,agent_program_python,0.008004197139614214,0.13198166110669257,1.0,0.9780185272595542,0.0
faultlens_conservative,3,composite,6,agent_json_memory,0.0017618857875722495,0.02837017552034619,0.0,1.0,0.0
faultlens_conservative,3,composite,7,agent_json_memory,0.0018404484649052473,0.02859864131702731,0.0,1.0,0.0
faultlens_conservative,3,composite,8,agent_json_memory,0.0016808368770000678,0.026961813515905913,0.0,1.0,0.0
faultlens_conservative,3,composite,9,agent_json_memory,0.0018997406663985115,0.030070186282197636,0.0,1.0,0.0
faultlens_conservative,3,composite,10,agent_json_memory,0.0018833214864840456,0.02995531976921484,0.0,1.0,0.0
faultlens_conservative,3,cycle,6,agent_json_memory,0.014677516699843221,0.24877125736869252,0.0,1.0,0.0
faultlens_conservative,3,cycle,7,agent_json_memory,0.01392915230742089,0.24524335084909885,0.0,1.0,0.0
faultlens_conservative,3,cycle,8,agent_json_memory,0.014103986671342798,0.2398148485129544,0.0,1.0,0.0
faultlens_conservative,3,cycle,9,agent_json_memory,0.01453961613872648,0.24059761621174403,0.0,1.0,0.0
faultlens_conservative,3,cycle,10,agent_json_memory,0.01442586832338814,0.24167592190982154,0.0,1.0,0.0
faultlens_conservative,3,rare,6,agent_json_memory,0.08288884078351007,0.781153446926813,40.0,1.0,0.0
faultlens_conservative,3,rare,7,agent_json_memory,0.08201200302516584,0.7708128186641261,40.0,1.0,0.0
faultlens_conservative,3,rare,8,agent_json_memory,0.08214038366554056,0.7753009220565824,41.0,1.0,0.0
faultlens_conservative,3,rare,9,agent_json_memory,0.08435581135035367,0.7733147930412088,42.0,1.0,0.0
faultlens_conservative,3,rare,10,agent_json_memory,0.08274143239297047,0.7750675895173723,40.0,1.0,0.0
faultlens_conservative,4,burst,6,agent_json_memory,0.01537877937249833,0.22827563007012927,3.0,1.0,0.0
faultlens_conservative,4,burst,7,agent_json_memory,0.00656269662932703,0.129116577154491,0.0,1.0,0.0
faultlens_conservative,4,burst,8,agent_json_memory,0.006904566415721453,0.1264272307647236,0.0,1.0,0.0
faultlens_conservative,4,burst,9,agent_json_memory,0.007229901675268695,0.1332133824568396,0.0,1.0,0.0
faultlens_conservative,4,burst,10,agent_json_memory,0.008425737222720726,0.13816137924247104,1.0,1.0,0.0
faultlens_conservative,4,composite,6,agent_json_memory,0.0018210871827202065,0.028577443057050306,0.0,1.0,0.0
faultlens_conservative,4,composite,7,agent_json_memory,0.0017878501602653536,0.028406794929954533,0.0,1.0,0.0
faultlens_conservative,4,composite,8,agent_json_memory,0.00179379099440694,0.028899189055664465,0.0,1.0,0.0
faultlens_conservative,4,composite,9,agent_json_memory,0.0018180344287221858,0.028806415017849456,0.0,1.0,0.0
faultlens_conservative,4,composite,10,agent_json_memory,0.0017705018474174308,0.027437917500113446,0.0,1.0,0.0
faultlens_conservative,4,cycle,6,agent_json_memory,0.012009753005449215,0.25509350108526024,0.0,1.0,0.0
faultlens_conservative,4,cycle,7,agent_json_memory,0.01431159981718594,0.24613060289993882,0.0,1.0,0.0
faultlens_conservative,4,cycle,8,agent_json_memory,0.014730261223733835,0.24536069176974706,0.0,1.0,0.0
faultlens_conservative,4,cycle,9,agent_json_memory,0.014678748194352864,0.2481966095607883,0.0,1.0,0.0
faultlens_conservative,4,cycle,10,agent_json_memory,0.017959187850994193,0.29757843930080224,0.0,1.0,0.0
faultlens_conservative,4,rare,6,agent_json_memory,0.0829484285925006,0.7875315220250437,40.0,1.0,0.0
faultlens_conservative,4,rare,7,agent_json_memory,0.08288265812952361,0.789255556446733,40.0,1.0,0.0
faultlens_conservative,4,rare,8,agent_json_memory,0.08227505816197489,0.7855948461898757,41.0,1.0,0.0
faultlens_conservative,4,rare,9,agent_json_memory,0.08470746592256524,0.7794040997396223,43.0,1.0,0.0
faultlens_conservative,4,rare,10,agent_json_memory,0.08313101918370262,0.8042015878406042,40.0,1.0,0.0
faultlens_conservative,5,burst,6,agent_program_python,0.011990898704979724,0.1940344121248926,2.0,0.9960208404719758,0.0
faultlens_conservative,5,burst,7,agent_program_python,0.00699623520257008,0.12611237611660414,0.0,0.960964472868713,0.0
faultlens_conservative,5,burst,8,agent_program_python,0.0067179413363349025,0.1264604465298664,0.0,0.9579341159641296,0.0
faultlens_conservative,5,burst,9,agent_program_python,0.007306974609914501,0.13401139813746935,0.0,1.0086902223452152,0.0
faultlens_conservative,5,burst,10,agent_program_python,0.00810695305075168,0.1340411273122299,1.0,0.9790049468617422,0.0
faultlens_conservative,5,composite,6,agent_json_memory,0.0017566303394311257,0.02765658621986707,0.0,1.0,0.0
faultlens_conservative,5,composite,7,agent_json_memory,0.0018209690386396659,0.028999080435217667,0.0,1.0,0.0
faultlens_conservative,5,composite,8,agent_json_memory,0.0018453409332406404,0.028765748963148024,0.0,1.0,0.0
faultlens_conservative,5,composite,9,agent_json_memory,0.0018027410859063231,0.028576681506820023,0.0,1.0,0.0
faultlens_conservative,5,composite,10,agent_json_memory,0.001830916639917977,0.029404340360391263,0.0,1.0,0.0
faultlens_conservative,5,cycle,6,agent_json_memory,0.015083772021245544,0.24845052132150158,0.0,1.0,0.0
faultlens_conservative,5,cycle,7,agent_json_memory,0.01457171182415013,0.2467587478167843,0.0,1.0,0.0
faultlens_conservative,5,cycle,8,agent_json_memory,0.015659547564115184,0.25345648124736425,0.0,1.0,0.0
faultlens_conservative,5,cycle,9,agent_json_memory,0.014281241365786094,0.23990497434472977,0.0,1.0,0.0
faultlens_conservative,5,cycle,10,agent_json_memory,0.014916460937476683,0.2450053594172156,0.0,1.0,0.0
faultlens_conservative,5,rare,6,agent_json_memory,0.08420709984931757,0.7863882429955993,40.0,1.0,0.0
faultlens_conservative,5,rare,7,agent_json_memory,0.08163806114383315,0.7723782667987203,40.0,1.0,0.0
faultlens_conservative,5,rare,8,agent_json_memory,0.08516344916548928,0.8021990157916056,41.0,1.0,0.0
faultlens_conservative,5,rare,9,agent_json_memory,0.08361871880986672,0.7686659490476208,42.0,1.0,0.0
faultlens_conservative,5,rare,10,agent_json_memory,0.08371186498028345,0.7731198350181027,40.0,1.0,0.0
faultlens_balanced,1,burst,6,agent_json_memory,0.012422187225916549,0.19769999057947027,2.0,1.0,0.0
faultlens_balanced,1,burst,7,agent_json_memory,0.006717623979977715,0.12676996047957792,0.0,1.0,0.0
faultlens_balanced,1,burst,8,agent_json_memory,0.007180887032248644,0.13260053669606947,0.0,1.0,0.0
faultlens_balanced,1,burst,9,agent_json_memory,0.006884183582982574,0.12916380874230515,0.0,1.0,0.0
faultlens_balanced,1,burst,10,agent_json_memory,0.00859229353963507,0.14092465372717317,1.0,1.0,0.0
faultlens_balanced,1,composite,6,agent_json_memory,0.0020408597999862464,0.03209889546269551,0.0,1.0,0.0
faultlens_balanced,1,composite,7,agent_json_memory,0.0018774478293882514,0.030382560604872804,0.0,1.0,0.0
faultlens_balanced,1,composite,8,agent_json_memory,0.0018970388026626902,0.029783913002271827,0.0,1.0,0.0
faultlens_balanced,1,composite,9,agent_json_memory,0.0017516062314060477,0.028072417141326394,0.0,1.0,0.0
faultlens_balanced,1,composite,10,agent_json_memory,0.0018581418578574771,0.02881273370197353,0.0,1.0,0.0
faultlens_balanced,1,cycle,6,agent_json_memory,0.015541997003105521,0.2606674846902024,0.0,1.0,0.0
faultlens_balanced,1,cycle,7,agent_json_memory,0.014270407903695251,0.2947285017580725,0.0,1.0,0.0
faultlens_balanced,1,cycle,8,agent_json_memory,0.014829586409480101,0.29455371225291554,0.0,1.0,0.0
faultlens_balanced,1,cycle,9,agent_json_memory,0.01177029207404242,0.24519537541588457,0.0,1.0,0.0
faultlens_balanced,1,cycle,10,agent_json_memory,0.012636318965206643,0.2454157916266316,0.0,1.0,0.0
faultlens_balanced,1,rare,6,agent_program_python,0.07163233276310293,0.9672362815278271,20.0,1.2324139655976096,-20.0
faultlens_balanced,1,rare,7,agent_program_python,0.07318056245697434,0.9867670734820421,20.0,1.2583673928590628,-20.0
faultlens_balanced,1,rare,8,agent_program_python,0.07193058489977712,1.0522877848901164,20.0,1.3166072165005913,-21.0
faultlens_balanced,1,rare,9,agent_program_python,0.07207680686063735,1.0835099658288527,20.0,1.3666624518426516,-23.0
faultlens_balanced,1,rare,10,agent_program_python,0.0726970171821959,0.9713756811106578,20.0,1.1512646988504096,-20.0
faultlens_balanced,2,burst,6,agent_json_memory,0.012398796194358807,0.19616938458057112,2.0,1.0,0.0
faultlens_balanced,2,burst,7,agent_json_memory,0.006896749697976819,0.12824562848739626,0.0,1.0,0.0
faultlens_balanced,2,burst,8,agent_json_memory,0.007035605063077775,0.12919238040922199,0.0,1.0,0.0
faultlens_balanced,2,burst,9,agent_json_memory,0.007017729068292782,0.1307866448284281,0.0,1.0,0.0
faultlens_balanced,2,burst,10,agent_json_memory,0.00834065995478603,0.13497279481574267,1.0,1.0,0.0
faultlens_balanced,2,composite,6,agent_json_memory,0.001754990397940216,0.02795032924041152,0.0,1.0,0.0
faultlens_balanced,2,composite,7,agent_json_memory,0.0018508997425702065,0.029971734329592437,0.0,1.0,0.0
faultlens_balanced,2,composite,8,agent_json_memory,0.0017317060676808713,0.027903756805850815,0.0,1.0,0.0
faultlens_balanced,2,composite,9,agent_json_memory,0.0018962609305270776,0.03007439130063479,0.0,1.0,0.0
faultlens_balanced,2,composite,10,agent_json_memory,0.0017881994827367836,0.028151593384488176,0.0,1.0,0.0
faultlens_balanced,2,cycle,6,agent_json_memory,0.014977773912823802,0.2532838669139892,0.0,1.0,0.0
faultlens_balanced,2,cycle,7,agent_json_memory,0.014287427517491352,0.24613832084772488,0.0,1.0,0.0
faultlens_balanced,2,cycle,8,agent_json_memory,0.014942401994243324,0.2517926410655491,0.0,1.0,0.0
faultlens_balanced,2,cycle,9,agent_json_memory,0.014235790985616514,0.24447867365476364,0.0,1.0,0.0
faultlens_balanced,2,cycle,10,agent_json_memory,0.014634461548302707,0.2493304857731952,0.0,1.0,0.0
faultlens_balanced,2,rare,6,agent_program_python,0.07238369086988136,0.9369512199191377,20.0,1.230053428577057,-20.0
faultlens_balanced,2,rare,7,agent_program_python,0.07385007693773098,0.9957475991298754,20.0,1.281370730609118,-20.0
faultlens_balanced,2,rare,8,agent_program_python,0.07537692127586954,1.0192199862891964,20.0,1.2990538968775702,-21.0
faultlens_balanced,2,rare,9,agent_program_python,0.07778227237948086,1.0543657860155993,20.0,1.3695725029219736,-22.0
faultlens_balanced,2,rare,10,agent_program_python,0.07443272518087637,0.9929787817236502,20.0,1.2775093944691047,-20.0
faultlens_balanced,3,burst,6,agent_program_python,0.012384754061302508,0.1932192193150209,2.0,0.976310873314613,0.0
faultlens_balanced,3,burst,7,agent_program_python,0.006555211309524126,0.12205962052879224,0.0,0.9816034057590401,0.0
faultlens_balanced,3,burst,8,agent_program_python,0.006678689240165227,0.12564593237281457,0.0,0.9570918499294128,0.0
faultlens_balanced,3,burst,9,agent_program_python,0.00692170524988253,0.12507674526811258,0.0,0.9580777768834202,0.0
faultlens_balanced,3,burst,10,agent_program_python,0.008004197139614214,0.13198166110669257,1.0,0.9780185272595542,0.0
faultlens_balanced,3,composite,6,agent_json_memory,0.0017618857875722495,0.02837017552034619,0.0,1.0,0.0
faultlens_balanced,3,composite,7,agent_json_memory,0.0018404484649052473,0.02859864131702731,0.0,1.0,0.0
faultlens_balanced,3,composite,8,agent_json_memory,0.0016808368770000678,0.026961813515905913,0.0,1.0,0.0
faultlens_balanced,3,composite,9,agent_json_memory,0.0018997406663985115,0.030070186282197636,0.0,1.0,0.0
faultlens_balanced,3,composite,10,agent_json_memory,0.0018833214864840456,0.02995531976921484,0.0,1.0,0.0
faultlens_balanced,3,cycle,6,agent_json_memory,0.014677516699843221,0.24877125736869252,0.0,1.0,0.0
faultlens_balanced,3,cycle,7,agent_json_memory,0.01392915230742089,0.24524335084909885,0.0,1.0,0.0
faultlens_balanced,3,cycle,8,agent_json_memory,0.014103986671342798,0.2398148485129544,0.0,1.0,0.0
faultlens_balanced,3,cycle,9,agent_json_memory,0.01453961613872648,0.24059761621174403,0.0,1.0,0.0
faultlens_balanced,3,cycle,10,agent_json_memory,0.01442586832338814,0.24167592190982154,0.0,1.0,0.0
faultlens_balanced,3,rare,6,agent_json_memory,0.08288884078351007,0.781153446926813,40.0,1.0,0.0
faultlens_balanced,3,rare,7,agent_json_memory,0.08201200302516584,0.7708128186641261,40.0,1.0,0.0
faultlens_balanced,3,rare,8,agent_json_memory,0.08214038366554056,0.7753009220565824,41.0,1.0,0.0
faultlens_balanced,3,rare,9,agent_json_memory,0.08435581135035367,0.7733147930412088,42.0,1.0,0.0
faultlens_balanced,3,rare,10,agent_json_memory,0.08274143239297047,0.7750675895173723,40.0,1.0,0.0
faultlens_balanced,4,burst,6,agent_json_memory,0.01537877937249833,0.22827563007012927,3.0,1.0,0.0
faultlens_balanced,4,burst,7,agent_json_memory,0.00656269662932703,0.129116577154491,0.0,1.0,0.0
faultlens_balanced,4,burst,8,agent_json_memory,0.006904566415721453,0.1264272307647236,0.0,1.0,0.0
faultlens_balanced,4,burst,9,agent_json_memory,0.007229901675268695,0.1332133824568396,0.0,1.0,0.0
faultlens_balanced,4,burst,10,agent_json_memory,0.008425737222720726,0.13816137924247104,1.0,1.0,0.0
faultlens_balanced,4,composite,6,agent_json_memory,0.0018210871827202065,0.028577443057050306,0.0,1.0,0.0
faultlens_balanced,4,composite,7,agent_json_memory,0.0017878501602653536,0.028406794929954533,0.0,1.0,0.0
faultlens_balanced,4,composite,8,agent_json_memory,0.00179379099440694,0.028899189055664465,0.0,1.0,0.0
faultlens_balanced,4,composite,9,agent_json_memory,0.0018180344287221858,0.028806415017849456,0.0,1.0,0.0
faultlens_balanced,4,composite,10,agent_json_memory,0.0017705018474174308,0.027437917500113446,0.0,1.0,0.0
faultlens_balanced,4,cycle,6,agent_json_memory,0.012009753005449215,0.25509350108526024,0.0,1.0,0.0
faultlens_balanced,4,cycle,7,agent_json_memory,0.01431159981718594,0.24613060289993882,0.0,1.0,0.0
faultlens_balanced,4,cycle,8,agent_json_memory,0.014730261223733835,0.24536069176974706,0.0,1.0,0.0
faultlens_balanced,4,cycle,9,agent_json_memory,0.014678748194352864,0.2481966095607883,0.0,1.0,0.0
faultlens_balanced,4,cycle,10,agent_json_memory,0.017959187850994193,0.29757843930080224,0.0,1.0,0.0
faultlens_balanced,4,rare,6,agent_program_python,0.07238856107659229,0.960632195249976,20.0,1.2198015804876285,-20.0
faultlens_balanced,4,rare,7,agent_program_python,0.07296431735011633,0.9748085493144267,20.0,1.2350987476135897,-20.0
faultlens_balanced,4,rare,8,agent_program_python,0.07459784938838573,1.039169682674886,20.0,1.3227806772343844,-21.0
faultlens_balanced,4,rare,9,agent_program_python,0.07497027023219659,1.0272514293319546,20.0,1.3179959274978554,-23.0
faultlens_balanced,4,rare,10,agent_program_python,0.07336446074147618,0.995009737186289,20.0,1.237264079343628,-20.0
faultlens_balanced,5,burst,6,agent_program_python,0.011990898704979724,0.1940344121248926,2.0,0.9960208404719758,0.0
faultlens_balanced,5,burst,7,agent_program_python,0.00699623520257008,0.12611237611660414,0.0,0.960964472868713,0.0
faultlens_balanced,5,burst,8,agent_program_python,0.0067179413363349025,0.1264604465298664,0.0,0.9579341159641296,0.0
faultlens_balanced,5,burst,9,agent_program_python,0.007306974609914501,0.13401139813746935,0.0,1.0086902223452152,0.0
faultlens_balanced,5,burst,10,agent_program_python,0.00810695305075168,0.1340411273122299,1.0,0.9790049468617422,0.0
faultlens_balanced,5,composite,6,agent_json_memory,0.0017566303394311257,0.02765658621986707,0.0,1.0,0.0
faultlens_balanced,5,composite,7,agent_json_memory,0.0018209690386396659,0.028999080435217667,0.0,1.0,0.0
faultlens_balanced,5,composite,8,agent_json_memory,0.0018453409332406404,0.028765748963148024,0.0,1.0,0.0
faultlens_balanced,5,composite,9,agent_json_memory,0.0018027410859063231,0.028576681506820023,0.0,1.0,0.0
faultlens_balanced,5,composite,10,agent_json_memory,0.001830916639917977,0.029404340360391263,0.0,1.0,0.0
faultlens_balanced,5,cycle,6,agent_json_memory,0.015083772021245544,0.24845052132150158,0.0,1.0,0.0
faultlens_balanced,5,cycle,7,agent_json_memory,0.01457171182415013,0.2467587478167843,0.0,1.0,0.0
faultlens_balanced,5,cycle,8,agent_json_memory,0.015659547564115184,0.25345648124736425,0.0,1.0,0.0
faultlens_balanced,5,cycle,9,agent_json_memory,0.014281241365786094,0.23990497434472977,0.0,1.0,0.0
faultlens_balanced,5,cycle,10,agent_json_memory,0.014916460937476683,0.2450053594172156,0.0,1.0,0.0
faultlens_balanced,5,rare,6,agent_program_python,0.07348837820193921,0.9514904143967821,20.0,1.2099499488601926,-20.0
faultlens_balanced,5,rare,7,agent_program_python,0.07357068010227022,0.993726122493778,20.0,1.2865796012263255,-20.0
faultlens_balanced,5,rare,8,agent_program_python,0.07622201108680912,1.0212345913168974,20.0,1.2730439345019,-21.0
faultlens_balanced,5,rare,9,agent_program_python,0.07460835632453007,1.0085746327725549,20.0,1.3121104610164944,-22.0
faultlens_balanced,5,rare,10,agent_program_python,0.07490395874157439,0.9710713451204356,20.0,1.2560424673332795,-20.0
evaluation_oracle,1,burst,6,agent_program_python,0.01213540224401216,0.19226819703665862,2.0,0.9725250692886189,0.0
evaluation_oracle,1,burst,7,agent_program_python,0.006548923328133725,0.12358636832990054,0.0,0.9748868569680572,0.0
evaluation_oracle,1,burst,8,agent_program_python,0.006868345491839383,0.1268292196133794,0.0,0.9564759146041891,0.0
evaluation_oracle,1,burst,9,agent_program_python,0.006800334297791661,0.12759059488113647,0.0,0.9878200102916801,0.0
evaluation_oracle,1,burst,10,agent_program_python,0.007996358525999689,0.12987473353859963,1.0,0.9215898716347679,0.0
evaluation_oracle,1,composite,6,agent_json_memory,0.0020408597999862464,0.03209889546269551,0.0,1.0,0.0
evaluation_oracle,1,composite,7,agent_json_memory,0.0018774478293882514,0.030382560604872804,0.0,1.0,0.0
evaluation_oracle,1,composite,8,agent_json_memory,0.0018970388026626902,0.029783913002271827,0.0,1.0,0.0
evaluation_oracle,1,composite,9,agent_json_memory,0.0017516062314060477,0.028072417141326394,0.0,1.0,0.0
evaluation_oracle,1,composite,10,agent_json_memory,0.0018581418578574771,0.02881273370197353,0.0,1.0,0.0
evaluation_oracle,1,cycle,6,agent_json_memory,0.015541997003105521,0.2606674846902024,0.0,1.0,0.0
evaluation_oracle,1,cycle,7,agent_json_memory,0.014270407903695251,0.2947285017580725,0.0,1.0,0.0
evaluation_oracle,1,cycle,8,agent_json_memory,0.014829586409480101,0.29455371225291554,0.0,1.0,0.0
evaluation_oracle,1,cycle,9,agent_json_memory,0.01177029207404242,0.24519537541588457,0.0,1.0,0.0
evaluation_oracle,1,cycle,10,agent_json_memory,0.012636318965206643,0.2454157916266316,0.0,1.0,0.0
evaluation_oracle,1,rare,6,agent_program_python,0.07163233276310293,0.9672362815278271,20.0,1.2324139655976096,-20.0
evaluation_oracle,1,rare,7,agent_program_python,0.07318056245697434,0.9867670734820421,20.0,1.2583673928590628,-20.0
evaluation_oracle,1,rare,8,agent_program_python,0.07193058489977712,1.0522877848901164,20.0,1.3166072165005913,-21.0
evaluation_oracle,1,rare,9,agent_program_python,0.07207680686063735,1.0835099658288527,20.0,1.3666624518426516,-23.0
evaluation_oracle,1,rare,10,agent_program_python,0.0726970171821959,0.9713756811106578,20.0,1.1512646988504096,-20.0
evaluation_oracle,2,burst,6,agent_program_python,0.01226710628708377,0.19368889023705066,2.0,0.9873553442152863,0.0
evaluation_oracle,2,burst,7,agent_program_python,0.006508900858229696,0.12103354737822268,0.0,0.9437635325723218,0.0
evaluation_oracle,2,burst,8,agent_program_python,0.006850856617946481,0.1257999086616715,0.0,0.9737409301012592,0.0
evaluation_oracle,2,burst,9,agent_program_python,0.006672879722275401,0.12435982377307168,0.0,0.9508602650997935,0.0
evaluation_oracle,2,burst,10,agent_program_python,0.008035990562296612,0.12937688550058127,1.0,0.9585404649670282,0.0
evaluation_oracle,2,composite,6,agent_json_memory,0.001754990397940216,0.02795032924041152,0.0,1.0,0.0
evaluation_oracle,2,composite,7,agent_json_memory,0.0018508997425702065,0.029971734329592437,0.0,1.0,0.0
evaluation_oracle,2,composite,8,agent_json_memory,0.0017317060676808713,0.027903756805850815,0.0,1.0,0.0
evaluation_oracle,2,composite,9,agent_json_memory,0.0018962609305270776,0.03007439130063479,0.0,1.0,0.0
evaluation_oracle,2,composite,10,agent_json_memory,0.0017881994827367836,0.028151593384488176,0.0,1.0,0.0
evaluation_oracle,2,cycle,6,agent_json_memory,0.014977773912823802,0.2532838669139892,0.0,1.0,0.0
evaluation_oracle,2,cycle,7,agent_json_memory,0.014287427517491352,0.24613832084772488,0.0,1.0,0.0
evaluation_oracle,2,cycle,8,agent_json_memory,0.014942401994243324,0.2517926410655491,0.0,1.0,0.0
evaluation_oracle,2,cycle,9,agent_json_memory,0.014235790985616514,0.24447867365476364,0.0,1.0,0.0
evaluation_oracle,2,cycle,10,agent_json_memory,0.014634461548302707,0.2493304857731952,0.0,1.0,0.0
evaluation_oracle,2,rare,6,agent_program_python,0.07238369086988136,0.9369512199191377,20.0,1.230053428577057,-20.0
evaluation_oracle,2,rare,7,agent_program_python,0.07385007693773098,0.9957475991298754,20.0,1.281370730609118,-20.0
evaluation_oracle,2,rare,8,agent_program_python,0.07537692127586954,1.0192199862891964,20.0,1.2990538968775702,-21.0
evaluation_oracle,2,rare,9,agent_program_python,0.07778227237948086,1.0543657860155993,20.0,1.3695725029219736,-22.0
evaluation_oracle,2,rare,10,agent_program_python,0.07443272518087637,0.9929787817236502,20.0,1.2775093944691047,-20.0
evaluation_oracle,3,burst,6,agent_program_python,0.012384754061302508,0.1932192193150209,2.0,0.976310873314613,0.0
evaluation_oracle,3,burst,7,agent_program_python,0.006555211309524126,0.12205962052879224,0.0,0.9816034057590401,0.0
evaluation_oracle,3,burst,8,agent_program_python,0.006678689240165227,0.12564593237281457,0.0,0.9570918499294128,0.0
evaluation_oracle,3,burst,9,agent_program_python,0.00692170524988253,0.12507674526811258,0.0,0.9580777768834202,0.0
evaluation_oracle,3,burst,10,agent_program_python,0.008004197139614214,0.13198166110669257,1.0,0.9780185272595542,0.0
evaluation_oracle,3,composite,6,agent_json_memory,0.0017618857875722495,0.02837017552034619,0.0,1.0,0.0
evaluation_oracle,3,composite,7,agent_json_memory,0.0018404484649052473,0.02859864131702731,0.0,1.0,0.0
evaluation_oracle,3,composite,8,agent_json_memory,0.0016808368770000678,0.026961813515905913,0.0,1.0,0.0
evaluation_oracle,3,composite,9,agent_json_memory,0.0018997406663985115,0.030070186282197636,0.0,1.0,0.0
evaluation_oracle,3,composite,10,agent_json_memory,0.0018833214864840456,0.02995531976921484,0.0,1.0,0.0
evaluation_oracle,3,cycle,6,agent_json_memory,0.014677516699843221,0.24877125736869252,0.0,1.0,0.0
evaluation_oracle,3,cycle,7,agent_json_memory,0.01392915230742089,0.24524335084909885,0.0,1.0,0.0
evaluation_oracle,3,cycle,8,agent_json_memory,0.014103986671342798,0.2398148485129544,0.0,1.0,0.0
evaluation_oracle,3,cycle,9,agent_json_memory,0.01453961613872648,0.24059761621174403,0.0,1.0,0.0
evaluation_oracle,3,cycle,10,agent_json_memory,0.01442586832338814,0.24167592190982154,0.0,1.0,0.0
evaluation_oracle,3,rare,6,agent_program_python,0.07307262349639253,0.9666351905131402,20.0,1.2374459772481874,-20.0
evaluation_oracle,3,rare,7,agent_program_python,0.0743756058185192,0.99765331261248,20.0,1.294287391771046,-20.0
evaluation_oracle,3,rare,8,agent_program_python,0.07455150294997048,1.0280368525612478,20.0,1.3259843027585363,-21.0
evaluation_oracle,3,rare,9,agent_program_python,0.0776919492750117,1.0533156228484586,20.0,1.362078719205788,-22.0
evaluation_oracle,3,rare,10,agent_program_python,0.07410693590889945,0.98116815565542,20.0,1.2659130234904865,-20.0
evaluation_oracle,4,burst,6,agent_program_python,0.013024042299253004,0.20319496562782044,2.0,0.8901299081526849,-1.0
evaluation_oracle,4,burst,7,agent_program_python,0.006691834881114398,0.13165728412180508,0.0,1.0196776202042133,0.0
evaluation_oracle,4,burst,8,agent_program_python,0.007881283660877998,0.14431157702347253,0.0,1.1414596060561593,0.0
evaluation_oracle,4,burst,9,agent_program_python,0.006779080963907684,0.12490685844871514,0.0,0.9376449733883475,0.0
evaluation_oracle,4,burst,10,agent_program_python,0.0084837365266167,0.13923934743312805,1.0,1.0078022396458939,0.0
evaluation_oracle,4,composite,6,agent_json_memory,0.0018210871827202065,0.028577443057050306,0.0,1.0,0.0
evaluation_oracle,4,composite,7,agent_json_memory,0.0017878501602653536,0.028406794929954533,0.0,1.0,0.0
evaluation_oracle,4,composite,8,agent_json_memory,0.00179379099440694,0.028899189055664465,0.0,1.0,0.0
evaluation_oracle,4,composite,9,agent_json_memory,0.0018180344287221858,0.028806415017849456,0.0,1.0,0.0
evaluation_oracle,4,composite,10,agent_json_memory,0.0017705018474174308,0.027437917500113446,0.0,1.0,0.0
evaluation_oracle,4,cycle,6,agent_json_memory,0.012009753005449215,0.25509350108526024,0.0,1.0,0.0
evaluation_oracle,4,cycle,7,agent_json_memory,0.01431159981718594,0.24613060289993882,0.0,1.0,0.0
evaluation_oracle,4,cycle,8,agent_json_memory,0.014730261223733835,0.24536069176974706,0.0,1.0,0.0
evaluation_oracle,4,cycle,9,agent_json_memory,0.014678748194352864,0.2481966095607883,0.0,1.0,0.0
evaluation_oracle,4,cycle,10,agent_json_memory,0.017959187850994193,0.29757843930080224,0.0,1.0,0.0
evaluation_oracle,4,rare,6,agent_program_python,0.07238856107659229,0.960632195249976,20.0,1.2198015804876285,-20.0
evaluation_oracle,4,rare,7,agent_program_python,0.07296431735011633,0.9748085493144267,20.0,1.2350987476135897,-20.0
evaluation_oracle,4,rare,8,agent_program_python,0.07459784938838573,1.039169682674886,20.0,1.3227806772343844,-21.0
evaluation_oracle,4,rare,9,agent_program_python,0.07497027023219659,1.0272514293319546,20.0,1.3179959274978554,-23.0
evaluation_oracle,4,rare,10,agent_program_python,0.07336446074147618,0.995009737186289,20.0,1.237264079343628,-20.0
evaluation_oracle,5,burst,6,agent_program_python,0.011990898704979724,0.1940344121248926,2.0,0.9960208404719758,0.0
evaluation_oracle,5,burst,7,agent_program_python,0.00699623520257008,0.12611237611660414,0.0,0.960964472868713,0.0
evaluation_oracle,5,burst,8,agent_program_python,0.0067179413363349025,0.1264604465298664,0.0,0.9579341159641296,0.0
evaluation_oracle,5,burst,9,agent_program_python,0.007306974609914501,0.13401139813746935,0.0,1.0086902223452152,0.0
evaluation_oracle,5,burst,10,agent_program_python,0.00810695305075168,0.1340411273122299,1.0,0.9790049468617422,0.0
evaluation_oracle,5,composite,6,agent_json_memory,0.0017566303394311257,0.02765658621986707,0.0,1.0,0.0
evaluation_oracle,5,composite,7,agent_json_memory,0.0018209690386396659,0.028999080435217667,0.0,1.0,0.0
evaluation_oracle,5,composite,8,agent_json_memory,0.0018453409332406404,0.028765748963148024,0.0,1.0,0.0
evaluation_oracle,5,composite,9,agent_json_memory,0.0018027410859063231,0.028576681506820023,0.0,1.0,0.0
evaluation_oracle,5,composite,10,agent_json_memory,0.001830916639917977,0.029404340360391263,0.0,1.0,0.0
evaluation_oracle,5,cycle,6,agent_json_memory,0.015083772021245544,0.24845052132150158,0.0,1.0,0.0
evaluation_oracle,5,cycle,7,agent_json_memory,0.01457171182415013,0.2467587478167843,0.0,1.0,0.0
evaluation_oracle,5,cycle,8,agent_json_memory,0.015659547564115184,0.25345648124736425,0.0,1.0,0.0
evaluation_oracle,5,cycle,9,agent_json_memory,0.014281241365786094,0.23990497434472977,0.0,1.0,0.0
evaluation_oracle,5,cycle,10,agent_json_memory,0.014916460937476683,0.2450053594172156,0.0,1.0,0.0
evaluation_oracle,5,rare,6,agent_program_python,0.07348837820193921,0.9514904143967821,20.0,1.2099499488601926,-20.0
evaluation_oracle,5,rare,7,agent_program_python,0.07357068010227022,0.993726122493778,20.0,1.2865796012263255,-20.0
evaluation_oracle,5,rare,8,agent_program_python,0.07622201108680912,1.0212345913168974,20.0,1.2730439345019,-21.0
evaluation_oracle,5,rare,9,agent_program_python,0.07460835632453007,1.0085746327725549,20.0,1.3121104610164944,-22.0
evaluation_oracle,5,rare,10,agent_program_python,0.07490395874157439,0.9710713451204356,20.0,1.2560424673332795,-20.0


==> artifact/results/heldout_summary.csv <==
method,heldout_rows,bootstrap_clusters,mean_normalized_loss,loss_ci95_low,loss_ci95_high,mean_p95_ms,mean_violations,severe_p95_regression_groups,program_selections,selection_matches_oracle,selection_groups
free_program,100,20,0.08380984341857418,0.06152085022421171,0.10516685357520414,0.8523107424679134,29.15,15,20,10,20
structured_reference,100,20,0.026940011347919735,0.013535616197599324,0.042013241959599476,0.3029860685264188,10.33,0,0,10,20
calibration_mean,100,20,0.02467438537396041,0.012675482106269328,0.03790208067722706,0.35694893351853046,5.16,5,7,17,20
faultlens_conservative,100,20,0.026921572242704844,0.013559445057794706,0.04217216635012237,0.30264387526112846,10.33,0,2,12,20
faultlens_balanced,100,20,0.02507778391164789,0.012953559436767157,0.0387663565349104,0.345437337878684,6.19,4,6,16,20
evaluation_oracle,100,20,0.024629952170086306,0.012985687955394329,0.03789207195738752,0.3563089157042365,5.15,5,10,20,20


==> artifact/results/margin_sweep.csv <==
p95_margin,violation_margin,mean_loss,mean_p95_ms,mean_violations,severe_p95_regression_groups,program_selections
0.0,0.02,0.026928660319223044,0.3027755881053357,10.33,0,1
0.02,0.02,0.026928660319223044,0.3027755881053357,10.33,0,1
0.05,0.02,0.02692157224270484,0.30264387526112846,10.33,0,2
0.1,0.02,0.02692157224270484,0.30264387526112846,10.33,0,2
0.2,0.02,0.02692157224270484,0.30264387526112846,10.33,0,2
0.3,0.02,0.025077783911647885,0.345437337878684,6.19,4,6
0.4,0.02,0.024674385373960418,0.35694893351853046,5.16,5,7
0.5,0.02,0.024674385373960418,0.35694893351853046,5.16,5,7


==> artifact/results/mutation_results.csv <==
mutation_uid,trial,scenario,mutation_id,mutation_family,instance,expected_equivalent,applicable,detected,static_detected,new_static_violations,invalid_output_delta,killing_probes
t1:burst:forbidden_import-01,1,burst,forbidden_import-01,forbidden_import,1,0,1,1,1,1,0,0
t1:burst:forbidden_import-02,1,burst,forbidden_import-02,forbidden_import,2,0,1,1,1,1,0,0
t1:burst:forbidden_import-03,1,burst,forbidden_import-03,forbidden_import,3,0,1,1,1,1,0,0
t1:burst:global_state-01,1,burst,global_state-01,global_state,1,0,1,1,1,1,0,810
t1:burst:global_state-02,1,burst,global_state-02,global_state,2,0,1,1,1,1,0,540
t1:burst:global_state-03,1,burst,global_state-03,global_state,3,0,1,1,1,1,0,324
t1:burst:unknown_index-01,1,burst,unknown_index-01,unknown_index,1,0,1,1,0,0,810,810
t1:burst:budget_overflow-01,1,burst,budget_overflow-01,budget_overflow,1,0,1,1,0,0,810,810
t1:burst:unknown_index-02,1,burst,unknown_index-02,unknown_index,2,0,1,1,0,0,810,810
t1:burst:budget_overflow-02,1,burst,budget_overflow-02,budget_overflow,2,0,1,1,0,0,810,810
t1:burst:unknown_index-03,1,burst,unknown_index-03,unknown_index,3,0,1,1,0,0,540,540
t1:burst:budget_overflow-03,1,burst,budget_overflow-03,budget_overflow,3,0,1,1,0,0,540,540
t1:burst:unknown_index-04,1,burst,unknown_index-04,unknown_index,4,0,1,1,0,0,540,540
t1:burst:budget_overflow-04,1,burst,budget_overflow-04,budget_overflow,4,0,1,1,0,0,540,540
t1:burst:unknown_index-05,1,burst,unknown_index-05,unknown_index,5,0,1,1,0,0,405,405
t1:burst:budget_overflow-05,1,burst,budget_overflow-05,budget_overflow,5,0,1,1,0,0,405,405
t1:burst:unknown_index-06,1,burst,unknown_index-06,unknown_index,6,0,1,1,0,0,324,324
t1:burst:budget_overflow-06,1,burst,budget_overflow-06,budget_overflow,6,0,1,1,0,0,324,324
t1:burst:unknown_index-07,1,burst,unknown_index-07,unknown_index,7,0,1,1,0,0,270,270
t1:burst:budget_overflow-07,1,burst,budget_overflow-07,budget_overflow,7,0,1,1,0,0,270,270
t1:burst:unknown_index-08,1,burst,unknown_index-08,unknown_index,8,0,1,1,0,0,216,216
t1:burst:budget_overflow-08,1,burst,budget_overflow-08,budget_overflow,8,0,1,1,0,0,216,216
t1:burst:round_dropout-01,1,burst,round_dropout-01,round_dropout,1,0,1,1,0,0,0,810
t1:burst:index_swap-01,1,burst,index_swap-01,index_swap,1,0,1,1,0,0,0,810
t1:burst:round_dropout-02,1,burst,round_dropout-02,round_dropout,2,0,1,1,0,0,0,810
t1:burst:index_swap-02,1,burst,index_swap-02,index_swap,2,0,1,1,0,0,0,810
t1:burst:round_dropout-03,1,burst,round_dropout-03,round_dropout,3,0,1,1,0,0,0,540
t1:burst:index_swap-03,1,burst,index_swap-03,index_swap,3,0,1,1,0,0,0,540
t1:burst:round_dropout-04,1,burst,round_dropout-04,round_dropout,4,0,1,1,0,0,0,540
t1:burst:index_swap-04,1,burst,index_swap-04,index_swap,4,0,1,1,0,0,0,540
t1:burst:round_dropout-05,1,burst,round_dropout-05,round_dropout,5,0,1,1,0,0,0,405
t1:burst:index_swap-05,1,burst,index_swap-05,index_swap,5,0,1,1,0,0,0,405
t1:burst:round_dropout-06,1,burst,round_dropout-06,round_dropout,6,0,1,1,0,0,0,324
t1:burst:index_swap-06,1,burst,index_swap-06,index_swap,6,0,1,1,0,0,0,324
t1:burst:round_dropout-07,1,burst,round_dropout-07,round_dropout,7,0,1,1,0,0,0,270
t1:burst:index_swap-07,1,burst,index_swap-07,index_swap,7,0,1,1,0,0,0,270
t1:burst:round_dropout-08,1,burst,round_dropout-08,round_dropout,8,0,1,1,0,0,0,216
t1:burst:index_swap-08,1,burst,index_swap-08,index_swap,8,0,1,1,0,0,0,216
t1:burst:round_dropout-09,1,burst,round_dropout-09,round_dropout,9,0,1,1,0,0,0,216
t1:burst:index_swap-09,1,burst,index_swap-09,index_swap,9,0,1,1,0,0,0,216
t1:burst:round_dropout-10,1,burst,round_dropout-10,round_dropout,10,0,1,1,0,0,0,189
t1:burst:index_swap-10,1,burst,index_swap-10,index_swap,10,0,1,1,0,0,0,189
t1:burst:round_dropout-11,1,burst,round_dropout-11,round_dropout,11,0,1,1,0,0,0,162
t1:burst:index_swap-11,1,burst,index_swap-11,index_swap,11,0,1,1,0,0,0,162
t1:burst:round_dropout-12,1,burst,round_dropout-12,round_dropout,12,0,1,1,0,0,0,135
t1:burst:index_swap-12,1,burst,index_swap-12,index_swap,12,0,1,1,0,0,0,135
t1:burst:round_shift-01,1,burst,round_shift-01,round_shift,1,0,0,0,0,0,0,0
t1:burst:round_shift-02,1,burst,round_shift-02,round_shift,2,0,0,0,0,0,0,0
t1:burst:round_shift-03,1,burst,round_shift-03,round_shift,3,0,0,0,0,0,0,0
t1:burst:round_shift-04,1,burst,round_shift-04,round_shift,4,0,0,0,0,0,0,0
t1:burst:round_shift-05,1,burst,round_shift-05,round_shift,5,0,0,0,0,0,0,0
t1:burst:round_shift-06,1,burst,round_shift-06,round_shift,6,0,0,0,0,0,0,0
t1:burst:round_shift-07,1,burst,round_shift-07,round_shift,7,0,0,0,0,0,0,0
t1:burst:round_shift-08,1,burst,round_shift-08,round_shift,8,0,0,0,0,0,0,0
t1:burst:observation_drop-01,1,burst,observation_drop-01,observation_drop,1,0,0,0,0,0,0,0
t1:burst:observation_drop-02,1,burst,observation_drop-02,observation_drop,2,0,0,0,0,0,0,0
t1:burst:observation_drop-03,1,burst,observation_drop-03,observation_drop,3,0,0,0,0,0,0,0
t1:burst:observation_drop-04,1,burst,observation_drop-04,observation_drop,4,0,0,0,0,0,0,0
t1:burst:observation_drop-05,1,burst,observation_drop-05,observation_drop,5,0,0,0,0,0,0,0
t1:burst:observation_drop-06,1,burst,observation_drop-06,observation_drop,6,0,0,0,0,0,0,0
t1:burst:observation_drop-07,1,burst,observation_drop-07,observation_drop,7,0,0,0,0,0,0,0
t1:burst:observation_drop-08,1,burst,observation_drop-08,observation_drop,8,0,0,0,0,0,0,0
t1:burst:order_sensitive-01,1,burst,order_sensitive-01,order_sensitive,1,0,1,1,0,0,0,480
t1:burst:duplicate_sensitive-01,1,burst,duplicate_sensitive-01,duplicate_sensitive,1,0,1,1,0,0,0,240
t1:burst:order_sensitive-02,1,burst,order_sensitive-02,order_sensitive,2,0,1,1,0,0,0,480
t1:burst:duplicate_sensitive-02,1,burst,duplicate_sensitive-02,duplicate_sensitive,2,0,1,1,0,0,0,240
t1:burst:order_sensitive-03,1,burst,order_sensitive-03,order_sensitive,3,0,1,1,0,0,0,480
t1:burst:duplicate_sensitive-03,1,burst,duplicate_sensitive-03,duplicate_sensitive,3,0,1,1,0,0,0,240
t1:burst:order_sensitive-04,1,burst,order_sensitive-04,order_sensitive,4,0,1,1,0,0,0,480
t1:burst:duplicate_sensitive-04,1,burst,duplicate_sensitive-04,duplicate_sensitive,4,0,1,1,0,0,0,240
t1:burst:order_sensitive-05,1,burst,order_sensitive-05,order_sensitive,5,0,1,1,0,0,0,480
t1:burst:duplicate_sensitive-05,1,burst,duplicate_sensitive-05,duplicate_sensitive,5,0,1,1,0,0,0,240
t1:burst:order_sensitive-06,1,burst,order_sensitive-06,order_sensitive,6,0,1,1,0,0,0,480
t1:burst:duplicate_sensitive-06,1,burst,duplicate_sensitive-06,duplicate_sensitive,6,0,1,1,0,0,0,240
t1:burst:threshold_corruption-01,1,burst,threshold_corruption-01,threshold_corruption,1,0,1,1,0,0,0,1380
t1:burst:threshold_corruption-02,1,burst,threshold_corruption-02,threshold_corruption,2,0,1,1,0,0,0,240
t1:burst:threshold_corruption-03,1,burst,threshold_corruption-03,threshold_corruption,3,0,1,1,0,0,0,1140
t1:burst:threshold_corruption-04,1,burst,threshold_corruption-04,threshold_corruption,4,0,1,1,0,0,0,480
t1:burst:threshold_corruption-05,1,burst,threshold_corruption-05,threshold_corruption,5,0,1,1,0,0,0,900
t1:burst:threshold_corruption-06,1,burst,threshold_corruption-06,threshold_corruption,6,0,1,1,0,0,0,720
t1:burst:threshold_corruption-07,1,burst,threshold_corruption-07,threshold_corruption,7,0,1,1,0,0,0,660
t1:burst:threshold_corruption-08,1,burst,threshold_corruption-08,threshold_corruption,8,0,1,1,0,0,0,840
t1:burst:template_swap-01,1,burst,template_swap-01,template_swap,1,0,1,1,0,0,0,840
t1:burst:template_swap-02,1,burst,template_swap-02,template_swap,2,0,1,1,0,0,0,840
t1:burst:template_swap-03,1,burst,template_swap-03,template_swap,3,0,1,1,0,0,0,840
t1:burst:template_swap-04,1,burst,template_swap-04,template_swap,4,0,1,1,0,0,0,840
t1:burst:template_swap-05,1,burst,template_swap-05,template_swap,5,0,1,1,0,0,0,840
t1:burst:template_swap-06,1,burst,template_swap-06,template_swap,6,0,1,1,0,0,0,840
t1:burst:template_swap-07,1,burst,template_swap-07,template_swap,7,0,1,1,0,0,0,840
t1:burst:template_swap-08,1,burst,template_swap-08,template_swap,8,0,1,1,0,0,0,840
t1:burst:partial_schedule-01,1,burst,partial_schedule-01,partial_schedule,1,0,1,1,0,0,0,81
t1:burst:partial_schedule-02,1,burst,partial_schedule-02,partial_schedule,2,0,1,1,0,0,0,135
t1:burst:partial_schedule-03,1,burst,partial_schedule-03,partial_schedule,3,0,1,1,0,0,0,189
t1:burst:partial_schedule-04,1,burst,partial_schedule-04,partial_schedule,4,0,1,1,0,0,0,216
t1:burst:partial_schedule-05,1,burst,partial_schedule-05,partial_schedule,5,0,1,1,0,0,0,216
t1:burst:partial_schedule-06,1,burst,partial_schedule-06,partial_schedule,6,0,1,1,0,0,0,243
t1:burst:partial_schedule-07,1,burst,partial_schedule-07,partial_schedule,7,0,1,1,0,0,0,270
t1:burst:partial_schedule-08,1,burst,partial_schedule-08,partial_schedule,8,0,1,1,0,0,0,270
t1:burst:equivalent_comment-01,1,burst,equivalent_comment-01,equivalent_comment,1,1,1,0,0,0,0,0
t1:burst:equivalent_whitespace-01,1,burst,equivalent_whitespace-01,equivalent_whitespace,1,1,1,0,0,0,0,0
t1:burst:equivalent_dead_branch-01,1,burst,equivalent_dead_branch-01,equivalent_dead_branch,1,1,1,0,0,0,0,0
t1:burst:equivalent_round_identity-01,1,burst,equivalent_round_identity-01,equivalent_round_identity,1,1,1,0,0,0,0,0
t1:burst:equivalent_observation_copy-01,1,burst,equivalent_observation_copy-01,equivalent_observation_copy,1,1,1,0,0,0,0,0
t1:burst:equivalent_comment-02,1,burst,equivalent_comment-02,equivalent_comment,2,1,1,0,0,0,0,0
t1:burst:equivalent_whitespace-02,1,burst,equivalent_whitespace-02,equivalent_whitespace,2,1,1,0,0,0,0,0
t1:burst:equivalent_dead_branch-02,1,burst,equivalent_dead_branch-02,equivalent_dead_branch,2,1,1,0,0,0,0,0
t1:burst:equivalent_round_identity-02,1,burst,equivalent_round_identity-02,equivalent_round_identity,2,1,1,0,0,0,0,0
t1:burst:equivalent_observation_copy-02,1,burst,equivalent_observation_copy-02,equivalent_observation_copy,2,1,1,0,0,0,0,0
t1:composite:forbidden_import-01,1,composite,forbidden_import-01,forbidden_import,1,0,1,1,1,1,0,0
t1:composite:forbidden_import-02,1,composite,forbidden_import-02,forbidden_import,2,0,1,1,1,1,0,0
t1:composite:forbidden_import-03,1,composite,forbidden_import-03,forbidden_import,3,0,1,1,1,1,0,0
t1:composite:global_state-01,1,composite,global_state-01,global_state,1,0,1,1,0,0,0,1350
t1:composite:global_state-02,1,composite,global_state-02,global_state,2,0,1,1,0,0,0,900
t1:composite:global_state-03,1,composite,global_state-03,global_state,3,0,1,1,0,0,0,540
t1:composite:unknown_index-01,1,composite,unknown_index-01,unknown_index,1,0,1,1,0,0,1350,1350
t1:composite:budget_overflow-01,1,composite,budget_overflow-01,budget_overflow,1,0,1,1,0,0,1350,1350
t1:composite:unknown_index-02,1,composite,unknown_index-02,unknown_index,2,0,1,1,0,0,1350,1350
t1:composite:budget_overflow-02,1,composite,budget_overflow-02,budget_overflow,2,0,1,1,0,0,1350,1350
t1:composite:unknown_index-03,1,composite,unknown_index-03,unknown_index,3,0,1,1,0,0,900,900
t1:composite:budget_overflow-03,1,composite,budget_overflow-03,budget_overflow,3,0,1,1,0,0,900,900
t1:composite:unknown_index-04,1,composite,unknown_index-04,unknown_index,4,0,1,1,0,0,900,900
t1:composite:budget_overflow-04,1,composite,budget_overflow-04,budget_overflow,4,0,1,1,0,0,900,900
t1:composite:unknown_index-05,1,composite,unknown_index-05,unknown_index,5,0,1,1,0,0,675,675
t1:composite:budget_overflow-05,1,composite,budget_overflow-05,budget_overflow,5,0,1,1,0,0,675,675
t1:composite:unknown_index-06,1,composite,unknown_index-06,unknown_index,6,0,1,1,0,0,540,540
t1:composite:budget_overflow-06,1,composite,budget_overflow-06,budget_overflow,6,0,1,1,0,0,540,540
t1:composite:unknown_index-07,1,composite,unknown_index-07,unknown_index,7,0,1,1,0,0,450,450
t1:composite:budget_overflow-07,1,composite,budget_overflow-07,budget_overflow,7,0,1,1,0,0,450,450
t1:composite:unknown_index-08,1,composite,unknown_index-08,unknown_index,8,0,1,1,0,0,360,360
t1:composite:budget_overflow-08,1,composite,budget_overflow-08,budget_overflow,8,0,1,1,0,0,360,360
t1:composite:round_dropout-01,1,composite,round_dropout-01,round_dropout,1,0,1,1,0,0,0,1350
t1:composite:index_swap-01,1,composite,index_swap-01,index_swap,1,0,1,1,0,0,0,1350
t1:composite:round_dropout-02,1,composite,round_dropout-02,round_dropout,2,0,1,1,0,0,0,1350
t1:composite:index_swap-02,1,composite,index_swap-02,index_swap,2,0,1,1,0,0,0,906
t1:composite:round_dropout-03,1,composite,round_dropout-03,round_dropout,3,0,1,1,0,0,0,900
t1:composite:index_swap-03,1,composite,index_swap-03,index_swap,3,0,1,1,0,0,0,602
t1:composite:round_dropout-04,1,composite,round_dropout-04,round_dropout,4,0,1,1,0,0,0,900
t1:composite:index_swap-04,1,composite,index_swap-04,index_swap,4,0,1,1,0,0,0,900
t1:composite:round_dropout-05,1,composite,round_dropout-05,round_dropout,5,0,1,1,0,0,0,675
t1:composite:index_swap-05,1,composite,index_swap-05,index_swap,5,0,1,1,0,0,0,675
t1:composite:round_dropout-06,1,composite,round_dropout-06,round_dropout,6,0,1,1,0,0,0,540
t1:composite:index_swap-06,1,composite,index_swap-06,index_swap,6,0,1,1,0,0,0,357
t1:composite:round_dropout-07,1,composite,round_dropout-07,round_dropout,7,0,1,1,0,0,0,450
t1:composite:index_swap-07,1,composite,index_swap-07,index_swap,7,0,1,1,0,0,0,450
t1:composite:round_dropout-08,1,composite,round_dropout-08,round_dropout,8,0,1,1,0,0,0,360
t1:composite:index_swap-08,1,composite,index_swap-08,index_swap,8,0,1,1,0,0,0,360
t1:composite:round_dropout-09,1,composite,round_dropout-09,round_dropout,9,0,1,1,0,0,0,360
t1:composite:index_swap-09,1,composite,index_swap-09,index_swap,9,0,1,1,0,0,0,242
t1:composite:round_dropout-10,1,composite,round_dropout-10,round_dropout,10,0,1,1,0,0,0,315
t1:composite:index_swap-10,1,composite,index_swap-10,index_swap,10,0,1,1,0,0,0,211
t1:composite:round_dropout-11,1,composite,round_dropout-11,round_dropout,11,0,1,1,0,0,0,270
t1:composite:index_swap-11,1,composite,index_swap-11,index_swap,11,0,1,1,0,0,0,270
t1:composite:round_dropout-12,1,composite,round_dropout-12,round_dropout,12,0,1,1,0,0,0,225
t1:composite:index_swap-12,1,composite,index_swap-12,index_swap,12,0,1,1,0,0,0,225
t1:composite:round_shift-01,1,composite,round_shift-01,round_shift,1,0,1,1,0,0,0,30
t1:composite:round_shift-02,1,composite,round_shift-02,round_shift,2,0,1,1,0,0,0,18
t1:composite:round_shift-03,1,composite,round_shift-03,round_shift,3,0,1,1,0,0,0,12
t1:composite:round_shift-04,1,composite,round_shift-04,round_shift,4,0,1,1,0,0,0,6
t1:composite:round_shift-05,1,composite,round_shift-05,round_shift,5,0,1,1,0,0,0,6
t1:composite:round_shift-06,1,composite,round_shift-06,round_shift,6,0,1,1,0,0,0,12
t1:composite:round_shift-07,1,composite,round_shift-07,round_shift,7,0,1,1,0,0,0,18
t1:composite:round_shift-08,1,composite,round_shift-08,round_shift,8,0,1,1,0,0,0,30
t1:composite:observation_drop-01,1,composite,observation_drop-01,observation_drop,1,0,1,1,0,0,0,840
t1:composite:observation_drop-02,1,composite,observation_drop-02,observation_drop,2,0,1,1,0,0,0,840
t1:composite:observation_drop-03,1,composite,observation_drop-03,observation_drop,3,0,1,1,0,0,0,560
t1:composite:observation_drop-04,1,composite,observation_drop-04,observation_drop,4,0,1,1,0,0,0,560
t1:composite:observation_drop-05,1,composite,observation_drop-05,observation_drop,5,0,1,1,0,0,0,420
t1:composite:observation_drop-06,1,composite,observation_drop-06,observation_drop,6,0,1,1,0,0,0,336
t1:composite:observation_drop-07,1,composite,observation_drop-07,observation_drop,7,0,1,1,0,0,0,280
t1:composite:observation_drop-08,1,composite,observation_drop-08,observation_drop,8,0,1,1,0,0,0,224
t1:composite:order_sensitive-01,1,composite,order_sensitive-01,order_sensitive,1,0,1,1,0,0,0,1080
t1:composite:duplicate_sensitive-01,1,composite,duplicate_sensitive-01,duplicate_sensitive,1,0,1,1,0,0,0,360
t1:composite:order_sensitive-02,1,composite,order_sensitive-02,order_sensitive,2,0,1,1,0,0,0,1080
t1:composite:duplicate_sensitive-02,1,composite,duplicate_sensitive-02,duplicate_sensitive,2,0,1,1,0,0,0,360
t1:composite:order_sensitive-03,1,composite,order_sensitive-03,order_sensitive,3,0,1,1,0,0,0,720
t1:composite:duplicate_sensitive-03,1,composite,duplicate_sensitive-03,duplicate_sensitive,3,0,1,1,0,0,0,360
t1:composite:order_sensitive-04,1,composite,order_sensitive-04,order_sensitive,4,0,1,1,0,0,0,720
t1:composite:duplicate_sensitive-04,1,composite,duplicate_sensitive-04,duplicate_sensitive,4,0,1,1,0,0,0,240
t1:composite:order_sensitive-05,1,composite,order_sensitive-05,order_sensitive,5,0,1,1,0,0,0,360
t1:composite:duplicate_sensitive-05,1,composite,duplicate_sensitive-05,duplicate_sensitive,5,0,1,1,0,0,0,240
t1:composite:order_sensitive-06,1,composite,order_sensitive-06,order_sensitive,6,0,1,1,0,0,0,720
t1:composite:duplicate_sensitive-06,1,composite,duplicate_sensitive-06,duplicate_sensitive,6,0,1,1,0,0,0,240
t1:composite:threshold_corruption-01,1,composite,threshold_corruption-01,threshold_corruption,1,0,1,1,0,0,0,2400
t1:composite:threshold_corruption-02,1,composite,threshold_corruption-02,threshold_corruption,2,0,1,1,0,0,0,360
t1:composite:threshold_corruption-03,1,composite,threshold_corruption-03,threshold_corruption,3,0,1,1,0,0,0,1364
t1:composite:threshold_corruption-04,1,composite,threshold_corruption-04,threshold_corruption,4,0,1,1,0,0,0,480
t1:composite:threshold_corruption-05,1,composite,threshold_corruption-05,threshold_corruption,5,0,1,1,0,0,0,1120
t1:composite:threshold_corruption-06,1,composite,threshold_corruption-06,threshold_corruption,6,0,1,1,0,0,0,1080
t1:composite:threshold_corruption-07,1,composite,threshold_corruption-07,threshold_corruption,7,0,1,1,0,0,0,1320
t1:composite:threshold_corruption-08,1,composite,threshold_corruption-08,threshold_corruption,8,0,1,1,0,0,0,1260
t1:composite:template_swap-01,1,composite,template_swap-01,template_swap,1,0,1,1,0,0,0,1080
t1:composite:template_swap-02,1,composite,template_swap-02,template_swap,2,0,1,1,0,0,0,1080
t1:composite:template_swap-03,1,composite,template_swap-03,template_swap,3,0,1,1,0,0,0,1080
t1:composite:template_swap-04,1,composite,template_swap-04,template_swap,4,0,1,1,0,0,0,960
t1:composite:template_swap-05,1,composite,template_swap-05,template_swap,5,0,1,1,0,0,0,960
t1:composite:template_swap-06,1,composite,template_swap-06,template_swap,6,0,1,1,0,0,0,960
t1:composite:template_swap-07,1,composite,template_swap-07,template_swap,7,0,1,1,0,0,0,1080
t1:composite:template_swap-08,1,composite,template_swap-08,template_swap,8,0,1,1,0,0,0,1080
t1:composite:partial_schedule-01,1,composite,partial_schedule-01,partial_schedule,1,0,1,1,0,0,0,135
t1:composite:partial_schedule-02,1,composite,partial_schedule-02,partial_schedule,2,0,1,1,0,0,0,225
t1:composite:partial_schedule-03,1,composite,partial_schedule-03,partial_schedule,3,0,1,1,0,0,0,315
t1:composite:partial_schedule-04,1,composite,partial_schedule-04,partial_schedule,4,0,1,1,0,0,0,360
t1:composite:partial_schedule-05,1,composite,partial_schedule-05,partial_schedule,5,0,1,1,0,0,0,360
t1:composite:partial_schedule-06,1,composite,partial_schedule-06,partial_schedule,6,0,1,1,0,0,0,405
t1:composite:partial_schedule-07,1,composite,partial_schedule-07,partial_schedule,7,0,1,1,0,0,0,450
t1:composite:partial_schedule-08,1,composite,partial_schedule-08,partial_schedule,8,0,1,1,0,0,0,450
t1:composite:equivalent_comment-01,1,composite,equivalent_comment-01,equivalent_comment,1,1,1,0,0,0,0,0
t1:composite:equivalent_whitespace-01,1,composite,equivalent_whitespace-01,equivalent_whitespace,1,1,1,0,0,0,0,0
t1:composite:equivalent_dead_branch-01,1,composite,equivalent_dead_branch-01,equivalent_dead_branch,1,1,1,0,0,0,0,0
t1:composite:equivalent_round_identity-01,1,composite,equivalent_round_identity-01,equivalent_round_identity,1,1,1,0,0,0,0,0
t1:composite:equivalent_observation_copy-01,1,composite,equivalent_observation_copy-01,equivalent_observation_copy,1,1,1,0,0,0,0,0
t1:composite:equivalent_comment-02,1,composite,equivalent_comment-02,equivalent_comment,2,1,1,0,0,0,0,0
t1:composite:equivalent_whitespace-02,1,composite,equivalent_whitespace-02,equivalent_whitespace,2,1,1,0,0,0,0,0
t1:composite:equivalent_dead_branch-02,1,composite,equivalent_dead_branch-02,equivalent_dead_branch,2,1,1,0,0,0,0,0
t1:composite:equivalent_round_identity-02,1,composite,equivalent_round_identity-02,equivalent_round_identity,2,1,1,0,0,0,0,0
t1:composite:equivalent_observation_copy-02,1,composite,equivalent_observation_copy-02,equivalent_observation_copy,2,1,1,0,0,0,0,0
t1:cycle:forbidden_import-01,1,cycle,forbidden_import-01,forbidden_import,1,0,1,1,1,1,0,0
t1:cycle:forbidden_import-02,1,cycle,forbidden_import-02,forbidden_import,2,0,1,1,1,1,0,0
t1:cycle:forbidden_import-03,1,cycle,forbidden_import-03,forbidden_import,3,0,1,1,1,1,0,0
t1:cycle:global_state-01,1,cycle,global_state-01,global_state,1,0,1,1,1,1,0,810
t1:cycle:global_state-02,1,cycle,global_state-02,global_state,2,0,1,1,1,1,0,540
t1:cycle:global_state-03,1,cycle,global_state-03,global_state,3,0,1,1,1,1,0,324
t1:cycle:unknown_index-01,1,cycle,unknown_index-01,unknown_index,1,0,1,1,0,0,810,810
t1:cycle:budget_overflow-01,1,cycle,budget_overflow-01,budget_overflow,1,0,1,1,0,0,810,810
t1:cycle:unknown_index-02,1,cycle,unknown_index-02,unknown_index,2,0,1,1,0,0,810,810
t1:cycle:budget_overflow-02,1,cycle,budget_overflow-02,budget_overflow,2,0,1,1,0,0,810,810
t1:cycle:unknown_index-03,1,cycle,unknown_index-03,unknown_index,3,0,1,1,0,0,540,540
t1:cycle:budget_overflow-03,1,cycle,budget_overflow-03,budget_overflow,3,0,1,1,0,0,540,540
t1:cycle:unknown_index-04,1,cycle,unknown_index-04,unknown_index,4,0,1,1,0,0,540,540
t1:cycle:budget_overflow-04,1,cycle,budget_overflow-04,budget_overflow,4,0,1,1,0,0,540,540
t1:cycle:unknown_index-05,1,cycle,unknown_index-05,unknown_index,5,0,1,1,0,0,405,405
t1:cycle:budget_overflow-05,1,cycle,budget_overflow-05,budget_overflow,5,0,1,1,0,0,405,405
t1:cycle:unknown_index-06,1,cycle,unknown_index-06,unknown_index,6,0,1,1,0,0,324,324
t1:cycle:budget_overflow-06,1,cycle,budget_overflow-06,budget_overflow,6,0,1,1,0,0,324,324
t1:cycle:unknown_index-07,1,cycle,unknown_index-07,unknown_index,7,0,1,1,0,0,270,270
t1:cycle:budget_overflow-07,1,cycle,budget_overflow-07,budget_overflow,7,0,1,1,0,0,270,270
t1:cycle:unknown_index-08,1,cycle,unknown_index-08,unknown_index,8,0,1,1,0,0,216,216
t1:cycle:budget_overflow-08,1,cycle,budget_overflow-08,budget_overflow,8,0,1,1,0,0,216,216
t1:cycle:round_dropout-01,1,cycle,round_dropout-01,round_dropout,1,0,1,1,0,0,0,810
t1:cycle:index_swap-01,1,cycle,index_swap-01,index_swap,1,0,1,1,0,0,0,405
t1:cycle:round_dropout-02,1,cycle,round_dropout-02,round_dropout,2,0,1,1,0,0,0,810
t1:cycle:index_swap-02,1,cycle,index_swap-02,index_swap,2,0,1,1,0,0,0,810
t1:cycle:round_dropout-03,1,cycle,round_dropout-03,round_dropout,3,0,1,1,0,0,0,540
t1:cycle:index_swap-03,1,cycle,index_swap-03,index_swap,3,0,1,1,0,0,0,270
t1:cycle:round_dropout-04,1,cycle,round_dropout-04,round_dropout,4,0,1,1,0,0,0,540
t1:cycle:index_swap-04,1,cycle,index_swap-04,index_swap,4,0,1,1,0,0,0,540
t1:cycle:round_dropout-05,1,cycle,round_dropout-05,round_dropout,5,0,1,1,0,0,0,405
t1:cycle:index_swap-05,1,cycle,index_swap-05,index_swap,5,0,1,1,0,0,0,192
t1:cycle:round_dropout-06,1,cycle,round_dropout-06,round_dropout,6,0,1,1,0,0,0,324
t1:cycle:index_swap-06,1,cycle,index_swap-06,index_swap,6,0,1,1,0,0,0,324
t1:cycle:round_dropout-07,1,cycle,round_dropout-07,round_dropout,7,0,1,1,0,0,0,270
t1:cycle:index_swap-07,1,cycle,index_swap-07,index_swap,7,0,1,1,0,0,0,135
t1:cycle:round_dropout-08,1,cycle,round_dropout-08,round_dropout,8,0,1,1,0,0,0,216
t1:cycle:index_swap-08,1,cycle,index_swap-08,index_swap,8,0,1,1,0,0,0,216
t1:cycle:round_dropout-09,1,cycle,round_dropout-09,round_dropout,9,0,1,1,0,0,0,216
t1:cycle:index_swap-09,1,cycle,index_swap-09,index_swap,9,0,1,1,0,0,0,115
t1:cycle:round_dropout-10,1,cycle,round_dropout-10,round_dropout,10,0,1,1,0,0,0,189
t1:cycle:index_swap-10,1,cycle,index_swap-10,index_swap,10,0,1,1,0,0,0,189
t1:cycle:round_dropout-11,1,cycle,round_dropout-11,round_dropout,11,0,1,1,0,0,0,162
t1:cycle:index_swap-11,1,cycle,index_swap-11,index_swap,11,0,1,1,0,0,0,81
t1:cycle:round_dropout-12,1,cycle,round_dropout-12,round_dropout,12,0,1,1,0,0,0,135
t1:cycle:index_swap-12,1,cycle,index_swap-12,index_swap,12,0,1,1,0,0,0,135
t1:cycle:round_shift-01,1,cycle,round_shift-01,round_shift,1,0,1,1,0,0,0,210
t1:cycle:round_shift-02,1,cycle,round_shift-02,round_shift,2,0,1,1,0,0,0,126
t1:cycle:round_shift-03,1,cycle,round_shift-03,round_shift,3,0,1,1,0,0,0,84
t1:cycle:round_shift-04,1,cycle,round_shift-04,round_shift,4,0,1,1,0,0,0,42
t1:cycle:round_shift-05,1,cycle,round_shift-05,round_shift,5,0,1,1,0,0,0,42
t1:cycle:round_shift-06,1,cycle,round_shift-06,round_shift,6,0,1,1,0,0,0,84
t1:cycle:round_shift-07,1,cycle,round_shift-07,round_shift,7,0,1,1,0,0,0,126
t1:cycle:round_shift-08,1,cycle,round_shift-08,round_shift,8,0,1,1,0,0,0,210
t1:cycle:observation_drop-01,1,cycle,observation_drop-01,observation_drop,1,0,1,1,0,0,0,300
t1:cycle:observation_drop-02,1,cycle,observation_drop-02,observation_drop,2,0,1,1,0,0,0,300
t1:cycle:observation_drop-03,1,cycle,observation_drop-03,observation_drop,3,0,1,1,0,0,0,200
t1:cycle:observation_drop-04,1,cycle,observation_drop-04,observation_drop,4,0,1,1,0,0,0,200
t1:cycle:observation_drop-05,1,cycle,observation_drop-05,observation_drop,5,0,1,1,0,0,0,150
t1:cycle:observation_drop-06,1,cycle,observation_drop-06,observation_drop,6,0,1,1,0,0,0,120
t1:cycle:observation_drop-07,1,cycle,observation_drop-07,observation_drop,7,0,1,1,0,0,0,100
t1:cycle:observation_drop-08,1,cycle,observation_drop-08,observation_drop,8,0,1,1,0,0,0,80
t1:cycle:order_sensitive-01,1,cycle,order_sensitive-01,order_sensitive,1,0,1,1,0,0,0,420
t1:cycle:duplicate_sensitive-01,1,cycle,duplicate_sensitive-01,duplicate_sensitive,1,0,1,1,0,0,0,240
t1:cycle:order_sensitive-02,1,cycle,order_sensitive-02,order_sensitive,2,0,1,1,0,0,0,420
t1:cycle:duplicate_sensitive-02,1,cycle,duplicate_sensitive-02,duplicate_sensitive,2,0,1,1,0,0,0,120
t1:cycle:order_sensitive-03,1,cycle,order_sensitive-03,order_sensitive,3,0,1,1,0,0,0,300
t1:cycle:duplicate_sensitive-03,1,cycle,duplicate_sensitive-03,duplicate_sensitive,3,0,1,1,0,0,0,120
t1:cycle:order_sensitive-04,1,cycle,order_sensitive-04,order_sensitive,4,0,1,1,0,0,0,300
t1:cycle:duplicate_sensitive-04,1,cycle,duplicate_sensitive-04,duplicate_sensitive,4,0,1,1,0,0,0,240
t1:cycle:order_sensitive-05,1,cycle,order_sensitive-05,order_sensitive,5,0,1,1,0,0,0,420
t1:cycle:duplicate_sensitive-05,1,cycle,duplicate_sensitive-05,duplicate_sensitive,5,0,1,1,0,0,0,240
t1:cycle:order_sensitive-06,1,cycle,order_sensitive-06,order_sensitive,6,0,1,1,0,0,0,420
t1:cycle:duplicate_sensitive-06,1,cycle,duplicate_sensitive-06,duplicate_sensitive,6,0,1,1,0,0,0,120
t1:cycle:threshold_corruption-01,1,cycle,threshold_corruption-01,threshold_corruption,1,0,1,1,0,0,0,690
t1:cycle:threshold_corruption-02,1,cycle,threshold_corruption-02,threshold_corruption,2,0,1,1,0,0,0,120
t1:cycle:threshold_corruption-03,1,cycle,threshold_corruption-03,threshold_corruption,3,0,1,1,0,0,0,1140
t1:cycle:threshold_corruption-04,1,cycle,threshold_corruption-04,threshold_corruption,4,0,1,1,0,0,0,480
t1:cycle:threshold_corruption-05,1,cycle,threshold_corruption-05,threshold_corruption,5,0,1,1,0,0,0,450
t1:cycle:threshold_corruption-06,1,cycle,threshold_corruption-06,threshold_corruption,6,0,1,1,0,0,0,360
t1:cycle:threshold_corruption-07,1,cycle,threshold_corruption-07,threshold_corruption,7,0,1,1,0,0,0,660
t1:cycle:threshold_corruption-08,1,cycle,threshold_corruption-08,threshold_corruption,8,0,1,1,0,0,0,840
t1:cycle:template_swap-01,1,cycle,template_swap-01,template_swap,1,0,1,1,0,0,0,840
t1:cycle:template_swap-02,1,cycle,template_swap-02,template_swap,2,0,1,1,0,0,0,120
t1:cycle:template_swap-03,1,cycle,template_swap-03,template_swap,3,0,1,1,0,0,0,120
t1:cycle:template_swap-04,1,cycle,template_swap-04,template_swap,4,0,1,1,0,0,0,840
t1:cycle:template_swap-05,1,cycle,template_swap-05,template_swap,5,0,1,1,0,0,0,840
t1:cycle:template_swap-06,1,cycle,template_swap-06,template_swap,6,0,1,1,0,0,0,120
t1:cycle:template_swap-07,1,cycle,template_swap-07,template_swap,7,0,1,1,0,0,0,120
t1:cycle:template_swap-08,1,cycle,template_swap-08,template_swap,8,0,1,1,0,0,0,840
t1:cycle:partial_schedule-01,1,cycle,partial_schedule-01,partial_schedule,1,0,1,1,0,0,0,81
t1:cycle:partial_schedule-02,1,cycle,partial_schedule-02,partial_schedule,2,0,1,1,0,0,0,135
t1:cycle:partial_schedule-03,1,cycle,partial_schedule-03,partial_schedule,3,0,1,1,0,0,0,189
t1:cycle:partial_schedule-04,1,cycle,partial_schedule-04,partial_schedule,4,0,1,1,0,0,0,216
t1:cycle:partial_schedule-05,1,cycle,partial_schedule-05,partial_schedule,5,0,1,1,0,0,0,216
t1:cycle:partial_schedule-06,1,cycle,partial_schedule-06,partial_schedule,6,0,1,1,0,0,0,243
t1:cycle:partial_schedule-07,1,cycle,partial_schedule-07,partial_schedule,7,0,1,1,0,0,0,270
t1:cycle:partial_schedule-08,1,cycle,partial_schedule-08,partial_schedule,8,0,1,1,0,0,0,270
t1:cycle:equivalent_comment-01,1,cycle,equivalent_comment-01,equivalent_comment,1,1,1,0,0,0,0,0
t1:cycle:equivalent_whitespace-01,1,cycle,equivalent_whitespace-01,equivalent_whitespace,1,1,1,0,0,0,0,0
t1:cycle:equivalent_dead_branch-01,1,cycle,equivalent_dead_branch-01,equivalent_dead_branch,1,1,1,0,0,0,0,0
t1:cycle:equivalent_round_identity-01,1,cycle,equivalent_round_identity-01,equivalent_round_identity,1,1,1,0,0,0,0,0
t1:cycle:equivalent_observation_copy-01,1,cycle,equivalent_observation_copy-01,equivalent_observation_copy,1,1,1,0,0,0,0,0
t1:cycle:equivalent_comment-02,1,cycle,equivalent_comment-02,equivalent_comment,2,1,1,0,0,0,0,0
t1:cycle:equivalent_whitespace-02,1,cycle,equivalent_whitespace-02,equivalent_whitespace,2,1,1,0,0,0,0,0
t1:cycle:equivalent_dead_branch-02,1,cycle,equivalent_dead_branch-02,equivalent_dead_branch,2,1,1,0,0,0,0,0
t1:cycle:equivalent_round_identity-02,1,cycle,equivalent_round_identity-02,equivalent_round_identity,2,1,1,0,0,0,0,0
t1:cycle:equivalent_observation_copy-02,1,cycle,equivalent_observation_copy-02,equivalent_observation_copy,2,1,1,0,0,0,0,0
t1:rare:forbidden_import-01,1,rare,forbidden_import-01,forbidden_import,1,0,1,1,1,1,0,0
t1:rare:forbidden_import-02,1,rare,forbidden_import-02,forbidden_import,2,0,1,1,1,1,0,0
t1:rare:forbidden_import-03,1,rare,forbidden_import-03,forbidden_import,3,0,1,1,1,1,0,0
t1:rare:global_state-01,1,rare,global_state-01,global_state,1,0,1,1,1,1,0,810
t1:rare:global_state-02,1,rare,global_state-02,global_state,2,0,1,1,1,1,0,540
t1:rare:global_state-03,1,rare,global_state-03,global_state,3,0,1,1,1,1,0,324
t1:rare:unknown_index-01,1,rare,unknown_index-01,unknown_index,1,0,1,1,0,0,810,810
t1:rare:budget_overflow-01,1,rare,budget_overflow-01,budget_overflow,1,0,1,1,0,0,810,810
t1:rare:unknown_index-02,1,rare,unknown_index-02,unknown_index,2,0,1,1,0,0,810,810
t1:rare:budget_overflow-02,1,rare,budget_overflow-02,budget_overflow,2,0,1,1,0,0,810,810
t1:rare:unknown_index-03,1,rare,unknown_index-03,unknown_index,3,0,1,1,0,0,540,540
t1:rare:budget_overflow-03,1,rare,budget_overflow-03,budget_overflow,3,0,1,1,0,0,540,540
t1:rare:unknown_index-04,1,rare,unknown_index-04,unknown_index,4,0,1,1,0,0,540,540
t1:rare:budget_overflow-04,1,rare,budget_overflow-04,budget_overflow,4,0,1,1,0,0,540,540
t1:rare:unknown_index-05,1,rare,unknown_index-05,unknown_index,5,0,1,1,0,0,405,405
t1:rare:budget_overflow-05,1,rare,budget_overflow-05,budget_overflow,5,0,1,1,0,0,405,405
t1:rare:unknown_index-06,1,rare,unknown_index-06,unknown_index,6,0,1,1,0,0,324,324
t1:rare:budget_overflow-06,1,rare,budget_overflow-06,budget_overflow,6,0,1,1,0,0,324,324
t1:rare:unknown_index-07,1,rare,unknown_index-07,unknown_index,7,0,1,1,0,0,270,270
t1:rare:budget_overflow-07,1,rare,budget_overflow-07,budget_overflow,7,0,1,1,0,0,270,270
t1:rare:unknown_index-08,1,rare,unknown_index-08,unknown_index,8,0,1,1,0,0,216,216
t1:rare:budget_overflow-08,1,rare,budget_overflow-08,budget_overflow,8,0,1,1,0,0,216,216
t1:rare:round_dropout-01,1,rare,round_dropout-01,round_dropout,1,0,1,1,0,0,0,810
t1:rare:index_swap-01,1,rare,index_swap-01,index_swap,1,0,1,1,0,0,0,810
t1:rare:round_dropout-02,1,rare,round_dropout-02,round_dropout,2,0,1,1,0,0,0,810
t1:rare:index_swap-02,1,rare,index_swap-02,index_swap,2,0,1,1,0,0,0,810
t1:rare:round_dropout-03,1,rare,round_dropout-03,round_dropout,3,0,1,1,0,0,0,540
t1:rare:index_swap-03,1,rare,index_swap-03,index_swap,3,0,0,0,0,0,0,0
t1:rare:round_dropout-04,1,rare,round_dropout-04,round_dropout,4,0,1,1,0,0,0,540
t1:rare:index_swap-04,1,rare,index_swap-04,index_swap,4,0,1,1,0,0,0,540
t1:rare:round_dropout-05,1,rare,round_dropout-05,round_dropout,5,0,1,1,0,0,0,405
t1:rare:index_swap-05,1,rare,index_swap-05,index_swap,5,0,1,1,0,0,0,405
t1:rare:round_dropout-06,1,rare,round_dropout-06,round_dropout,6,0,1,1,0,0,0,324
t1:rare:index_swap-06,1,rare,index_swap-06,index_swap,6,0,1,1,0,0,0,324
t1:rare:round_dropout-07,1,rare,round_dropout-07,round_dropout,7,0,1,1,0,0,0,270
t1:rare:index_swap-07,1,rare,index_swap-07,index_swap,7,0,1,1,0,0,0,270
t1:rare:round_dropout-08,1,rare,round_dropout-08,round_dropout,8,0,1,1,0,0,0,216
t1:rare:index_swap-08,1,rare,index_swap-08,index_swap,8,0,0,0,0,0,0,0
t1:rare:round_dropout-09,1,rare,round_dropout-09,round_dropout,9,0,1,1,0,0,0,216
t1:rare:index_swap-09,1,rare,index_swap-09,index_swap,9,0,1,1,0,0,0,216
t1:rare:round_dropout-10,1,rare,round_dropout-10,round_dropout,10,0,1,1,0,0,0,189
t1:rare:index_swap-10,1,rare,index_swap-10,index_swap,10,0,1,1,0,0,0,189
t1:rare:round_dropout-11,1,rare,round_dropout-11,round_dropout,11,0,1,1,0,0,0,162
t1:rare:index_swap-11,1,rare,index_swap-11,index_swap,11,0,1,1,0,0,0,162
t1:rare:round_dropout-12,1,rare,round_dropout-12,round_dropout,12,0,1,1,0,0,0,135
t1:rare:index_swap-12,1,rare,index_swap-12,index_swap,12,0,1,1,0,0,0,135
t1:rare:round_shift-01,1,rare,round_shift-01,round_shift,1,0,0,0,0,0,0,0
t1:rare:round_shift-02,1,rare,round_shift-02,round_shift,2,0,0,0,0,0,0,0
t1:rare:round_shift-03,1,rare,round_shift-03,round_shift,3,0,0,0,0,0,0,0
t1:rare:round_shift-04,1,rare,round_shift-04,round_shift,4,0,0,0,0,0,0,0
t1:rare:round_shift-05,1,rare,round_shift-05,round_shift,5,0,0,0,0,0,0,0
t1:rare:round_shift-06,1,rare,round_shift-06,round_shift,6,0,0,0,0,0,0,0
t1:rare:round_shift-07,1,rare,round_shift-07,round_shift,7,0,0,0,0,0,0,0
t1:rare:round_shift-08,1,rare,round_shift-08,round_shift,8,0,0,0,0,0,0,0
t1:rare:observation_drop-01,1,rare,observation_drop-01,observation_drop,1,0,0,0,0,0,0,0
t1:rare:observation_drop-02,1,rare,observation_drop-02,observation_drop,2,0,0,0,0,0,0,0
t1:rare:observation_drop-03,1,rare,observation_drop-03,observation_drop,3,0,0,0,0,0,0,0
t1:rare:observation_drop-04,1,rare,observation_drop-04,observation_drop,4,0,0,0,0,0,0,0
t1:rare:observation_drop-05,1,rare,observation_drop-05,observation_drop,5,0,0,0,0,0,0,0
t1:rare:observation_drop-06,1,rare,observation_drop-06,observation_drop,6,0,0,0,0,0,0,0
t1:rare:observation_drop-07,1,rare,observation_drop-07,observation_drop,7,0,0,0,0,0,0,0
t1:rare:observation_drop-08,1,rare,observation_drop-08,observation_drop,8,0,0,0,0,0,0,0
t1:rare:order_sensitive-01,1,rare,order_sensitive-01,order_sensitive,1,0,1,1,0,0,0,480
t1:rare:duplicate_sensitive-01,1,rare,duplicate_sensitive-01,duplicate_sensitive,1,0,0,0,0,0,0,0
t1:rare:order_sensitive-02,1,rare,order_sensitive-02,order_sensitive,2,0,1,1,0,0,0,240
t1:rare:duplicate_sensitive-02,1,rare,duplicate_sensitive-02,duplicate_sensitive,2,0,1,1,0,0,0,240
t1:rare:order_sensitive-03,1,rare,order_sensitive-03,order_sensitive,3,0,1,1,0,0,0,480
t1:rare:duplicate_sensitive-03,1,rare,duplicate_sensitive-03,duplicate_sensitive,3,0,1,1,0,0,0,240
t1:rare:order_sensitive-04,1,rare,order_sensitive-04,order_sensitive,4,0,1,1,0,0,0,480
t1:rare:duplicate_sensitive-04,1,rare,duplicate_sensitive-04,duplicate_sensitive,4,0,1,1,0,0,0,240
t1:rare:order_sensitive-05,1,rare,order_sensitive-05,order_sensitive,5,0,1,1,0,0,0,240
t1:rare:duplicate_sensitive-05,1,rare,duplicate_sensitive-05,duplicate_sensitive,5,0,1,1,0,0,0,240
t1:rare:order_sensitive-06,1,rare,order_sensitive-06,order_sensitive,6,0,1,1,0,0,0,480
t1:rare:duplicate_sensitive-06,1,rare,duplicate_sensitive-06,duplicate_sensitive,6,0,0,0,0,0,0,0
t1:rare:threshold_corruption-01,1,rare,threshold_corruption-01,threshold_corruption,1,0,1,1,0,0,0,1380
t1:rare:threshold_corruption-02,1,rare,threshold_corruption-02,threshold_corruption,2,0,1,1,0,0,0,240
t1:rare:threshold_corruption-03,1,rare,threshold_corruption-03,threshold_corruption,3,0,1,1,0,0,0,1140
t1:rare:threshold_corruption-04,1,rare,threshold_corruption-04,threshold_corruption,4,0,1,1,0,0,0,480
t1:rare:threshold_corruption-05,1,rare,threshold_corruption-05,threshold_corruption,5,0,0,0,0,0,0,0
t1:rare:threshold_corruption-06,1,rare,threshold_corruption-06,threshold_corruption,6,0,1,1,0,0,0,720
t1:rare:threshold_corruption-07,1,rare,threshold_corruption-07,threshold_corruption,7,0,1,1,0,0,0,660
t1:rare:threshold_corruption-08,1,rare,threshold_corruption-08,threshold_corruption,8,0,1,1,0,0,0,840
t1:rare:template_swap-01,1,rare,template_swap-01,template_swap,1,0,0,0,0,0,0,0
t1:rare:template_swap-02,1,rare,template_swap-02,template_swap,2,0,1,1,0,0,0,840
t1:rare:template_swap-03,1,rare,template_swap-03,template_swap,3,0,1,1,0,0,0,840
t1:rare:template_swap-04,1,rare,template_swap-04,template_swap,4,0,1,1,0,0,0,840
t1:rare:template_swap-05,1,rare,template_swap-05,template_swap,5,0,1,1,0,0,0,840
t1:rare:template_swap-06,1,rare,template_swap-06,template_swap,6,0,0,0,0,0,0,0
t1:rare:template_swap-07,1,rare,template_swap-07,template_swap,7,0,1,1,0,0,0,840
t1:rare:template_swap-08,1,rare,template_swap-08,template_swap,8,0,1,1,0,0,0,840
t1:rare:partial_schedule-01,1,rare,partial_schedule-01,partial_schedule,1,0,1,1,0,0,0,81
t1:rare:partial_schedule-02,1,rare,partial_schedule-02,partial_schedule,2,0,1,1,0,0,0,135
t1:rare:partial_schedule-03,1,rare,partial_schedule-03,partial_schedule,3,0,1,1,0,0,0,189
t1:rare:partial_schedule-04,1,rare,partial_schedule-04,partial_schedule,4,0,1,1,0,0,0,216
t1:rare:partial_schedule-05,1,rare,partial_schedule-05,partial_schedule,5,0,1,1,0,0,0,216
t1:rare:partial_schedule-06,1,rare,partial_schedule-06,partial_schedule,6,0,1,1,0,0,0,243
t1:rare:partial_schedule-07,1,rare,partial_schedule-07,partial_schedule,7,0,1,1,0,0,0,270
t1:rare:partial_schedule-08,1,rare,partial_schedule-08,partial_schedule,8,0,1,1,0,0,0,270
t1:rare:equivalent_comment-01,1,rare,equivalent_comment-01,equivalent_comment,1,1,1,0,0,0,0,0
t1:rare:equivalent_whitespace-01,1,rare,equivalent_whitespace-01,equivalent_whitespace,1,1,1,0,0,0,0,0
t1:rare:equivalent_dead_branch-01,1,rare,equivalent_dead_branch-01,equivalent_dead_branch,1,1,1,0,0,0,0,0
t1:rare:equivalent_round_identity-01,1,rare,equivalent_round_identity-01,equivalent_round_identity,1,1,1,0,0,0,0,0
t1:rare:equivalent_observation_copy-01,1,rare,equivalent_observation_copy-01,equivalent_observation_copy,1,1,1,0,0,0,0,0
t1:rare:equivalent_comment-02,1,rare,equivalent_comment-02,equivalent_comment,2,1,1,0,0,0,0,0
t1:rare:equivalent_whitespace-02,1,rare,equivalent_whitespace-02,equivalent_whitespace,2,1,1,0,0,0,0,0
t1:rare:equivalent_dead_branch-02,1,rare,equivalent_dead_branch-02,equivalent_dead_branch,2,1,1,0,0,0,0,0
t1:rare:equivalent_round_identity-02,1,rare,equivalent_round_identity-02,equivalent_round_identity,2,1,1,0,0,0,0,0
t1:rare:equivalent_observation_copy-02,1,rare,equivalent_observation_copy-02,equivalent_observation_copy,2,1,1,0,0,0,0,0
t2:burst:forbidden_import-01,2,burst,forbidden_import-01,forbidden_import,1,0,1,1,1,1,0,0
t2:burst:forbidden_import-02,2,burst,forbidden_import-02,forbidden_import,2,0,1,1,1,1,0,0
t2:burst:forbidden_import-03,2,burst,forbidden_import-03,forbidden_import,3,0,1,1,1,1,0,0
t2:burst:global_state-01,2,burst,global_state-01,global_state,1,0,1,1,1,1,0,810
t2:burst:global_state-02,2,burst,global_state-02,global_state,2,0,1,1,1,1,0,540
t2:burst:global_state-03,2,burst,global_state-03,global_state,3,0,1,1,1,1,0,324
t2:burst:unknown_index-01,2,burst,unknown_index-01,unknown_index,1,0,1,1,0,0,810,810
t2:burst:budget_overflow-01,2,burst,budget_overflow-01,budget_overflow,1,0,1,1,0,0,810,810
t2:burst:unknown_index-02,2,burst,unknown_index-02,unknown_index,2,0,1,1,0,0,810,810
t2:burst:budget_overflow-02,2,burst,budget_overflow-02,budget_overflow,2,0,1,1,0,0,810,810
t2:burst:unknown_index-03,2,burst,unknown_index-03,unknown_index,3,0,1,1,0,0,540,540
t2:burst:budget_overflow-03,2,burst,budget_overflow-03,budget_overflow,3,0,1,1,0,0,540,540
t2:burst:unknown_index-04,2,burst,unknown_index-04,unknown_index,4,0,1,1,0,0,540,540
t2:burst:budget_overflow-04,2,burst,budget_overflow-04,budget_overflow,4,0,1,1,0,0,540,540
t2:burst:unknown_index-05,2,burst,unknown_index-05,unknown_index,5,0,1,1,0,0,405,405
t2:burst:budget_overflow-05,2,burst,budget_overflow-05,budget_overflow,5,0,1,1,0,0,405,405
t2:burst:unknown_index-06,2,burst,unknown_index-06,unknown_index,6,0,1,1,0,0,324,324
t2:burst:budget_overflow-06,2,burst,budget_overflow-06,budget_overflow,6,0,1,1,0,0,324,324
t2:burst:unknown_index-07,2,burst,unknown_index-07,unknown_index,7,0,1,1,0,0,270,270
t2:burst:budget_overflow-07,2,burst,budget_overflow-07,budget_overflow,7,0,1,1,0,0,270,270
t2:burst:unknown_index-08,2,burst,unknown_index-08,unknown_index,8,0,1,1,0,0,216,216
t2:burst:budget_overflow-08,2,burst,budget_overflow-08,budget_overflow,8,0,1,1,0,0,216,216
t2:burst:round_dropout-01,2,burst,round_dropout-01,round_dropout,1,0,1,1,0,0,0,810
t2:burst:index_swap-01,2,burst,index_swap-01,index_swap,1,0,1,1,0,0,0,810
t2:burst:round_dropout-02,2,burst,round_dropout-02,round_dropout,2,0,1,1,0,0,0,810
t2:burst:index_swap-02,2,burst,index_swap-02,index_swap,2,0,1,1,0,0,0,810
t2:burst:round_dropout-03,2,burst,round_dropout-03,round_dropout,3,0,1,1,0,0,0,540
t2:burst:index_swap-03,2,burst,index_swap-03,index_swap,3,0,1,1,0,0,0,540
t2:burst:round_dropout-04,2,burst,round_dropout-04,round_dropout,4,0,1,1,0,0,0,540
t2:burst:index_swap-04,2,burst,index_swap-04,index_swap,4,0,1,1,0,0,0,540
t2:burst:round_dropout-05,2,burst,round_dropout-05,round_dropout,5,0,1,1,0,0,0,405
t2:burst:index_swap-05,2,burst,index_swap-05,index_swap,5,0,1,1,0,0,0,405
t2:burst:round_dropout-06,2,burst,round_dropout-06,round_dropout,6,0,1,1,0,0,0,324
t2:burst:index_swap-06,2,burst,index_swap-06,index_swap,6,0,1,1,0,0,0,324
t2:burst:round_dropout-07,2,burst,round_dropout-07,round_dropout,7,0,1,1,0,0,0,270
t2:burst:index_swap-07,2,burst,index_swap-07,index_swap,7,0,1,1,0,0,0,270
t2:burst:round_dropout-08,2,burst,round_dropout-08,round_dropout,8,0,1,1,0,0,0,216
t2:burst:index_swap-08,2,burst,index_swap-08,index_swap,8,0,1,1,0,0,0,216
t2:burst:round_dropout-09,2,burst,round_dropout-09,round_dropout,9,0,1,1,0,0,0,216
t2:burst:index_swap-09,2,burst,index_swap-09,index_swap,9,0,1,1,0,0,0,216
t2:burst:round_dropout-10,2,burst,round_dropout-10,round_dropout,10,0,1,1,0,0,0,189
t2:burst:index_swap-10,2,burst,index_swap-10,index_swap,10,0,1,1,0,0,0,189
t2:burst:round_dropout-11,2,burst,round_dropout-11,round_dropout,11,0,1,1,0,0,0,162
t2:burst:index_swap-11,2,burst,index_swap-11,index_swap,11,0,1,1,0,0,0,162
t2:burst:round_dropout-12,2,burst,round_dropout-12,round_dropout,12,0,1,1,0,0,0,135
t2:burst:index_swap-12,2,burst,index_swap-12,index_swap,12,0,1,1,0,0,0,135
t2:burst:round_shift-01,2,burst,round_shift-01,round_shift,1,0,0,0,0,0,0,0
t2:burst:round_shift-02,2,burst,round_shift-02,round_shift,2,0,0,0,0,0,0,0
t2:burst:round_shift-03,2,burst,round_shift-03,round_shift,3,0,0,0,0,0,0,0
t2:burst:round_shift-04,2,burst,round_shift-04,round_shift,4,0,0,0,0,0,0,0
t2:burst:round_shift-05,2,burst,round_shift-05,round_shift,5,0,0,0,0,0,0,0
t2:burst:round_shift-06,2,burst,round_shift-06,round_shift,6,0,0,0,0,0,0,0
t2:burst:round_shift-07,2,burst,round_shift-07,round_shift,7,0,0,0,0,0,0,0
t2:burst:round_shift-08,2,burst,round_shift-08,round_shift,8,0,0,0,0,0,0,0
t2:burst:observation_drop-01,2,burst,observation_drop-01,observation_drop,1,0,0,0,0,0,0,0
t2:burst:observation_drop-02,2,burst,observation_drop-02,observation_drop,2,0,0,0,0,0,0,0
t2:burst:observation_drop-03,2,burst,observation_drop-03,observation_drop,3,0,0,0,0,0,0,0
t2:burst:observation_drop-04,2,burst,observation_drop-04,observation_drop,4,0,0,0,0,0,0,0
t2:burst:observation_drop-05,2,burst,observation_drop-05,observation_drop,5,0,0,0,0,0,0,0
t2:burst:observation_drop-06,2,burst,observation_drop-06,observation_drop,6,0,0,0,0,0,0,0
t2:burst:observation_drop-07,2,burst,observation_drop-07,observation_drop,7,0,0,0,0,0,0,0
t2:burst:observation_drop-08,2,burst,observation_drop-08,observation_drop,8,0,0,0,0,0,0,0
t2:burst:order_sensitive-01,2,burst,order_sensitive-01,order_sensitive,1,0,1,1,0,0,0,480
t2:burst:duplicate_sensitive-01,2,burst,duplicate_sensitive-01,duplicate_sensitive,1,0,1,1,0,0,0,240
t2:burst:order_sensitive-02,2,burst,order_sensitive-02,order_sensitive,2,0,1,1,0,0,0,480
t2:burst:duplicate_sensitive-02,2,burst,duplicate_sensitive-02,duplicate_sensitive,2,0,1,1,0,0,0,240
t2:burst:order_sensitive-03,2,burst,order_sensitive-03,order_sensitive,3,0,1,1,0,0,0,480
t2:burst:duplicate_sensitive-03,2,burst,duplicate_sensitive-03,duplicate_sensitive,3,0,1,1,0,0,0,240
t2:burst:order_sensitive-04,2,burst,order_sensitive-04,order_sensitive,4,0,1,1,0,0,0,480
t2:burst:duplicate_sensitive-04,2,burst,duplicate_sensitive-04,duplicate_sensitive,4,0,1,1,0,0,0,240
t2:burst:order_sensitive-05,2,burst,order_sensitive-05,order_sensitive,5,0,1,1,0,0,0,480
t2:burst:duplicate_sensitive-05,2,burst,duplicate_sensitive-05,duplicate_sensitive,5,0,1,1,0,0,0,240
t2:burst:order_sensitive-06,2,burst,order_sensitive-06,order_sensitive,6,0,1,1,0,0,0,480
t2:burst:duplicate_sensitive-06,2,burst,duplicate_sensitive-06,duplicate_sensitive,6,0,1,1,0,0,0,240
t2:burst:threshold_corruption-01,2,burst,threshold_corruption-01,threshold_corruption,1,0,1,1,0,0,0,1380
t2:burst:threshold_corruption-02,2,burst,threshold_corruption-02,threshold_corruption,2,0,1,1,0,0,0,240
t2:burst:threshold_corruption-03,2,burst,threshold_corruption-03,threshold_corruption,3,0,1,1,0,0,0,1140
t2:burst:threshold_corruption-04,2,burst,threshold_corruption-04,threshold_corruption,4,0,1,1,0,0,0,480
t2:burst:threshold_corruption-05,2,burst,threshold_corruption-05,threshold_corruption,5,0,1,1,0,0,0,900
t2:burst:threshold_corruption-06,2,burst,threshold_corruption-06,threshold_corruption,6,0,1,1,0,0,0,720
t2:burst:threshold_corruption-07,2,burst,threshold_corruption-07,threshold_corruption,7,0,1,1,0,0,0,660
t2:burst:threshold_corruption-08,2,burst,threshold_corruption-08,threshold_corruption,8,0,1,1,0,0,0,840
t2:burst:template_swap-01,2,burst,template_swap-01,template_swap,1,0,1,1,0,0,0,840
t2:burst:template_swap-02,2,burst,template_swap-02,template_swap,2,0,1,1,0,0,0,840
t2:burst:template_swap-03,2,burst,template_swap-03,template_swap,3,0,1,1,0,0,0,840
t2:burst:template_swap-04,2,burst,template_swap-04,template_swap,4,0,1,1,0,0,0,840
t2:burst:template_swap-05,2,burst,template_swap-05,template_swap,5,0,1,1,0,0,0,840
t2:burst:template_swap-06,2,burst,template_swap-06,template_swap,6,0,1,1,0,0,0,840
t2:burst:template_swap-07,2,burst,template_swap-07,template_swap,7,0,1,1,0,0,0,840
t2:burst:template_swap-08,2,burst,template_swap-08,template_swap,8,0,1,1,0,0,0,840
t2:burst:partial_schedule-01,2,burst,partial_schedule-01,partial_schedule,1,0,1,1,0,0,0,81
t2:burst:partial_schedule-02,2,burst,partial_schedule-02,partial_schedule,2,0,1,1,0,0,0,135
t2:burst:partial_schedule-03,2,burst,partial_schedule-03,partial_schedule,3,0,1,1,0,0,0,189
t2:burst:partial_schedule-04,2,burst,partial_schedule-04,partial_schedule,4,0,1,1,0,0,0,216
t2:burst:partial_schedule-05,2,burst,partial_schedule-05,partial_schedule,5,0,1,1,0,0,0,216
t2:burst:partial_schedule-06,2,burst,partial_schedule-06,partial_schedule,6,0,1,1,0,0,0,243
t2:burst:partial_schedule-07,2,burst,partial_schedule-07,partial_schedule,7,0,1,1,0,0,0,270
t2:burst:partial_schedule-08,2,burst,partial_schedule-08,partial_schedule,8,0,1,1,0,0,0,270
t2:burst:equivalent_comment-01,2,burst,equivalent_comment-01,equivalent_comment,1,1,1,0,0,0,0,0
t2:burst:equivalent_whitespace-01,2,burst,equivalent_whitespace-01,equivalent_whitespace,1,1,1,0,0,0,0,0
t2:burst:equivalent_dead_branch-01,2,burst,equivalent_dead_branch-01,equivalent_dead_branch,1,1,1,0,0,0,0,0
t2:burst:equivalent_round_identity-01,2,burst,equivalent_round_identity-01,equivalent_round_identity,1,1,1,0,0,0,0,0
t2:burst:equivalent_observation_copy-01,2,burst,equivalent_observation_copy-01,equivalent_observation_copy,1,1,1,0,0,0,0,0
t2:burst:equivalent_comment-02,2,burst,equivalent_comment-02,equivalent_comment,2,1,1,0,0,0,0,0
t2:burst:equivalent_whitespace-02,2,burst,equivalent_whitespace-02,equivalent_whitespace,2,1,1,0,0,0,0,0
t2:burst:equivalent_dead_branch-02,2,burst,equivalent_dead_branch-02,equivalent_dead_branch,2,1,1,0,0,0,0,0
t2:burst:equivalent_round_identity-02,2,burst,equivalent_round_identity-02,equivalent_round_identity,2,1,1,0,0,0,0,0
t2:burst:equivalent_observation_copy-02,2,burst,equivalent_observation_copy-02,equivalent_observation_copy,2,1,1,0,0,0,0,0
t2:composite:forbidden_import-01,2,composite,forbidden_import-01,forbidden_import,1,0,1,1,1,1,0,0
t2:composite:forbidden_import-02,2,composite,forbidden_import-02,forbidden_import,2,0,1,1,1,1,0,0
t2:composite:forbidden_import-03,2,composite,forbidden_import-03,forbidden_import,3,0,1,1,1,1,0,0
t2:composite:global_state-01,2,composite,global_state-01,global_state,1,0,1,1,1,1,0,1350
t2:composite:global_state-02,2,composite,global_state-02,global_state,2,0,1,1,1,1,0,900
t2:composite:global_state-03,2,composite,global_state-03,global_state,3,0,1,1,1,1,0,540
t2:composite:unknown_index-01,2,composite,unknown_index-01,unknown_index,1,0,1,1,0,0,1350,1350
t2:composite:budget_overflow-01,2,composite,budget_overflow-01,budget_overflow,1,0,1,1,0,0,1350,1350
t2:composite:unknown_index-02,2,composite,unknown_index-02,unknown_index,2,0,1,1,0,0,1350,1350
t2:composite:budget_overflow-02,2,composite,budget_overflow-02,budget_overflow,2,0,1,1,0,0,1350,1350
t2:composite:unknown_index-03,2,composite,unknown_index-03,unknown_index,3,0,1,1,0,0,900,900
t2:composite:budget_overflow-03,2,composite,budget_overflow-03,budget_overflow,3,0,1,1,0,0,900,900
t2:composite:unknown_index-04,2,composite,unknown_index-04,unknown_index,4,0,1,1,0,0,900,900
t2:composite:budget_overflow-04,2,composite,budget_overflow-04,budget_overflow,4,0,1,1,0,0,900,900
t2:composite:unknown_index-05,2,composite,unknown_index-05,unknown_index,5,0,1,1,0,0,675,675
t2:composite:budget_overflow-05,2,composite,budget_overflow-05,budget_overflow,5,0,1,1,0,0,675,675
t2:composite:unknown_index-06,2,composite,unknown_index-06,unknown_index,6,0,1,1,0,0,540,540
t2:composite:budget_overflow-06,2,composite,budget_overflow-06,budget_overflow,6,0,1,1,0,0,540,540
t2:composite:unknown_index-07,2,composite,unknown_index-07,unknown_index,7,0,1,1,0,0,450,450
t2:composite:budget_overflow-07,2,composite,budget_overflow-07,budget_overflow,7,0,1,1,0,0,450,450
t2:composite:unknown_index-08,2,composite,unknown_index-08,unknown_index,8,0,1,1,0,0,360,360
t2:composite:budget_overflow-08,2,composite,budget_overflow-08,budget_overflow,8,0,1,1,0,0,360,360
t2:composite:round_dropout-01,2,composite,round_dropout-01,round_dropout,1,0,1,1,0,0,0,1350
t2:composite:index_swap-01,2,composite,index_swap-01,index_swap,1,0,1,1,0,0,0,1350
t2:composite:round_dropout-02,2,composite,round_dropout-02,round_dropout,2,0,1,1,0,0,0,1350
t2:composite:index_swap-02,2,composite,index_swap-02,index_swap,2,0,1,1,0,0,0,906
t2:composite:round_dropout-03,2,composite,round_dropout-03,round_dropout,3,0,1,1,0,0,0,900
t2:composite:index_swap-03,2,composite,index_swap-03,index_swap,3,0,1,1,0,0,0,602
t2:composite:round_dropout-04,2,composite,round_dropout-04,round_dropout,4,0,1,1,0,0,0,900
t2:composite:index_swap-04,2,composite,index_swap-04,index_swap,4,0,1,1,0,0,0,900
t2:composite:round_dropout-05,2,composite,round_dropout-05,round_dropout,5,0,1,1,0,0,0,675
t2:composite:index_swap-05,2,composite,index_swap-05,index_swap,5,0,1,1,0,0,0,675
t2:composite:round_dropout-06,2,composite,round_dropout-06,round_dropout,6,0,1,1,0,0,0,540
t2:composite:index_swap-06,2,composite,index_swap-06,index_swap,6,0,1,1,0,0,0,357
t2:composite:round_dropout-07,2,composite,round_dropout-07,round_dropout,7,0,1,1,0,0,0,450
t2:composite:index_swap-07,2,composite,index_swap-07,index_swap,7,0,1,1,0,0,0,450
t2:composite:round_dropout-08,2,composite,round_dropout-08,round_dropout,8,0,1,1,0,0,0,360
t2:composite:index_swap-08,2,composite,index_swap-08,index_swap,8,0,1,1,0,0,0,360
t2:composite:round_dropout-09,2,composite,round_dropout-09,round_dropout,9,0,1,1,0,0,0,360
t2:composite:index_swap-09,2,composite,index_swap-09,index_swap,9,0,1,1,0,0,0,242
t2:composite:round_dropout-10,2,composite,round_dropout-10,round_dropout,10,0,1,1,0,0,0,315
t2:composite:index_swap-10,2,composite,index_swap-10,index_swap,10,0,1,1,0,0,0,211
t2:composite:round_dropout-11,2,composite,round_dropout-11,round_dropout,11,0,1,1,0,0,0,270
t2:composite:index_swap-11,2,composite,index_swap-11,index_swap,11,0,1,1,0,0,0,270
t2:composite:round_dropout-12,2,composite,round_dropout-12,round_dropout,12,0,1,1,0,0,0,225
t2:composite:index_swap-12,2,composite,index_swap-12,index_swap,12,0,1,1,0,0,0,225
t2:composite:round_shift-01,2,composite,round_shift-01,round_shift,1,0,1,1,0,0,0,30
t2:composite:round_shift-02,2,composite,round_shift-02,round_shift,2,0,1,1,0,0,0,18
t2:composite:round_shift-03,2,composite,round_shift-03,round_shift,3,0,1,1,0,0,0,12
t2:composite:round_shift-04,2,composite,round_shift-04,round_shift,4,0,1,1,0,0,0,6
t2:composite:round_shift-05,2,composite,round_shift-05,round_shift,5,0,1,1,0,0,0,6
t2:composite:round_shift-06,2,composite,round_shift-06,round_shift,6,0,1,1,0,0,0,12
t2:composite:round_shift-07,2,composite,round_shift-07,round_shift,7,0,1,1,0,0,0,18
t2:composite:round_shift-08,2,composite,round_shift-08,round_shift,8,0,1,1,0,0,0,30
t2:composite:observation_drop-01,2,composite,observation_drop-01,observation_drop,1,0,1,1,0,0,0,840
t2:composite:observation_drop-02,2,composite,observation_drop-02,observation_drop,2,0,1,1,0,0,0,840
t2:composite:observation_drop-03,2,composite,observation_drop-03,observation_drop,3,0,1,1,0,0,0,560
t2:composite:observation_drop-04,2,composite,observation_drop-04,observation_drop,4,0,1,1,0,0,0,560
t2:composite:observation_drop-05,2,composite,observation_drop-05,observation_drop,5,0,1,1,0,0,0,420
t2:composite:observation_drop-06,2,composite,observation_drop-06,observation_drop,6,0,1,1,0,0,0,336
t2:composite:observation_drop-07,2,composite,observation_drop-07,observation_drop,7,0,1,1,0,0,0,280
t2:composite:observation_drop-08,2,composite,observation_drop-08,observation_drop,8,0,1,1,0,0,0,224
t2:composite:order_sensitive-01,2,composite,order_sensitive-01,order_sensitive,1,0,1,1,0,0,0,1080
t2:composite:duplicate_sensitive-01,2,composite,duplicate_sensitive-01,duplicate_sensitive,1,0,1,1,0,0,0,360
t2:composite:order_sensitive-02,2,composite,order_sensitive-02,order_sensitive,2,0,1,1,0,0,0,1080
t2:composite:duplicate_sensitive-02,2,composite,duplicate_sensitive-02,duplicate_sensitive,2,0,1,1,0,0,0,360
t2:composite:order_sensitive-03,2,composite,order_sensitive-03,order_sensitive,3,0,1,1,0,0,0,720
t2:composite:duplicate_sensitive-03,2,composite,duplicate_sensitive-03,duplicate_sensitive,3,0,1,1,0,0,0,360
t2:composite:order_sensitive-04,2,composite,order_sensitive-04,order_sensitive,4,0,1,1,0,0,0,720
t2:composite:duplicate_sensitive-04,2,composite,duplicate_sensitive-04,duplicate_sensitive,4,0,1,1,0,0,0,240
t2:composite:order_sensitive-05,2,composite,order_sensitive-05,order_sensitive,5,0,1,1,0,0,0,360
t2:composite:duplicate_sensitive-05,2,composite,duplicate_sensitive-05,duplicate_sensitive,5,0,1,1,0,0,0,240
t2:composite:order_sensitive-06,2,composite,order_sensitive-06,order_sensitive,6,0,1,1,0,0,0,720
t2:composite:duplicate_sensitive-06,2,composite,duplicate_sensitive-06,duplicate_sensitive,6,0,1,1,0,0,0,240
t2:composite:threshold_corruption-01,2,composite,threshold_corruption-01,threshold_corruption,1,0,1,1,0,0,0,2400
t2:composite:threshold_corruption-02,2,composite,threshold_corruption-02,threshold_corruption,2,0,1,1,0,0,0,360
t2:composite:threshold_corruption-03,2,composite,threshold_corruption-03,threshold_corruption,3,0,1,1,0,0,0,1364
t2:composite:threshold_corruption-04,2,composite,threshold_corruption-04,threshold_corruption,4,0,1,1,0,0,0,480
t2:composite:threshold_corruption-05,2,composite,threshold_corruption-05,threshold_corruption,5,0,1,1,0,0,0,1120
t2:composite:threshold_corruption-06,2,composite,threshold_corruption-06,threshold_corruption,6,0,1,1,0,0,0,1080
t2:composite:threshold_corruption-07,2,composite,threshold_corruption-07,threshold_corruption,7,0,1,1,0,0,0,1320
t2:composite:threshold_corruption-08,2,composite,threshold_corruption-08,threshold_corruption,8,0,1,1,0,0,0,1260
t2:composite:template_swap-01,2,composite,template_swap-01,template_swap,1,0,1,1,0,0,0,1080
t2:composite:template_swap-02,2,composite,template_swap-02,template_swap,2,0,1,1,0,0,0,1080
t2:composite:template_swap-03,2,composite,template_swap-03,template_swap,3,0,1,1,0,0,0,1080
t2:composite:template_swap-04,2,composite,template_swap-04,template_swap,4,0,1,1,0,0,0,960
t2:composite:template_swap-05,2,composite,template_swap-05,template_swap,5,0,1,1,0,0,0,960
t2:composite:template_swap-06,2,composite,template_swap-06,template_swap,6,0,1,1,0,0,0,960
t2:composite:template_swap-07,2,composite,template_swap-07,template_swap,7,0,1,1,0,0,0,1080
t2:composite:template_swap-08,2,composite,template_swap-08,template_swap,8,0,1,1,0,0,0,1080
t2:composite:partial_schedule-01,2,composite,partial_schedule-01,partial_schedule,1,0,1,1,0,0,0,135
t2:composite:partial_schedule-02,2,composite,partial_schedule-02,partial_schedule,2,0,1,1,0,0,0,225
t2:composite:partial_schedule-03,2,composite,partial_schedule-03,partial_schedule,3,0,1,1,0,0,0,315
t2:composite:partial_schedule-04,2,composite,partial_schedule-04,partial_schedule,4,0,1,1,0,0,0,360
t2:composite:partial_schedule-05,2,composite,partial_schedule-05,partial_schedule,5,0,1,1,0,0,0,360
t2:composite:partial_schedule-06,2,composite,partial_schedule-06,partial_schedule,6,0,1,1,0,0,0,405
t2:composite:partial_schedule-07,2,composite,partial_schedule-07,partial_schedule,7,0,1,1,0,0,0,450
t2:composite:partial_schedule-08,2,composite,partial_schedule-08,partial_schedule,8,0,1,1,0,0,0,450
t2:composite:equivalent_comment-01,2,composite,equivalent_comment-01,equivalent_comment,1,1,1,0,0,0,0,0
t2:composite:equivalent_whitespace-01,2,composite,equivalent_whitespace-01,equivalent_whitespace,1,1,1,0,0,0,0,0
t2:composite:equivalent_dead_branch-01,2,composite,equivalent_dead_branch-01,equivalent_dead_branch,1,1,1,0,0,0,0,0
t2:composite:equivalent_round_identity-01,2,composite,equivalent_round_identity-01,equivalent_round_identity,1,1,1,0,0,0,0,0
t2:composite:equivalent_observation_copy-01,2,composite,equivalent_observation_copy-01,equivalent_observation_copy,1,1,1,0,0,0,0,0
t2:composite:equivalent_comment-02,2,composite,equivalent_comment-02,equivalent_comment,2,1,1,0,0,0,0,0
t2:composite:equivalent_whitespace-02,2,composite,equivalent_whitespace-02,equivalent_whitespace,2,1,1,0,0,0,0,0
t2:composite:equivalent_dead_branch-02,2,composite,equivalent_dead_branch-02,equivalent_dead_branch,2,1,1,0,0,0,0,0
t2:composite:equivalent_round_identity-02,2,composite,equivalent_round_identity-02,equivalent_round_identity,2,1,1,0,0,0,0,0
t2:composite:equivalent_observation_copy-02,2,composite,equivalent_observation_copy-02,equivalent_observation_copy,2,1,1,0,0,0,0,0
t2:cycle:forbidden_import-01,2,cycle,forbidden_import-01,forbidden_import,1,0,1,1,1,1,0,0
t2:cycle:forbidden_import-02,2,cycle,forbidden_import-02,forbidden_import,2,0,1,1,1,1,0,0
t2:cycle:forbidden_import-03,2,cycle,forbidden_import-03,forbidden_import,3,0,1,1,1,1,0,0
t2:cycle:global_state-01,2,cycle,global_state-01,global_state,1,0,1,1,1,1,0,810
t2:cycle:global_state-02,2,cycle,global_state-02,global_state,2,0,1,1,1,1,0,540
t2:cycle:global_state-03,2,cycle,global_state-03,global_state,3,0,1,1,1,1,0,324
t2:cycle:unknown_index-01,2,cycle,unknown_index-01,unknown_index,1,0,1,1,0,0,810,810
t2:cycle:budget_overflow-01,2,cycle,budget_overflow-01,budget_overflow,1,0,1,1,0,0,810,810
t2:cycle:unknown_index-02,2,cycle,unknown_index-02,unknown_index,2,0,1,1,0,0,810,810
t2:cycle:budget_overflow-02,2,cycle,budget_overflow-02,budget_overflow,2,0,1,1,0,0,810,810
t2:cycle:unknown_index-03,2,cycle,unknown_index-03,unknown_index,3,0,1,1,0,0,540,540
t2:cycle:budget_overflow-03,2,cycle,budget_overflow-03,budget_overflow,3,0,1,1,0,0,540,540
t2:cycle:unknown_index-04,2,cycle,unknown_index-04,unknown_index,4,0,1,1,0,0,540,540
t2:cycle:budget_overflow-04,2,cycle,budget_overflow-04,budget_overflow,4,0,1,1,0,0,540,540
t2:cycle:unknown_index-05,2,cycle,unknown_index-05,unknown_index,5,0,1,1,0,0,405,405
t2:cycle:budget_overflow-05,2,cycle,budget_overflow-05,budget_overflow,5,0,1,1,0,0,405,405
t2:cycle:unknown_index-06,2,cycle,unknown_index-06,unknown_index,6,0,1,1,0,0,324,324
t2:cycle:budget_overflow-06,2,cycle,budget_overflow-06,budget_overflow,6,0,1,1,0,0,324,324
t2:cycle:unknown_index-07,2,cycle,unknown_index-07,unknown_index,7,0,1,1,0,0,270,270
t2:cycle:budget_overflow-07,2,cycle,budget_overflow-07,budget_overflow,7,0,1,1,0,0,270,270
t2:cycle:unknown_index-08,2,cycle,unknown_index-08,unknown_index,8,0,1,1,0,0,216,216
t2:cycle:budget_overflow-08,2,cycle,budget_overflow-08,budget_overflow,8,0,1,1,0,0,216,216
t2:cycle:round_dropout-01,2,cycle,round_dropout-01,round_dropout,1,0,1,1,0,0,0,810
t2:cycle:index_swap-01,2,cycle,index_swap-01,index_swap,1,0,1,1,0,0,0,465
t2:cycle:round_dropout-02,2,cycle,round_dropout-02,round_dropout,2,0,1,1,0,0,0,810
t2:cycle:index_swap-02,2,cycle,index_swap-02,index_swap,2,0,1,1,0,0,0,810
t2:cycle:round_dropout-03,2,cycle,round_dropout-03,round_dropout,3,0,1,1,0,0,0,540
t2:cycle:index_swap-03,2,cycle,index_swap-03,index_swap,3,0,1,1,0,0,0,310
t2:cycle:round_dropout-04,2,cycle,round_dropout-04,round_dropout,4,0,1,1,0,0,0,540
t2:cycle:index_swap-04,2,cycle,index_swap-04,index_swap,4,0,1,1,0,0,0,540
t2:cycle:round_dropout-05,2,cycle,round_dropout-05,round_dropout,5,0,1,1,0,0,0,405
t2:cycle:index_swap-05,2,cycle,index_swap-05,index_swap,5,0,1,1,0,0,0,228
t2:cycle:round_dropout-06,2,cycle,round_dropout-06,round_dropout,6,0,1,1,0,0,0,324
t2:cycle:index_swap-06,2,cycle,index_swap-06,index_swap,6,0,1,1,0,0,0,324
t2:cycle:round_dropout-07,2,cycle,round_dropout-07,round_dropout,7,0,1,1,0,0,0,270
t2:cycle:index_swap-07,2,cycle,index_swap-07,index_swap,7,0,1,1,0,0,0,155
t2:cycle:round_dropout-08,2,cycle,round_dropout-08,round_dropout,8,0,1,1,0,0,0,216
t2:cycle:index_swap-08,2,cycle,index_swap-08,index_swap,8,0,1,1,0,0,0,216
t2:cycle:round_dropout-09,2,cycle,round_dropout-09,round_dropout,9,0,1,1,0,0,0,216
t2:cycle:index_swap-09,2,cycle,index_swap-09,index_swap,9,0,1,1,0,0,0,127
t2:cycle:round_dropout-10,2,cycle,round_dropout-10,round_dropout,10,0,1,1,0,0,0,189
t2:cycle:index_swap-10,2,cycle,index_swap-10,index_swap,10,0,1,1,0,0,0,189
t2:cycle:round_dropout-11,2,cycle,round_dropout-11,round_dropout,11,0,1,1,0,0,0,162
t2:cycle:index_swap-11,2,cycle,index_swap-11,index_swap,11,0,1,1,0,0,0,93
t2:cycle:round_dropout-12,2,cycle,round_dropout-12,round_dropout,12,0,1,1,0,0,0,135
t2:cycle:index_swap-12,2,cycle,index_swap-12,index_swap,12,0,1,1,0,0,0,135
t2:cycle:round_shift-01,2,cycle,round_shift-01,round_shift,1,0,1,1,0,0,0,90
t2:cycle:round_shift-02,2,cycle,round_shift-02,round_shift,2,0,1,1,0,0,0,54
t2:cycle:round_shift-03,2,cycle,round_shift-03,round_shift,3,0,1,1,0,0,0,36
t2:cycle:round_shift-04,2,cycle,round_shift-04,round_shift,4,0,1,1,0,0,0,18
t2:cycle:round_shift-05,2,cycle,round_shift-05,round_shift,5,0,1,1,0,0,0,18
t2:cycle:round_shift-06,2,cycle,round_shift-06,round_shift,6,0,1,1,0,0,0,36
t2:cycle:round_shift-07,2,cycle,round_shift-07,round_shift,7,0,1,1,0,0,0,54
t2:cycle:round_shift-08,2,cycle,round_shift-08,round_shift,8,0,1,1,0,0,0,90
t2:cycle:observation_drop-01,2,cycle,observation_drop-01,observation_drop,1,0,1,1,0,0,0,360
t2:cycle:observation_drop-02,2,cycle,observation_drop-02,observation_drop,2,0,1,1,0,0,0,360
t2:cycle:observation_drop-03,2,cycle,observation_drop-03,observation_drop,3,0,1,1,0,0,0,240
t2:cycle:observation_drop-04,2,cycle,observation_drop-04,observation_drop,4,0,1,1,0,0,0,240
t2:cycle:observation_drop-05,2,cycle,observation_drop-05,observation_drop,5,0,1,1,0,0,0,186
t2:cycle:observation_drop-06,2,cycle,observation_drop-06,observation_drop,6,0,1,1,0,0,0,144
t2:cycle:observation_drop-07,2,cycle,observation_drop-07,observation_drop,7,0,1,1,0,0,0,120
t2:cycle:observation_drop-08,2,cycle,observation_drop-08,observation_drop,8,0,1,1,0,0,0,96
t2:cycle:order_sensitive-01,2,cycle,order_sensitive-01,order_sensitive,1,0,1,1,0,0,0,480
t2:cycle:duplicate_sensitive-01,2,cycle,duplicate_sensitive-01,duplicate_sensitive,1,0,1,1,0,0,0,240
t2:cycle:order_sensitive-02,2,cycle,order_sensitive-02,order_sensitive,2,0,1,1,0,0,0,360
t2:cycle:duplicate_sensitive-02,2,cycle,duplicate_sensitive-02,duplicate_sensitive,2,0,1,1,0,0,0,120
t2:cycle:order_sensitive-03,2,cycle,order_sensitive-03,order_sensitive,3,0,1,1,0,0,0,360
t2:cycle:duplicate_sensitive-03,2,cycle,duplicate_sensitive-03,duplicate_sensitive,3,0,1,1,0,0,0,120
t2:cycle:order_sensitive-04,2,cycle,order_sensitive-04,order_sensitive,4,0,1,1,0,0,0,240
t2:cycle:duplicate_sensitive-04,2,cycle,duplicate_sensitive-04,duplicate_sensitive,4,0,1,1,0,0,0,240
t2:cycle:order_sensitive-05,2,cycle,order_sensitive-05,order_sensitive,5,0,1,1,0,0,0,480
t2:cycle:duplicate_sensitive-05,2,cycle,duplicate_sensitive-05,duplicate_sensitive,5,0,1,1,0,0,0,240
t2:cycle:order_sensitive-06,2,cycle,order_sensitive-06,order_sensitive,6,0,1,1,0,0,0,360
t2:cycle:duplicate_sensitive-06,2,cycle,duplicate_sensitive-06,duplicate_sensitive,6,0,1,1,0,0,0,120
t2:cycle:threshold_corruption-01,2,cycle,threshold_corruption-01,threshold_corruption,1,0,1,1,0,0,0,810
t2:cycle:threshold_corruption-02,2,cycle,threshold_corruption-02,threshold_corruption,2,0,1,1,0,0,0,120
t2:cycle:threshold_corruption-03,2,cycle,threshold_corruption-03,threshold_corruption,3,0,1,1,0,0,0,1140
t2:cycle:threshold_corruption-04,2,cycle,threshold_corruption-04,threshold_corruption,4,0,1,1,0,0,0,480
t2:cycle:threshold_corruption-05,2,cycle,threshold_corruption-05,threshold_corruption,5,0,1,1,0,0,0,570
t2:cycle:threshold_corruption-06,2,cycle,threshold_corruption-06,threshold_corruption,6,0,1,1,0,0,0,360
t2:cycle:threshold_corruption-07,2,cycle,threshold_corruption-07,threshold_corruption,7,0,1,1,0,0,0,660
t2:cycle:threshold_corruption-08,2,cycle,threshold_corruption-08,threshold_corruption,8,0,1,1,0,0,0,840
t2:cycle:template_swap-01,2,cycle,template_swap-01,template_swap,1,0,1,1,0,0,0,840
t2:cycle:template_swap-02,2,cycle,template_swap-02,template_swap,2,0,1,1,0,0,0,240
t2:cycle:template_swap-03,2,cycle,template_swap-03,template_swap,3,0,0,0,0,0,0,0
t2:cycle:template_swap-04,2,cycle,template_swap-04,template_swap,4,0,1,1,0,0,0,840
t2:cycle:template_swap-05,2,cycle,template_swap-05,template_swap,5,0,1,1,0,0,0,840
t2:cycle:template_swap-06,2,cycle,template_swap-06,template_swap,6,0,1,1,0,0,0,240
t2:cycle:template_swap-07,2,cycle,template_swap-07,template_swap,7,0,0,0,0,0,0,0
t2:cycle:template_swap-08,2,cycle,template_swap-08,template_swap,8,0,1,1,0,0,0,840
t2:cycle:partial_schedule-01,2,cycle,partial_schedule-01,partial_schedule,1,0,1,1,0,0,0,81
t2:cycle:partial_schedule-02,2,cycle,partial_schedule-02,partial_schedule,2,0,1,1,0,0,0,135
t2:cycle:partial_schedule-03,2,cycle,partial_schedule-03,partial_schedule,3,0,1,1,0,0,0,189
t2:cycle:partial_schedule-04,2,cycle,partial_schedule-04,partial_schedule,4,0,1,1,0,0,0,216
t2:cycle:partial_schedule-05,2,cycle,partial_schedule-05,partial_schedule,5,0,1,1,0,0,0,216
t2:cycle:partial_schedule-06,2,cycle,partial_schedule-06,partial_schedule,6,0,1,1,0,0,0,243
t2:cycle:partial_schedule-07,2,cycle,partial_schedule-07,partial_schedule,7,0,1,1,0,0,0,270
t2:cycle:partial_schedule-08,2,cycle,partial_schedule-08,partial_schedule,8,0,1,1,0,0,0,270
t2:cycle:equivalent_comment-01,2,cycle,equivalent_comment-01,equivalent_comment,1,1,1,0,0,0,0,0
t2:cycle:equivalent_whitespace-01,2,cycle,equivalent_whitespace-01,equivalent_whitespace,1,1,1,0,0,0,0,0
t2:cycle:equivalent_dead_branch-01,2,cycle,equivalent_dead_branch-01,equivalent_dead_branch,1,1,1,0,0,0,0,0
t2:cycle:equivalent_round_identity-01,2,cycle,equivalent_round_identity-01,equivalent_round_identity,1,1,1,0,0,0,0,0
t2:cycle:equivalent_observation_copy-01,2,cycle,equivalent_observation_copy-01,equivalent_observation_copy,1,1,1,0,0,0,0,0
t2:cycle:equivalent_comment-02,2,cycle,equivalent_comment-02,equivalent_comment,2,1,1,0,0,0,0,0
t2:cycle:equivalent_whitespace-02,2,cycle,equivalent_whitespace-02,equivalent_whitespace,2,1,1,0,0,0,0,0
t2:cycle:equivalent_dead_branch-02,2,cycle,equivalent_dead_branch-02,equivalent_dead_branch,2,1,1,0,0,0,0,0
t2:cycle:equivalent_round_identity-02,2,cycle,equivalent_round_identity-02,equivalent_round_identity,2,1,1,0,0,0,0,0
t2:cycle:equivalent_observation_copy-02,2,cycle,equivalent_observation_copy-02,equivalent_observation_copy,2,1,1,0,0,0,0,0
t2:rare:forbidden_import-01,2,rare,forbidden_import-01,forbidden_import,1,0,1,1,1,1,0,0
t2:rare:forbidden_import-02,2,rare,forbidden_import-02,forbidden_import,2,0,1,1,1,1,0,0
t2:rare:forbidden_import-03,2,rare,forbidden_import-03,forbidden_import,3,0,1,1,1,1,0,0
t2:rare:global_state-01,2,rare,global_state-01,global_state,1,0,1,1,1,1,0,810
t2:rare:global_state-02,2,rare,global_state-02,global_state,2,0,1,1,1,1,0,540
t2:rare:global_state-03,2,rare,global_state-03,global_state,3,0,1,1,1,1,0,324
t2:rare:unknown_index-01,2,rare,unknown_index-01,unknown_index,1,0,1,1,0,0,810,810
t2:rare:budget_overflow-01,2,rare,budget_overflow-01,budget_overflow,1,0,1,1,0,0,810,810
t2:rare:unknown_index-02,2,rare,unknown_index-02,unknown_index,2,0,1,1,0,0,810,810
t2:rare:budget_overflow-02,2,rare,budget_overflow-02,budget_overflow,2,0,1,1,0,0,810,810
t2:rare:unknown_index-03,2,rare,unknown_index-03,unknown_index,3,0,1,1,0,0,540,540
t2:rare:budget_overflow-03,2,rare,budget_overflow-03,budget_overflow,3,0,1,1,0,0,540,540
t2:rare:unknown_index-04,2,rare,unknown_index-04,unknown_index,4,0,1,1,0,0,540,540
t2:rare:budget_overflow-04,2,rare,budget_overflow-04,budget_overflow,4,0,1,1,0,0,540,540
t2:rare:unknown_index-05,2,rare,unknown_index-05,unknown_index,5,0,1,1,0,0,405,405
t2:rare:budget_overflow-05,2,rare,budget_overflow-05,budget_overflow,5,0,1,1,0,0,405,405
t2:rare:unknown_index-06,2,rare,unknown_index-06,unknown_index,6,0,1,1,0,0,324,324
t2:rare:budget_overflow-06,2,rare,budget_overflow-06,budget_overflow,6,0,1,1,0,0,324,324
t2:rare:unknown_index-07,2,rare,unknown_index-07,unknown_index,7,0,1,1,0,0,270,270
t2:rare:budget_overflow-07,2,rare,budget_overflow-07,budget_overflow,7,0,1,1,0,0,270,270
t2:rare:unknown_index-08,2,rare,unknown_index-08,unknown_index,8,0,1,1,0,0,216,216
t2:rare:budget_overflow-08,2,rare,budget_overflow-08,budget_overflow,8,0,1,1,0,0,216,216
t2:rare:round_dropout-01,2,rare,round_dropout-01,round_dropout,1,0,1,1,0,0,0,810
t2:rare:index_swap-01,2,rare,index_swap-01,index_swap,1,0,1,1,0,0,0,810
t2:rare:round_dropout-02,2,rare,round_dropout-02,round_dropout,2,0,1,1,0,0,0,810
t2:rare:index_swap-02,2,rare,index_swap-02,index_swap,2,0,1,1,0,0,0,810
t2:rare:round_dropout-03,2,rare,round_dropout-03,round_dropout,3,0,1,1,0,0,0,540
t2:rare:index_swap-03,2,rare,index_swap-03,index_swap,3,0,0,0,0,0,0,0
t2:rare:round_dropout-04,2,rare,round_dropout-04,round_dropout,4,0,1,1,0,0,0,540
t2:rare:index_swap-04,2,rare,index_swap-04,index_swap,4,0,1,1,0,0,0,540
t2:rare:round_dropout-05,2,rare,round_dropout-05,round_dropout,5,0,1,1,0,0,0,405
t2:rare:index_swap-05,2,rare,index_swap-05,index_swap,5,0,1,1,0,0,0,405
t2:rare:round_dropout-06,2,rare,round_dropout-06,round_dropout,6,0,1,1,0,0,0,324
t2:rare:index_swap-06,2,rare,index_swap-06,index_swap,6,0,1,1,0,0,0,324
t2:rare:round_dropout-07,2,rare,round_dropout-07,round_dropout,7,0,1,1,0,0,0,270
t2:rare:index_swap-07,2,rare,index_swap-07,index_swap,7,0,1,1,0,0,0,270
t2:rare:round_dropout-08,2,rare,round_dropout-08,round_dropout,8,0,1,1,0,0,0,216
t2:rare:index_swap-08,2,rare,index_swap-08,index_swap,8,0,0,0,0,0,0,0
t2:rare:round_dropout-09,2,rare,round_dropout-09,round_dropout,9,0,1,1,0,0,0,216
t2:rare:index_swap-09,2,rare,index_swap-09,index_swap,9,0,1,1,0,0,0,216
t2:rare:round_dropout-10,2,rare,round_dropout-10,round_dropout,10,0,1,1,0,0,0,189
t2:rare:index_swap-10,2,rare,index_swap-10,index_swap,10,0,1,1,0,0,0,189
t2:rare:round_dropout-11,2,rare,round_dropout-11,round_dropout,11,0,1,1,0,0,0,162
t2:rare:index_swap-11,2,rare,index_swap-11,index_swap,11,0,1,1,0,0,0,162
t2:rare:round_dropout-12,2,rare,round_dropout-12,round_dropout,12,0,1,1,0,0,0,135
t2:rare:index_swap-12,2,rare,index_swap-12,index_swap,12,0,1,1,0,0,0,135
t2:rare:round_shift-01,2,rare,round_shift-01,round_shift,1,0,0,0,0,0,0,0
t2:rare:round_shift-02,2,rare,round_shift-02,round_shift,2,0,0,0,0,0,0,0
t2:rare:round_shift-03,2,rare,round_shift-03,round_shift,3,0,0,0,0,0,0,0
t2:rare:round_shift-04,2,rare,round_shift-04,round_shift,4,0,0,0,0,0,0,0
t2:rare:round_shift-05,2,rare,round_shift-05,round_shift,5,0,0,0,0,0,0,0
t2:rare:round_shift-06,2,rare,round_shift-06,round_shift,6,0,0,0,0,0,0,0
t2:rare:round_shift-07,2,rare,round_shift-07,round_shift,7,0,0,0,0,0,0,0
t2:rare:round_shift-08,2,rare,round_shift-08,round_shift,8,0,0,0,0,0,0,0
t2:rare:observation_drop-01,2,rare,observation_drop-01,observation_drop,1,0,0,0,0,0,0,0
t2:rare:observation_drop-02,2,rare,observation_drop-02,observation_drop,2,0,0,0,0,0,0,0
t2:rare:observation_drop-03,2,rare,observation_drop-03,observation_drop,3,0,0,0,0,0,0,0
t2:rare:observation_drop-04,2,rare,observation_drop-04,observation_drop,4,0,0,0,0,0,0,0
t2:rare:observation_drop-05,2,rare,observation_drop-05,observation_drop,5,0,0,0,0,0,0,0
t2:rare:observation_drop-06,2,rare,observation_drop-06,observation_drop,6,0,0,0,0,0,0,0
t2:rare:observation_drop-07,2,rare,observation_drop-07,observation_drop,7,0,0,0,0,0,0,0
t2:rare:observation_drop-08,2,rare,observation_drop-08,observation_drop,8,0,0,0,0,0,0,0
t2:rare:order_sensitive-01,2,rare,order_sensitive-01,order_sensitive,1,0,1,1,0,0,0,480
t2:rare:duplicate_sensitive-01,2,rare,duplicate_sensitive-01,duplicate_sensitive,1,0,0,0,0,0,0,0
t2:rare:order_sensitive-02,2,rare,order_sensitive-02,order_sensitive,2,0,1,1,0,0,0,240
t2:rare:duplicate_sensitive-02,2,rare,duplicate_sensitive-02,duplicate_sensitive,2,0,1,1,0,0,0,240
t2:rare:order_sensitive-03,2,rare,order_sensitive-03,order_sensitive,3,0,1,1,0,0,0,480
t2:rare:duplicate_sensitive-03,2,rare,duplicate_sensitive-03,duplicate_sensitive,3,0,1,1,0,0,0,240
t2:rare:order_sensitive-04,2,rare,order_sensitive-04,order_sensitive,4,0,1,1,0,0,0,480
t2:rare:duplicate_sensitive-04,2,rare,duplicate_sensitive-04,duplicate_sensitive,4,0,1,1,0,0,0,240
t2:rare:order_sensitive-05,2,rare,order_sensitive-05,order_sensitive,5,0,1,1,0,0,0,240
t2:rare:duplicate_sensitive-05,2,rare,duplicate_sensitive-05,duplicate_sensitive,5,0,1,1,0,0,0,240
t2:rare:order_sensitive-06,2,rare,order_sensitive-06,order_sensitive,6,0,1,1,0,0,0,480
t2:rare:duplicate_sensitive-06,2,rare,duplicate_sensitive-06,duplicate_sensitive,6,0,0,0,0,0,0,0
t2:rare:threshold_corruption-01,2,rare,threshold_corruption-01,threshold_corruption,1,0,1,1,0,0,0,1380
t2:rare:threshold_corruption-02,2,rare,threshold_corruption-02,threshold_corruption,2,0,1,1,0,0,0,240
t2:rare:threshold_corruption-03,2,rare,threshold_corruption-03,threshold_corruption,3,0,1,1,0,0,0,1140
t2:rare:threshold_corruption-04,2,rare,threshold_corruption-04,threshold_corruption,4,0,1,1,0,0,0,480
t2:rare:threshold_corruption-05,2,rare,threshold_corruption-05,threshold_corruption,5,0,0,0,0,0,0,0
t2:rare:threshold_corruption-06,2,rare,threshold_corruption-06,threshold_corruption,6,0,1,1,0,0,0,720
t2:rare:threshold_corruption-07,2,rare,threshold_corruption-07,threshold_corruption,7,0,1,1,0,0,0,660
t2:rare:threshold_corruption-08,2,rare,threshold_corruption-08,threshold_corruption,8,0,1,1,0,0,0,840
t2:rare:template_swap-01,2,rare,template_swap-01,template_swap,1,0,0,0,0,0,0,0
t2:rare:template_swap-02,2,rare,template_swap-02,template_swap,2,0,1,1,0,0,0,840
t2:rare:template_swap-03,2,rare,template_swap-03,template_swap,3,0,1,1,0,0,0,840
t2:rare:template_swap-04,2,rare,template_swap-04,template_swap,4,0,1,1,0,0,0,840
t2:rare:template_swap-05,2,rare,template_swap-05,template_swap,5,0,1,1,0,0,0,840
t2:rare:template_swap-06,2,rare,template_swap-06,template_swap,6,0,0,0,0,0,0,0
t2:rare:template_swap-07,2,rare,template_swap-07,template_swap,7,0,1,1,0,0,0,840
t2:rare:template_swap-08,2,rare,template_swap-08,template_swap,8,0,1,1,0,0,0,840
t2:rare:partial_schedule-01,2,rare,partial_schedule-01,partial_schedule,1,0,1,1,0,0,0,81
t2:rare:partial_schedule-02,2,rare,partial_schedule-02,partial_schedule,2,0,1,1,0,0,0,135
t2:rare:partial_schedule-03,2,rare,partial_schedule-03,partial_schedule,3,0,1,1,0,0,0,189
t2:rare:partial_schedule-04,2,rare,partial_schedule-04,partial_schedule,4,0,1,1,0,0,0,216
t2:rare:partial_schedule-05,2,rare,partial_schedule-05,partial_schedule,5,0,1,1,0,0,0,216
t2:rare:partial_schedule-06,2,rare,partial_schedule-06,partial_schedule,6,0,1,1,0,0,0,243
t2:rare:partial_schedule-07,2,rare,partial_schedule-07,partial_schedule,7,0,1,1,0,0,0,270
t2:rare:partial_schedule-08,2,rare,partial_schedule-08,partial_schedule,8,0,1,1,0,0,0,270
t2:rare:equivalent_comment-01,2,rare,equivalent_comment-01,equivalent_comment,1,1,1,0,0,0,0,0
t2:rare:equivalent_whitespace-01,2,rare,equivalent_whitespace-01,equivalent_whitespace,1,1,1,0,0,0,0,0
t2:rare:equivalent_dead_branch-01,2,rare,equivalent_dead_branch-01,equivalent_dead_branch,1,1,1,0,0,0,0,0
t2:rare:equivalent_round_identity-01,2,rare,equivalent_round_identity-01,equivalent_round_identity,1,1,1,0,0,0,0,0
t2:rare:equivalent_observation_copy-01,2,rare,equivalent_observation_copy-01,equivalent_observation_copy,1,1,1,0,0,0,0,0
t2:rare:equivalent_comment-02,2,rare,equivalent_comment-02,equivalent_comment,2,1,1,0,0,0,0,0
t2:rare:equivalent_whitespace-02,2,rare,equivalent_whitespace-02,equivalent_whitespace,2,1,1,0,0,0,0,0
t2:rare:equivalent_dead_branch-02,2,rare,equivalent_dead_branch-02,equivalent_dead_branch,2,1,1,0,0,0,0,0
t2:rare:equivalent_round_identity-02,2,rare,equivalent_round_identity-02,equivalent_round_identity,2,1,1,0,0,0,0,0
t2:rare:equivalent_observation_copy-02,2,rare,equivalent_observation_copy-02,equivalent_observation_copy,2,1,1,0,0,0,0,0
t3:burst:forbidden_import-01,3,burst,forbidden_import-01,forbidden_import,1,0,1,1,1,1,0,0
t3:burst:forbidden_import-02,3,burst,forbidden_import-02,forbidden_import,2,0,1,1,1,1,0,0
t3:burst:forbidden_import-03,3,burst,forbidden_import-03,forbidden_import,3,0,1,1,1,1,0,0
t3:burst:global_state-01,3,burst,global_state-01,global_state,1,0,1,1,1,1,0,810
t3:burst:global_state-02,3,burst,global_state-02,global_state,2,0,1,1,1,1,0,540
t3:burst:global_state-03,3,burst,global_state-03,global_state,3,0,1,1,1,1,0,324
t3:burst:unknown_index-01,3,burst,unknown_index-01,unknown_index,1,0,1,1,0,0,810,810
t3:burst:budget_overflow-01,3,burst,budget_overflow-01,budget_overflow,1,0,1,1,0,0,810,810
t3:burst:unknown_index-02,3,burst,unknown_index-02,unknown_index,2,0,1,1,0,0,810,810
t3:burst:budget_overflow-02,3,burst,budget_overflow-02,budget_overflow,2,0,1,1,0,0,810,810
t3:burst:unknown_index-03,3,burst,unknown_index-03,unknown_index,3,0,1,1,0,0,540,540
t3:burst:budget_overflow-03,3,burst,budget_overflow-03,budget_overflow,3,0,1,1,0,0,540,540
t3:burst:unknown_index-04,3,burst,unknown_index-04,unknown_index,4,0,1,1,0,0,540,540
t3:burst:budget_overflow-04,3,burst,budget_overflow-04,budget_overflow,4,0,1,1,0,0,540,540
t3:burst:unknown_index-05,3,burst,unknown_index-05,unknown_index,5,0,1,1,0,0,405,405
t3:burst:budget_overflow-05,3,burst,budget_overflow-05,budget_overflow,5,0,1,1,0,0,405,405
t3:burst:unknown_index-06,3,burst,unknown_index-06,unknown_index,6,0,1,1,0,0,324,324
t3:burst:budget_overflow-06,3,burst,budget_overflow-06,budget_overflow,6,0,1,1,0,0,324,324
t3:burst:unknown_index-07,3,burst,unknown_index-07,unknown_index,7,0,1,1,0,0,270,270
t3:burst:budget_overflow-07,3,burst,budget_overflow-07,budget_overflow,7,0,1,1,0,0,270,270
t3:burst:unknown_index-08,3,burst,unknown_index-08,unknown_index,8,0,1,1,0,0,216,216
t3:burst:budget_overflow-08,3,burst,budget_overflow-08,budget_overflow,8,0,1,1,0,0,216,216
t3:burst:round_dropout-01,3,burst,round_dropout-01,round_dropout,1,0,1,1,0,0,0,810
t3:burst:index_swap-01,3,burst,index_swap-01,index_swap,1,0,1,1,0,0,0,810
t3:burst:round_dropout-02,3,burst,round_dropout-02,round_dropout,2,0,1,1,0,0,0,810
t3:burst:index_swap-02,3,burst,index_swap-02,index_swap,2,0,1,1,0,0,0,810
t3:burst:round_dropout-03,3,burst,round_dropout-03,round_dropout,3,0,1,1,0,0,0,540
t3:burst:index_swap-03,3,burst,index_swap-03,index_swap,3,0,1,1,0,0,0,540
t3:burst:round_dropout-04,3,burst,round_dropout-04,round_dropout,4,0,1,1,0,0,0,540
t3:burst:index_swap-04,3,burst,index_swap-04,index_swap,4,0,1,1,0,0,0,540
t3:burst:round_dropout-05,3,burst,round_dropout-05,round_dropout,5,0,1,1,0,0,0,405
t3:burst:index_swap-05,3,burst,index_swap-05,index_swap,5,0,1,1,0,0,0,405
t3:burst:round_dropout-06,3,burst,round_dropout-06,round_dropout,6,0,1,1,0,0,0,324
t3:burst:index_swap-06,3,burst,index_swap-06,index_swap,6,0,1,1,0,0,0,324
t3:burst:round_dropout-07,3,burst,round_dropout-07,round_dropout,7,0,1,1,0,0,0,270
t3:burst:index_swap-07,3,burst,index_swap-07,index_swap,7,0,1,1,0,0,0,270
t3:burst:round_dropout-08,3,burst,round_dropout-08,round_dropout,8,0,1,1,0,0,0,216
t3:burst:index_swap-08,3,burst,index_swap-08,index_swap,8,0,1,1,0,0,0,216
t3:burst:round_dropout-09,3,burst,round_dropout-09,round_dropout,9,0,1,1,0,0,0,216
t3:burst:index_swap-09,3,burst,index_swap-09,index_swap,9,0,1,1,0,0,0,216
t3:burst:round_dropout-10,3,burst,round_dropout-10,round_dropout,10,0,1,1,0,0,0,189
t3:burst:index_swap-10,3,burst,index_swap-10,index_swap,10,0,1,1,0,0,0,189
t3:burst:round_dropout-11,3,burst,round_dropout-11,round_dropout,11,0,1,1,0,0,0,162
t3:burst:index_swap-11,3,burst,index_swap-11,index_swap,11,0,1,1,0,0,0,162
t3:burst:round_dropout-12,3,burst,round_dropout-12,round_dropout,12,0,1,1,0,0,0,135
t3:burst:index_swap-12,3,burst,index_swap-12,index_swap,12,0,1,1,0,0,0,135
t3:burst:round_shift-01,3,burst,round_shift-01,round_shift,1,0,0,0,0,0,0,0
t3:burst:round_shift-02,3,burst,round_shift-02,round_shift,2,0,0,0,0,0,0,0
t3:burst:round_shift-03,3,burst,round_shift-03,round_shift,3,0,0,0,0,0,0,0
t3:burst:round_shift-04,3,burst,round_shift-04,round_shift,4,0,0,0,0,0,0,0
t3:burst:round_shift-05,3,burst,round_shift-05,round_shift,5,0,0,0,0,0,0,0
t3:burst:round_shift-06,3,burst,round_shift-06,round_shift,6,0,0,0,0,0,0,0
t3:burst:round_shift-07,3,burst,round_shift-07,round_shift,7,0,0,0,0,0,0,0
t3:burst:round_shift-08,3,burst,round_shift-08,round_shift,8,0,0,0,0,0,0,0
t3:burst:observation_drop-01,3,burst,observation_drop-01,observation_drop,1,0,0,0,0,0,0,0
t3:burst:observation_drop-02,3,burst,observation_drop-02,observation_drop,2,0,0,0,0,0,0,0
t3:burst:observation_drop-03,3,burst,observation_drop-03,observation_drop,3,0,0,0,0,0,0,0
t3:burst:observation_drop-04,3,burst,observation_drop-04,observation_drop,4,0,0,0,0,0,0,0
t3:burst:observation_drop-05,3,burst,observation_drop-05,observation_drop,5,0,0,0,0,0,0,0
t3:burst:observation_drop-06,3,burst,observation_drop-06,observation_drop,6,0,0,0,0,0,0,0
t3:burst:observation_drop-07,3,burst,observation_drop-07,observation_drop,7,0,0,0,0,0,0,0
t3:burst:observation_drop-08,3,burst,observation_drop-08,observation_drop,8,0,0,0,0,0,0,0
t3:burst:order_sensitive-01,3,burst,order_sensitive-01,order_sensitive,1,0,1,1,0,0,0,480
t3:burst:duplicate_sensitive-01,3,burst,duplicate_sensitive-01,duplicate_sensitive,1,0,1,1,0,0,0,240
t3:burst:order_sensitive-02,3,burst,order_sensitive-02,order_sensitive,2,0,1,1,0,0,0,480
t3:burst:duplicate_sensitive-02,3,burst,duplicate_sensitive-02,duplicate_sensitive,2,0,1,1,0,0,0,240
t3:burst:order_sensitive-03,3,burst,order_sensitive-03,order_sensitive,3,0,1,1,0,0,0,480
t3:burst:duplicate_sensitive-03,3,burst,duplicate_sensitive-03,duplicate_sensitive,3,0,1,1,0,0,0,240
t3:burst:order_sensitive-04,3,burst,order_sensitive-04,order_sensitive,4,0,1,1,0,0,0,480
t3:burst:duplicate_sensitive-04,3,burst,duplicate_sensitive-04,duplicate_sensitive,4,0,1,1,0,0,0,240
t3:burst:order_sensitive-05,3,burst,order_sensitive-05,order_sensitive,5,0,1,1,0,0,0,480
t3:burst:duplicate_sensitive-05,3,burst,duplicate_sensitive-05,duplicate_sensitive,5,0,1,1,0,0,0,240
t3:burst:order_sensitive-06,3,burst,order_sensitive-06,order_sensitive,6,0,1,1,0,0,0,480
t3:burst:duplicate_sensitive-06,3,burst,duplicate_sensitive-06,duplicate_sensitive,6,0,1,1,0,0,0,240
t3:burst:threshold_corruption-01,3,burst,threshold_corruption-01,threshold_corruption,1,0,1,1,0,0,0,1380
t3:burst:threshold_corruption-02,3,burst,threshold_corruption-02,threshold_corruption,2,0,1,1,0,0,0,240
t3:burst:threshold_corruption-03,3,burst,threshold_corruption-03,threshold_corruption,3,0,1,1,0,0,0,1140
t3:burst:threshold_corruption-04,3,burst,threshold_corruption-04,threshold_corruption,4,0,1,1,0,0,0,480
t3:burst:threshold_corruption-05,3,burst,threshold_corruption-05,threshold_corruption,5,0,1,1,0,0,0,900
t3:burst:threshold_corruption-06,3,burst,threshold_corruption-06,threshold_corruption,6,0,1,1,0,0,0,720
t3:burst:threshold_corruption-07,3,burst,threshold_corruption-07,threshold_corruption,7,0,1,1,0,0,0,660
t3:burst:threshold_corruption-08,3,burst,threshold_corruption-08,threshold_corruption,8,0,1,1,0,0,0,840
t3:burst:template_swap-01,3,burst,template_swap-01,template_swap,1,0,1,1,0,0,0,840
t3:burst:template_swap-02,3,burst,template_swap-02,template_swap,2,0,1,1,0,0,0,840
t3:burst:template_swap-03,3,burst,template_swap-03,template_swap,3,0,1,1,0,0,0,840
t3:burst:template_swap-04,3,burst,template_swap-04,template_swap,4,0,1,1,0,0,0,840
t3:burst:template_swap-05,3,burst,template_swap-05,template_swap,5,0,1,1,0,0,0,840
t3:burst:template_swap-06,3,burst,template_swap-06,template_swap,6,0,1,1,0,0,0,840
t3:burst:template_swap-07,3,burst,template_swap-07,template_swap,7,0,1,1,0,0,0,840
t3:burst:template_swap-08,3,burst,template_swap-08,template_swap,8,0,1,1,0,0,0,840
t3:burst:partial_schedule-01,3,burst,partial_schedule-01,partial_schedule,1,0,1,1,0,0,0,81
t3:burst:partial_schedule-02,3,burst,partial_schedule-02,partial_schedule,2,0,1,1,0,0,0,135
t3:burst:partial_schedule-03,3,burst,partial_schedule-03,partial_schedule,3,0,1,1,0,0,0,189
t3:burst:partial_schedule-04,3,burst,partial_schedule-04,partial_schedule,4,0,1,1,0,0,0,216
t3:burst:partial_schedule-05,3,burst,partial_schedule-05,partial_schedule,5,0,1,1,0,0,0,216
t3:burst:partial_schedule-06,3,burst,partial_schedule-06,partial_schedule,6,0,1,1,0,0,0,243
t3:burst:partial_schedule-07,3,burst,partial_schedule-07,partial_schedule,7,0,1,1,0,0,0,270
t3:burst:partial_schedule-08,3,burst,partial_schedule-08,partial_schedule,8,0,1,1,0,0,0,270
t3:burst:equivalent_comment-01,3,burst,equivalent_comment-01,equivalent_comment,1,1,1,0,0,0,0,0
t3:burst:equivalent_whitespace-01,3,burst,equivalent_whitespace-01,equivalent_whitespace,1,1,1,0,0,0,0,0
t3:burst:equivalent_dead_branch-01,3,burst,equivalent_dead_branch-01,equivalent_dead_branch,1,1,1,0,0,0,0,0
t3:burst:equivalent_round_identity-01,3,burst,equivalent_round_identity-01,equivalent_round_identity,1,1,1,0,0,0,0,0
t3:burst:equivalent_observation_copy-01,3,burst,equivalent_observation_copy-01,equivalent_observation_copy,1,1,1,0,0,0,0,0
t3:burst:equivalent_comment-02,3,burst,equivalent_comment-02,equivalent_comment,2,1,1,0,0,0,0,0
t3:burst:equivalent_whitespace-02,3,burst,equivalent_whitespace-02,equivalent_whitespace,2,1,1,0,0,0,0,0
t3:burst:equivalent_dead_branch-02,3,burst,equivalent_dead_branch-02,equivalent_dead_branch,2,1,1,0,0,0,0,0
t3:burst:equivalent_round_identity-02,3,burst,equivalent_round_identity-02,equivalent_round_identity,2,1,1,0,0,0,0,0
t3:burst:equivalent_observation_copy-02,3,burst,equivalent_observation_copy-02,equivalent_observation_copy,2,1,1,0,0,0,0,0
t3:composite:forbidden_import-01,3,composite,forbidden_import-01,forbidden_import,1,0,1,1,1,1,0,0
t3:composite:forbidden_import-02,3,composite,forbidden_import-02,forbidden_import,2,0,1,1,1,1,0,0
t3:composite:forbidden_import-03,3,composite,forbidden_import-03,forbidden_import,3,0,1,1,1,1,0,0
t3:composite:global_state-01,3,composite,global_state-01,global_state,1,0,1,1,1,1,0,1350
t3:composite:global_state-02,3,composite,global_state-02,global_state,2,0,1,1,1,1,0,900
t3:composite:global_state-03,3,composite,global_state-03,global_state,3,0,1,1,1,1,0,540
t3:composite:unknown_index-01,3,composite,unknown_index-01,unknown_index,1,0,1,1,0,0,1350,1350
t3:composite:budget_overflow-01,3,composite,budget_overflow-01,budget_overflow,1,0,1,1,0,0,1350,1350
t3:composite:unknown_index-02,3,composite,unknown_index-02,unknown_index,2,0,1,1,0,0,1350,1350
t3:composite:budget_overflow-02,3,composite,budget_overflow-02,budget_overflow,2,0,1,1,0,0,1350,1350
t3:composite:unknown_index-03,3,composite,unknown_index-03,unknown_index,3,0,1,1,0,0,900,900
t3:composite:budget_overflow-03,3,composite,budget_overflow-03,budget_overflow,3,0,1,1,0,0,900,900
t3:composite:unknown_index-04,3,composite,unknown_index-04,unknown_index,4,0,1,1,0,0,900,900
t3:composite:budget_overflow-04,3,composite,budget_overflow-04,budget_overflow,4,0,1,1,0,0,900,900
t3:composite:unknown_index-05,3,composite,unknown_index-05,unknown_index,5,0,1,1,0,0,675,675
t3:composite:budget_overflow-05,3,composite,budget_overflow-05,budget_overflow,5,0,1,1,0,0,675,675
t3:composite:unknown_index-06,3,composite,unknown_index-06,unknown_index,6,0,1,1,0,0,540,540
t3:composite:budget_overflow-06,3,composite,budget_overflow-06,budget_overflow,6,0,1,1,0,0,540,540
t3:composite:unknown_index-07,3,composite,unknown_index-07,unknown_index,7,0,1,1,0,0,450,450
t3:composite:budget_overflow-07,3,composite,budget_overflow-07,budget_overflow,7,0,1,1,0,0,450,450
t3:composite:unknown_index-08,3,composite,unknown_index-08,unknown_index,8,0,1,1,0,0,360,360
t3:composite:budget_overflow-08,3,composite,budget_overflow-08,budget_overflow,8,0,1,1,0,0,360,360
t3:composite:round_dropout-01,3,composite,round_dropout-01,round_dropout,1,0,1,1,0,0,0,1350
t3:composite:index_swap-01,3,composite,index_swap-01,index_swap,1,0,1,1,0,0,0,1350
t3:composite:round_dropout-02,3,composite,round_dropout-02,round_dropout,2,0,1,1,0,0,0,1350
t3:composite:index_swap-02,3,composite,index_swap-02,index_swap,2,0,1,1,0,0,0,786
t3:composite:round_dropout-03,3,composite,round_dropout-03,round_dropout,3,0,1,1,0,0,0,900
t3:composite:index_swap-03,3,composite,index_swap-03,index_swap,3,0,1,1,0,0,0,602
t3:composite:round_dropout-04,3,composite,round_dropout-04,round_dropout,4,0,1,1,0,0,0,900
t3:composite:index_swap-04,3,composite,index_swap-04,index_swap,4,0,1,1,0,0,0,900
t3:composite:round_dropout-05,3,composite,round_dropout-05,round_dropout,5,0,1,1,0,0,0,675
t3:composite:index_swap-05,3,composite,index_swap-05,index_swap,5,0,1,1,0,0,0,675
t3:composite:round_dropout-06,3,composite,round_dropout-06,round_dropout,6,0,1,1,0,0,0,540
t3:composite:index_swap-06,3,composite,index_swap-06,index_swap,6,0,1,1,0,0,0,405
t3:composite:round_dropout-07,3,composite,round_dropout-07,round_dropout,7,0,1,1,0,0,0,450
t3:composite:index_swap-07,3,composite,index_swap-07,index_swap,7,0,1,1,0,0,0,450
t3:composite:round_dropout-08,3,composite,round_dropout-08,round_dropout,8,0,1,1,0,0,0,360
t3:composite:index_swap-08,3,composite,index_swap-08,index_swap,8,0,1,1,0,0,0,360
t3:composite:round_dropout-09,3,composite,round_dropout-09,round_dropout,9,0,1,1,0,0,0,360
t3:composite:index_swap-09,3,composite,index_swap-09,index_swap,9,0,1,1,0,0,0,210
t3:composite:round_dropout-10,3,composite,round_dropout-10,round_dropout,10,0,1,1,0,0,0,315
t3:composite:index_swap-10,3,composite,index_swap-10,index_swap,10,0,1,1,0,0,0,211
t3:composite:round_dropout-11,3,composite,round_dropout-11,round_dropout,11,0,1,1,0,0,0,270
t3:composite:index_swap-11,3,composite,index_swap-11,index_swap,11,0,1,1,0,0,0,270
t3:composite:round_dropout-12,3,composite,round_dropout-12,round_dropout,12,0,1,1,0,0,0,225
t3:composite:index_swap-12,3,composite,index_swap-12,index_swap,12,0,1,1,0,0,0,225
t3:composite:round_shift-01,3,composite,round_shift-01,round_shift,1,0,1,1,0,0,0,30
t3:composite:round_shift-02,3,composite,round_shift-02,round_shift,2,0,1,1,0,0,0,18
t3:composite:round_shift-03,3,composite,round_shift-03,round_shift,3,0,1,1,0,0,0,12
t3:composite:round_shift-04,3,composite,round_shift-04,round_shift,4,0,1,1,0,0,0,6
t3:composite:round_shift-05,3,composite,round_shift-05,round_shift,5,0,1,1,0,0,0,6
t3:composite:round_shift-06,3,composite,round_shift-06,round_shift,6,0,1,1,0,0,0,12
t3:composite:round_shift-07,3,composite,round_shift-07,round_shift,7,0,1,1,0,0,0,18
t3:composite:round_shift-08,3,composite,round_shift-08,round_shift,8,0,1,1,0,0,0,30
t3:composite:observation_drop-01,3,composite,observation_drop-01,observation_drop,1,0,1,1,0,0,0,856
t3:composite:observation_drop-02,3,composite,observation_drop-02,observation_drop,2,0,1,1,0,0,0,856
t3:composite:observation_drop-03,3,composite,observation_drop-03,observation_drop,3,0,1,1,0,0,0,568
t3:composite:observation_drop-04,3,composite,observation_drop-04,observation_drop,4,0,1,1,0,0,0,572
t3:composite:observation_drop-05,3,composite,observation_drop-05,observation_drop,5,0,1,1,0,0,0,428
t3:composite:observation_drop-06,3,composite,observation_drop-06,observation_drop,6,0,1,1,0,0,0,344
t3:composite:observation_drop-07,3,composite,observation_drop-07,observation_drop,7,0,1,1,0,0,0,284
t3:composite:observation_drop-08,3,composite,observation_drop-08,observation_drop,8,0,1,1,0,0,0,228
t3:composite:order_sensitive-01,3,composite,order_sensitive-01,order_sensitive,1,0,1,1,0,0,0,1080
t3:composite:duplicate_sensitive-01,3,composite,duplicate_sensitive-01,duplicate_sensitive,1,0,1,1,0,0,0,360
t3:composite:order_sensitive-02,3,composite,order_sensitive-02,order_sensitive,2,0,1,1,0,0,0,1080
t3:composite:duplicate_sensitive-02,3,composite,duplicate_sensitive-02,duplicate_sensitive,2,0,1,1,0,0,0,360
t3:composite:order_sensitive-03,3,composite,order_sensitive-03,order_sensitive,3,0,1,1,0,0,0,600
t3:composite:duplicate_sensitive-03,3,composite,duplicate_sensitive-03,duplicate_sensitive,3,0,1,1,0,0,0,360
t3:composite:order_sensitive-04,3,composite,order_sensitive-04,order_sensitive,4,0,1,1,0,0,0,960
t3:composite:duplicate_sensitive-04,3,composite,duplicate_sensitive-04,duplicate_sensitive,4,0,1,1,0,0,0,240
t3:composite:order_sensitive-05,3,composite,order_sensitive-05,order_sensitive,5,0,1,1,0,0,0,360
t3:composite:duplicate_sensitive-05,3,composite,duplicate_sensitive-05,duplicate_sensitive,5,0,1,1,0,0,0,240
t3:composite:order_sensitive-06,3,composite,order_sensitive-06,order_sensitive,6,0,1,1,0,0,0,960
t3:composite:duplicate_sensitive-06,3,composite,duplicate_sensitive-06,duplicate_sensitive,6,0,1,1,0,0,0,240
t3:composite:threshold_corruption-01,3,composite,threshold_corruption-01,threshold_corruption,1,0,1,1,0,0,0,2400
t3:composite:threshold_corruption-02,3,composite,threshold_corruption-02,threshold_corruption,2,0,1,1,0,0,0,360
t3:composite:threshold_corruption-03,3,composite,threshold_corruption-03,threshold_corruption,3,0,1,1,0,0,0,1124
t3:composite:threshold_corruption-04,3,composite,threshold_corruption-04,threshold_corruption,4,0,1,1,0,0,0,480
t3:composite:threshold_corruption-05,3,composite,threshold_corruption-05,threshold_corruption,5,0,1,1,0,0,0,1120
t3:composite:threshold_corruption-06,3,composite,threshold_corruption-06,threshold_corruption,6,0,1,1,0,0,0,1080
t3:composite:threshold_corruption-07,3,composite,threshold_corruption-07,threshold_corruption,7,0,1,1,0,0,0,1320
t3:composite:threshold_corruption-08,3,composite,threshold_corruption-08,threshold_corruption,8,0,1,1,0,0,0,1260
t3:composite:template_swap-01,3,composite,template_swap-01,template_swap,1,0,1,1,0,0,0,1080
t3:composite:template_swap-02,3,composite,template_swap-02,template_swap,2,0,1,1,0,0,0,1080
t3:composite:template_swap-03,3,composite,template_swap-03,template_swap,3,0,1,1,0,0,0,1080
t3:composite:template_swap-04,3,composite,template_swap-04,template_swap,4,0,1,1,0,0,0,840
t3:composite:template_swap-05,3,composite,template_swap-05,template_swap,5,0,1,1,0,0,0,1080
t3:composite:template_swap-06,3,composite,template_swap-06,template_swap,6,0,1,1,0,0,0,1080
t3:composite:template_swap-07,3,composite,template_swap-07,template_swap,7,0,1,1,0,0,0,1080
t3:composite:template_swap-08,3,composite,template_swap-08,template_swap,8,0,1,1,0,0,0,1080
t3:composite:partial_schedule-01,3,composite,partial_schedule-01,partial_schedule,1,0,1,1,0,0,0,135
t3:composite:partial_schedule-02,3,composite,partial_schedule-02,partial_schedule,2,0,1,1,0,0,0,225
t3:composite:partial_schedule-03,3,composite,partial_schedule-03,partial_schedule,3,0,1,1,0,0,0,315
t3:composite:partial_schedule-04,3,composite,partial_schedule-04,partial_schedule,4,0,1,1,0,0,0,360
t3:composite:partial_schedule-05,3,composite,partial_schedule-05,partial_schedule,5,0,1,1,0,0,0,360
t3:composite:partial_schedule-06,3,composite,partial_schedule-06,partial_schedule,6,0,1,1,0,0,0,405
t3:composite:partial_schedule-07,3,composite,partial_schedule-07,partial_schedule,7,0,1,1,0,0,0,450
t3:composite:partial_schedule-08,3,composite,partial_schedule-08,partial_schedule,8,0,1,1,0,0,0,450
t3:composite:equivalent_comment-01,3,composite,equivalent_comment-01,equivalent_comment,1,1,1,0,0,0,0,0
t3:composite:equivalent_whitespace-01,3,composite,equivalent_whitespace-01,equivalent_whitespace,1,1,1,0,0,0,0,0
t3:composite:equivalent_dead_branch-01,3,composite,equivalent_dead_branch-01,equivalent_dead_branch,1,1,1,0,0,0,0,0
t3:composite:equivalent_round_identity-01,3,composite,equivalent_round_identity-01,equivalent_round_identity,1,1,1,0,0,0,0,0
t3:composite:equivalent_observation_copy-01,3,composite,equivalent_observation_copy-01,equivalent_observation_copy,1,1,1,0,0,0,0,0
t3:composite:equivalent_comment-02,3,composite,equivalent_comment-02,equivalent_comment,2,1,1,0,0,0,0,0
t3:composite:equivalent_whitespace-02,3,composite,equivalent_whitespace-02,equivalent_whitespace,2,1,1,0,0,0,0,0
t3:composite:equivalent_dead_branch-02,3,composite,equivalent_dead_branch-02,equivalent_dead_branch,2,1,1,0,0,0,0,0
t3:composite:equivalent_round_identity-02,3,composite,equivalent_round_identity-02,equivalent_round_identity,2,1,1,0,0,0,0,0
t3:composite:equivalent_observation_copy-02,3,composite,equivalent_observation_copy-02,equivalent_observation_copy,2,1,1,0,0,0,0,0
t3:cycle:forbidden_import-01,3,cycle,forbidden_import-01,forbidden_import,1,0,1,1,1,1,0,0
t3:cycle:forbidden_import-02,3,cycle,forbidden_import-02,forbidden_import,2,0,1,1,1,1,0,0
t3:cycle:forbidden_import-03,3,cycle,forbidden_import-03,forbidden_import,3,0,1,1,1,1,0,0
t3:cycle:global_state-01,3,cycle,global_state-01,global_state,1,0,1,1,1,1,0,810
t3:cycle:global_state-02,3,cycle,global_state-02,global_state,2,0,1,1,1,1,0,540
t3:cycle:global_state-03,3,cycle,global_state-03,global_state,3,0,1,1,1,1,0,324
t3:cycle:unknown_index-01,3,cycle,unknown_index-01,unknown_index,1,0,1,1,0,0,810,810
t3:cycle:budget_overflow-01,3,cycle,budget_overflow-01,budget_overflow,1,0,1,1,0,0,810,810
t3:cycle:unknown_index-02,3,cycle,unknown_index-02,unknown_index,2,0,1,1,0,0,810,810
t3:cycle:budget_overflow-02,3,cycle,budget_overflow-02,budget_overflow,2,0,1,1,0,0,810,810
t3:cycle:unknown_index-03,3,cycle,unknown_index-03,unknown_index,3,0,1,1,0,0,540,540
t3:cycle:budget_overflow-03,3,cycle,budget_overflow-03,budget_overflow,3,0,1,1,0,0,540,540
t3:cycle:unknown_index-04,3,cycle,unknown_index-04,unknown_index,4,0,1,1,0,0,540,540
t3:cycle:budget_overflow-04,3,cycle,budget_overflow-04,budget_overflow,4,0,1,1,0,0,540,540
t3:cycle:unknown_index-05,3,cycle,unknown_index-05,unknown_index,5,0,1,1,0,0,405,405
t3:cycle:budget_overflow-05,3,cycle,budget_overflow-05,budget_overflow,5,0,1,1,0,0,405,405
t3:cycle:unknown_index-06,3,cycle,unknown_index-06,unknown_index,6,0,1,1,0,0,324,324
t3:cycle:budget_overflow-06,3,cycle,budget_overflow-06,budget_overflow,6,0,1,1,0,0,324,324
t3:cycle:unknown_index-07,3,cycle,unknown_index-07,unknown_index,7,0,1,1,0,0,270,270
t3:cycle:budget_overflow-07,3,cycle,budget_overflow-07,budget_overflow,7,0,1,1,0,0,270,270
t3:cycle:unknown_index-08,3,cycle,unknown_index-08,unknown_index,8,0,1,1,0,0,216,216
t3:cycle:budget_overflow-08,3,cycle,budget_overflow-08,budget_overflow,8,0,1,1,0,0,216,216
t3:cycle:round_dropout-01,3,cycle,round_dropout-01,round_dropout,1,0,1,1,0,0,0,810
t3:cycle:index_swap-01,3,cycle,index_swap-01,index_swap,1,0,1,1,0,0,0,405
t3:cycle:round_dropout-02,3,cycle,round_dropout-02,round_dropout,2,0,1,1,0,0,0,810
t3:cycle:index_swap-02,3,cycle,index_swap-02,index_swap,2,0,1,1,0,0,0,810
t3:cycle:round_dropout-03,3,cycle,round_dropout-03,round_dropout,3,0,1,1,0,0,0,540
t3:cycle:index_swap-03,3,cycle,index_swap-03,index_swap,3,0,1,1,0,0,0,270
t3:cycle:round_dropout-04,3,cycle,round_dropout-04,round_dropout,4,0,1,1,0,0,0,540
t3:cycle:index_swap-04,3,cycle,index_swap-04,index_swap,4,0,1,1,0,0,0,540
t3:cycle:round_dropout-05,3,cycle,round_dropout-05,round_dropout,5,0,1,1,0,0,0,405
t3:cycle:index_swap-05,3,cycle,index_swap-05,index_swap,5,0,1,1,0,0,0,192
t3:cycle:round_dropout-06,3,cycle,round_dropout-06,round_dropout,6,0,1,1,0,0,0,324
t3:cycle:index_swap-06,3,cycle,index_swap-06,index_swap,6,0,1,1,0,0,0,324
t3:cycle:round_dropout-07,3,cycle,round_dropout-07,round_dropout,7,0,1,1,0,0,0,270
t3:cycle:index_swap-07,3,cycle,index_swap-07,index_swap,7,0,1,1,0,0,0,135
t3:cycle:round_dropout-08,3,cycle,round_dropout-08,round_dropout,8,0,1,1,0,0,0,216
t3:cycle:index_swap-08,3,cycle,index_swap-08,index_swap,8,0,1,1,0,0,0,216
t3:cycle:round_dropout-09,3,cycle,round_dropout-09,round_dropout,9,0,1,1,0,0,0,216
t3:cycle:index_swap-09,3,cycle,index_swap-09,index_swap,9,0,1,1,0,0,0,115
t3:cycle:round_dropout-10,3,cycle,round_dropout-10,round_dropout,10,0,1,1,0,0,0,189
t3:cycle:index_swap-10,3,cycle,index_swap-10,index_swap,10,0,1,1,0,0,0,189
t3:cycle:round_dropout-11,3,cycle,round_dropout-11,round_dropout,11,0,1,1,0,0,0,162
t3:cycle:index_swap-11,3,cycle,index_swap-11,index_swap,11,0,1,1,0,0,0,81
t3:cycle:round_dropout-12,3,cycle,round_dropout-12,round_dropout,12,0,1,1,0,0,0,135
t3:cycle:index_swap-12,3,cycle,index_swap-12,index_swap,12,0,1,1,0,0,0,135
t3:cycle:round_shift-01,3,cycle,round_shift-01,round_shift,1,0,1,1,0,0,0,210
t3:cycle:round_shift-02,3,cycle,round_shift-02,round_shift,2,0,1,1,0,0,0,126
t3:cycle:round_shift-03,3,cycle,round_shift-03,round_shift,3,0,1,1,0,0,0,84
t3:cycle:round_shift-04,3,cycle,round_shift-04,round_shift,4,0,1,1,0,0,0,42
t3:cycle:round_shift-05,3,cycle,round_shift-05,round_shift,5,0,1,1,0,0,0,42
t3:cycle:round_shift-06,3,cycle,round_shift-06,round_shift,6,0,1,1,0,0,0,84
t3:cycle:round_shift-07,3,cycle,round_shift-07,round_shift,7,0,1,1,0,0,0,126
t3:cycle:round_shift-08,3,cycle,round_shift-08,round_shift,8,0,1,1,0,0,0,210
t3:cycle:observation_drop-01,3,cycle,observation_drop-01,observation_drop,1,0,1,1,0,0,0,300
t3:cycle:observation_drop-02,3,cycle,observation_drop-02,observation_drop,2,0,1,1,0,0,0,300
t3:cycle:observation_drop-03,3,cycle,observation_drop-03,observation_drop,3,0,1,1,0,0,0,200
t3:cycle:observation_drop-04,3,cycle,observation_drop-04,observation_drop,4,0,1,1,0,0,0,200
t3:cycle:observation_drop-05,3,cycle,observation_drop-05,observation_drop,5,0,1,1,0,0,0,150
t3:cycle:observation_drop-06,3,cycle,observation_drop-06,observation_drop,6,0,1,1,0,0,0,120
t3:cycle:observation_drop-07,3,cycle,observation_drop-07,observation_drop,7,0,1,1,0,0,0,100
t3:cycle:observation_drop-08,3,cycle,observation_drop-08,observation_drop,8,0,1,1,0,0,0,80
t3:cycle:order_sensitive-01,3,cycle,order_sensitive-01,order_sensitive,1,0,1,1,0,0,0,420
t3:cycle:duplicate_sensitive-01,3,cycle,duplicate_sensitive-01,duplicate_sensitive,1,0,1,1,0,0,0,240
t3:cycle:order_sensitive-02,3,cycle,order_sensitive-02,order_sensitive,2,0,1,1,0,0,0,420
t3:cycle:duplicate_sensitive-02,3,cycle,duplicate_sensitive-02,duplicate_sensitive,2,0,1,1,0,0,0,120
t3:cycle:order_sensitive-03,3,cycle,order_sensitive-03,order_sensitive,3,0,1,1,0,0,0,300
t3:cycle:duplicate_sensitive-03,3,cycle,duplicate_sensitive-03,duplicate_sensitive,3,0,1,1,0,0,0,120
t3:cycle:order_sensitive-04,3,cycle,order_sensitive-04,order_sensitive,4,0,1,1,0,0,0,300
t3:cycle:duplicate_sensitive-04,3,cycle,duplicate_sensitive-04,duplicate_sensitive,4,0,1,1,0,0,0,240
t3:cycle:order_sensitive-05,3,cycle,order_sensitive-05,order_sensitive,5,0,1,1,0,0,0,420
t3:cycle:duplicate_sensitive-05,3,cycle,duplicate_sensitive-05,duplicate_sensitive,5,0,1,1,0,0,0,240
t3:cycle:order_sensitive-06,3,cycle,order_sensitive-06,order_sensitive,6,0,1,1,0,0,0,420
t3:cycle:duplicate_sensitive-06,3,cycle,duplicate_sensitive-06,duplicate_sensitive,6,0,1,1,0,0,0,120
t3:cycle:threshold_corruption-01,3,cycle,threshold_corruption-01,threshold_corruption,1,0,1,1,0,0,0,690
t3:cycle:threshold_corruption-02,3,cycle,threshold_corruption-02,threshold_corruption,2,0,1,1,0,0,0,120
t3:cycle:threshold_corruption-03,3,cycle,threshold_corruption-03,threshold_corruption,3,0,1,1,0,0,0,1140
t3:cycle:threshold_corruption-04,3,cycle,threshold_corruption-04,threshold_corruption,4,0,1,1,0,0,0,480
t3:cycle:threshold_corruption-05,3,cycle,threshold_corruption-05,threshold_corruption,5,0,1,1,0,0,0,450
t3:cycle:threshold_corruption-06,3,cycle,threshold_corruption-06,threshold_corruption,6,0,1,1,0,0,0,360
t3:cycle:threshold_corruption-07,3,cycle,threshold_corruption-07,threshold_corruption,7,0,1,1,0,0,0,660
t3:cycle:threshold_corruption-08,3,cycle,threshold_corruption-08,threshold_corruption,8,0,1,1,0,0,0,840
t3:cycle:template_swap-01,3,cycle,template_swap-01,template_swap,1,0,1,1,0,0,0,840
t3:cycle:template_swap-02,3,cycle,template_swap-02,template_swap,2,0,1,1,0,0,0,120
t3:cycle:template_swap-03,3,cycle,template_swap-03,template_swap,3,0,1,1,0,0,0,120
t3:cycle:template_swap-04,3,cycle,template_swap-04,template_swap,4,0,1,1,0,0,0,840
t3:cycle:template_swap-05,3,cycle,template_swap-05,template_swap,5,0,1,1,0,0,0,840
t3:cycle:template_swap-06,3,cycle,template_swap-06,template_swap,6,0,1,1,0,0,0,120
t3:cycle:template_swap-07,3,cycle,template_swap-07,template_swap,7,0,1,1,0,0,0,120
t3:cycle:template_swap-08,3,cycle,template_swap-08,template_swap,8,0,1,1,0,0,0,840
t3:cycle:partial_schedule-01,3,cycle,partial_schedule-01,partial_schedule,1,0,1,1,0,0,0,81
t3:cycle:partial_schedule-02,3,cycle,partial_schedule-02,partial_schedule,2,0,1,1,0,0,0,135
t3:cycle:partial_schedule-03,3,cycle,partial_schedule-03,partial_schedule,3,0,1,1,0,0,0,189
t3:cycle:partial_schedule-04,3,cycle,partial_schedule-04,partial_schedule,4,0,1,1,0,0,0,216
t3:cycle:partial_schedule-05,3,cycle,partial_schedule-05,partial_schedule,5,0,1,1,0,0,0,216
t3:cycle:partial_schedule-06,3,cycle,partial_schedule-06,partial_schedule,6,0,1,1,0,0,0,243
t3:cycle:partial_schedule-07,3,cycle,partial_schedule-07,partial_schedule,7,0,1,1,0,0,0,270
t3:cycle:partial_schedule-08,3,cycle,partial_schedule-08,partial_schedule,8,0,1,1,0,0,0,270
t3:cycle:equivalent_comment-01,3,cycle,equivalent_comment-01,equivalent_comment,1,1,1,0,0,0,0,0
t3:cycle:equivalent_whitespace-01,3,cycle,equivalent_whitespace-01,equivalent_whitespace,1,1,1,0,0,0,0,0
t3:cycle:equivalent_dead_branch-01,3,cycle,equivalent_dead_branch-01,equivalent_dead_branch,1,1,1,0,0,0,0,0
t3:cycle:equivalent_round_identity-01,3,cycle,equivalent_round_identity-01,equivalent_round_identity,1,1,1,0,0,0,0,0
t3:cycle:equivalent_observation_copy-01,3,cycle,equivalent_observation_copy-01,equivalent_observation_copy,1,1,1,0,0,0,0,0
t3:cycle:equivalent_comment-02,3,cycle,equivalent_comment-02,equivalent_comment,2,1,1,0,0,0,0,0
t3:cycle:equivalent_whitespace-02,3,cycle,equivalent_whitespace-02,equivalent_whitespace,2,1,1,0,0,0,0,0
t3:cycle:equivalent_dead_branch-02,3,cycle,equivalent_dead_branch-02,equivalent_dead_branch,2,1,1,0,0,0,0,0
t3:cycle:equivalent_round_identity-02,3,cycle,equivalent_round_identity-02,equivalent_round_identity,2,1,1,0,0,0,0,0
t3:cycle:equivalent_observation_copy-02,3,cycle,equivalent_observation_copy-02,equivalent_observation_copy,2,1,1,0,0,0,0,0
t3:rare:forbidden_import-01,3,rare,forbidden_import-01,forbidden_import,1,0,1,1,1,1,0,0
t3:rare:forbidden_import-02,3,rare,forbidden_import-02,forbidden_import,2,0,1,1,1,1,0,0
t3:rare:forbidden_import-03,3,rare,forbidden_import-03,forbidden_import,3,0,1,1,1,1,0,0
t3:rare:global_state-01,3,rare,global_state-01,global_state,1,0,1,1,1,1,0,810
t3:rare:global_state-02,3,rare,global_state-02,global_state,2,0,1,1,1,1,0,540
t3:rare:global_state-03,3,rare,global_state-03,global_state,3,0,1,1,1,1,0,324
t3:rare:unknown_index-01,3,rare,unknown_index-01,unknown_index,1,0,1,1,0,0,810,810
t3:rare:budget_overflow-01,3,rare,budget_overflow-01,budget_overflow,1,0,1,1,0,0,810,810
t3:rare:unknown_index-02,3,rare,unknown_index-02,unknown_index,2,0,1,1,0,0,810,810
t3:rare:budget_overflow-02,3,rare,budget_overflow-02,budget_overflow,2,0,1,1,0,0,810,810
t3:rare:unknown_index-03,3,rare,unknown_index-03,unknown_index,3,0,1,1,0,0,540,540
t3:rare:budget_overflow-03,3,rare,budget_overflow-03,budget_overflow,3,0,1,1,0,0,540,540
t3:rare:unknown_index-04,3,rare,unknown_index-04,unknown_index,4,0,1,1,0,0,540,540
t3:rare:budget_overflow-04,3,rare,budget_overflow-04,budget_overflow,4,0,1,1,0,0,540,540
t3:rare:unknown_index-05,3,rare,unknown_index-05,unknown_index,5,0,1,1,0,0,405,405
t3:rare:budget_overflow-05,3,rare,budget_overflow-05,budget_overflow,5,0,1,1,0,0,405,405
t3:rare:unknown_index-06,3,rare,unknown_index-06,unknown_index,6,0,1,1,0,0,324,324
t3:rare:budget_overflow-06,3,rare,budget_overflow-06,budget_overflow,6,0,1,1,0,0,324,324
t3:rare:unknown_index-07,3,rare,unknown_index-07,unknown_index,7,0,1,1,0,0,270,270
t3:rare:budget_overflow-07,3,rare,budget_overflow-07,budget_overflow,7,0,1,1,0,0,270,270
t3:rare:unknown_index-08,3,rare,unknown_index-08,unknown_index,8,0,1,1,0,0,216,216
t3:rare:budget_overflow-08,3,rare,budget_overflow-08,budget_overflow,8,0,1,1,0,0,216,216
t3:rare:round_dropout-01,3,rare,round_dropout-01,round_dropout,1,0,1,1,0,0,0,810
t3:rare:index_swap-01,3,rare,index_swap-01,index_swap,1,0,1,1,0,0,0,810
t3:rare:round_dropout-02,3,rare,round_dropout-02,round_dropout,2,0,1,1,0,0,0,810
t3:rare:index_swap-02,3,rare,index_swap-02,index_swap,2,0,1,1,0,0,0,810
t3:rare:round_dropout-03,3,rare,round_dropout-03,round_dropout,3,0,1,1,0,0,0,540
t3:rare:index_swap-03,3,rare,index_swap-03,index_swap,3,0,0,0,0,0,0,0
t3:rare:round_dropout-04,3,rare,round_dropout-04,round_dropout,4,0,1,1,0,0,0,540
t3:rare:index_swap-04,3,rare,index_swap-04,index_swap,4,0,1,1,0,0,0,540
t3:rare:round_dropout-05,3,rare,round_dropout-05,round_dropout,5,0,1,1,0,0,0,405
t3:rare:index_swap-05,3,rare,index_swap-05,index_swap,5,0,1,1,0,0,0,405
t3:rare:round_dropout-06,3,rare,round_dropout-06,round_dropout,6,0,1,1,0,0,0,324
t3:rare:index_swap-06,3,rare,index_swap-06,index_swap,6,0,1,1,0,0,0,324
t3:rare:round_dropout-07,3,rare,round_dropout-07,round_dropout,7,0,1,1,0,0,0,270
t3:rare:index_swap-07,3,rare,index_swap-07,index_swap,7,0,1,1,0,0,0,270
t3:rare:round_dropout-08,3,rare,round_dropout-08,round_dropout,8,0,1,1,0,0,0,216
t3:rare:index_swap-08,3,rare,index_swap-08,index_swap,8,0,0,0,0,0,0,0
t3:rare:round_dropout-09,3,rare,round_dropout-09,round_dropout,9,0,1,1,0,0,0,216
t3:rare:index_swap-09,3,rare,index_swap-09,index_swap,9,0,1,1,0,0,0,216
t3:rare:round_dropout-10,3,rare,round_dropout-10,round_dropout,10,0,1,1,0,0,0,189
t3:rare:index_swap-10,3,rare,index_swap-10,index_swap,10,0,1,1,0,0,0,189
t3:rare:round_dropout-11,3,rare,round_dropout-11,round_dropout,11,0,1,1,0,0,0,162
t3:rare:index_swap-11,3,rare,index_swap-11,index_swap,11,0,1,1,0,0,0,162
t3:rare:round_dropout-12,3,rare,round_dropout-12,round_dropout,12,0,1,1,0,0,0,135
t3:rare:index_swap-12,3,rare,index_swap-12,index_swap,12,0,1,1,0,0,0,135
t3:rare:round_shift-01,3,rare,round_shift-01,round_shift,1,0,0,0,0,0,0,0
t3:rare:round_shift-02,3,rare,round_shift-02,round_shift,2,0,0,0,0,0,0,0
t3:rare:round_shift-03,3,rare,round_shift-03,round_shift,3,0,0,0,0,0,0,0
t3:rare:round_shift-04,3,rare,round_shift-04,round_shift,4,0,0,0,0,0,0,0
t3:rare:round_shift-05,3,rare,round_shift-05,round_shift,5,0,0,0,0,0,0,0
t3:rare:round_shift-06,3,rare,round_shift-06,round_shift,6,0,0,0,0,0,0,0
t3:rare:round_shift-07,3,rare,round_shift-07,round_shift,7,0,0,0,0,0,0,0
t3:rare:round_shift-08,3,rare,round_shift-08,round_shift,8,0,0,0,0,0,0,0
t3:rare:observation_drop-01,3,rare,observation_drop-01,observation_drop,1,0,0,0,0,0,0,0
t3:rare:observation_drop-02,3,rare,observation_drop-02,observation_drop,2,0,0,0,0,0,0,0
t3:rare:observation_drop-03,3,rare,observation_drop-03,observation_drop,3,0,0,0,0,0,0,0
t3:rare:observation_drop-04,3,rare,observation_drop-04,observation_drop,4,0,0,0,0,0,0,0
t3:rare:observation_drop-05,3,rare,observation_drop-05,observation_drop,5,0,0,0,0,0,0,0
t3:rare:observation_drop-06,3,rare,observation_drop-06,observation_drop,6,0,0,0,0,0,0,0
t3:rare:observation_drop-07,3,rare,observation_drop-07,observation_drop,7,0,0,0,0,0,0,0
t3:rare:observation_drop-08,3,rare,observation_drop-08,observation_drop,8,0,0,0,0,0,0,0
t3:rare:order_sensitive-01,3,rare,order_sensitive-01,order_sensitive,1,0,1,1,0,0,0,480
t3:rare:duplicate_sensitive-01,3,rare,duplicate_sensitive-01,duplicate_sensitive,1,0,0,0,0,0,0,0
t3:rare:order_sensitive-02,3,rare,order_sensitive-02,order_sensitive,2,0,1,1,0,0,0,240
t3:rare:duplicate_sensitive-02,3,rare,duplicate_sensitive-02,duplicate_sensitive,2,0,1,1,0,0,0,240
t3:rare:order_sensitive-03,3,rare,order_sensitive-03,order_sensitive,3,0,1,1,0,0,0,480
t3:rare:duplicate_sensitive-03,3,rare,duplicate_sensitive-03,duplicate_sensitive,3,0,1,1,0,0,0,240
t3:rare:order_sensitive-04,3,rare,order_sensitive-04,order_sensitive,4,0,1,1,0,0,0,480
t3:rare:duplicate_sensitive-04,3,rare,duplicate_sensitive-04,duplicate_sensitive,4,0,1,1,0,0,0,240
t3:rare:order_sensitive-05,3,rare,order_sensitive-05,order_sensitive,5,0,1,1,0,0,0,240
t3:rare:duplicate_sensitive-05,3,rare,duplicate_sensitive-05,duplicate_sensitive,5,0,1,1,0,0,0,240
t3:rare:order_sensitive-06,3,rare,order_sensitive-06,order_sensitive,6,0,1,1,0,0,0,480
t3:rare:duplicate_sensitive-06,3,rare,duplicate_sensitive-06,duplicate_sensitive,6,0,0,0,0,0,0,0
t3:rare:threshold_corruption-01,3,rare,threshold_corruption-01,threshold_corruption,1,0,1,1,0,0,0,1380
t3:rare:threshold_corruption-02,3,rare,threshold_corruption-02,threshold_corruption,2,0,1,1,0,0,0,240
t3:rare:threshold_corruption-03,3,rare,threshold_corruption-03,threshold_corruption,3,0,1,1,0,0,0,1140
t3:rare:threshold_corruption-04,3,rare,threshold_corruption-04,threshold_corruption,4,0,1,1,0,0,0,480
t3:rare:threshold_corruption-05,3,rare,threshold_corruption-05,threshold_corruption,5,0,0,0,0,0,0,0
t3:rare:threshold_corruption-06,3,rare,threshold_corruption-06,threshold_corruption,6,0,1,1,0,0,0,720
t3:rare:threshold_corruption-07,3,rare,threshold_corruption-07,threshold_corruption,7,0,1,1,0,0,0,660
t3:rare:threshold_corruption-08,3,rare,threshold_corruption-08,threshold_corruption,8,0,1,1,0,0,0,840
t3:rare:template_swap-01,3,rare,template_swap-01,template_swap,1,0,0,0,0,0,0,0
t3:rare:template_swap-02,3,rare,template_swap-02,template_swap,2,0,1,1,0,0,0,840
t3:rare:template_swap-03,3,rare,template_swap-03,template_swap,3,0,1,1,0,0,0,840
t3:rare:template_swap-04,3,rare,template_swap-04,template_swap,4,0,1,1,0,0,0,840
t3:rare:template_swap-05,3,rare,template_swap-05,template_swap,5,0,1,1,0,0,0,840
t3:rare:template_swap-06,3,rare,template_swap-06,template_swap,6,0,0,0,0,0,0,0
t3:rare:template_swap-07,3,rare,template_swap-07,template_swap,7,0,1,1,0,0,0,840
t3:rare:template_swap-08,3,rare,template_swap-08,template_swap,8,0,1,1,0,0,0,840
t3:rare:partial_schedule-01,3,rare,partial_schedule-01,partial_schedule,1,0,1,1,0,0,0,81
t3:rare:partial_schedule-02,3,rare,partial_schedule-02,partial_schedule,2,0,1,1,0,0,0,135
t3:rare:partial_schedule-03,3,rare,partial_schedule-03,partial_schedule,3,0,1,1,0,0,0,189
t3:rare:partial_schedule-04,3,rare,partial_schedule-04,partial_schedule,4,0,1,1,0,0,0,216
t3:rare:partial_schedule-05,3,rare,partial_schedule-05,partial_schedule,5,0,1,1,0,0,0,216
t3:rare:partial_schedule-06,3,rare,partial_schedule-06,partial_schedule,6,0,1,1,0,0,0,243
t3:rare:partial_schedule-07,3,rare,partial_schedule-07,partial_schedule,7,0,1,1,0,0,0,270
t3:rare:partial_schedule-08,3,rare,partial_schedule-08,partial_schedule,8,0,1,1,0,0,0,270
t3:rare:equivalent_comment-01,3,rare,equivalent_comment-01,equivalent_comment,1,1,1,0,0,0,0,0
t3:rare:equivalent_whitespace-01,3,rare,equivalent_whitespace-01,equivalent_whitespace,1,1,1,0,0,0,0,0
t3:rare:equivalent_dead_branch-01,3,rare,equivalent_dead_branch-01,equivalent_dead_branch,1,1,1,0,0,0,0,0
t3:rare:equivalent_round_identity-01,3,rare,equivalent_round_identity-01,equivalent_round_identity,1,1,1,0,0,0,0,0
t3:rare:equivalent_observation_copy-01,3,rare,equivalent_observation_copy-01,equivalent_observation_copy,1,1,1,0,0,0,0,0
t3:rare:equivalent_comment-02,3,rare,equivalent_comment-02,equivalent_comment,2,1,1,0,0,0,0,0
t3:rare:equivalent_whitespace-02,3,rare,equivalent_whitespace-02,equivalent_whitespace,2,1,1,0,0,0,0,0
t3:rare:equivalent_dead_branch-02,3,rare,equivalent_dead_branch-02,equivalent_dead_branch,2,1,1,0,0,0,0,0
t3:rare:equivalent_round_identity-02,3,rare,equivalent_round_identity-02,equivalent_round_identity,2,1,1,0,0,0,0,0
t3:rare:equivalent_observation_copy-02,3,rare,equivalent_observation_copy-02,equivalent_observation_copy,2,1,1,0,0,0,0,0
t4:burst:forbidden_import-01,4,burst,forbidden_import-01,forbidden_import,1,0,1,1,1,1,0,0
t4:burst:forbidden_import-02,4,burst,forbidden_import-02,forbidden_import,2,0,1,1,1,1,0,0
t4:burst:forbidden_import-03,4,burst,forbidden_import-03,forbidden_import,3,0,1,1,1,1,0,0
t4:burst:global_state-01,4,burst,global_state-01,global_state,1,0,1,1,1,1,0,810
t4:burst:global_state-02,4,burst,global_state-02,global_state,2,0,1,1,1,1,0,540
t4:burst:global_state-03,4,burst,global_state-03,global_state,3,0,1,1,1,1,0,324
t4:burst:unknown_index-01,4,burst,unknown_index-01,unknown_index,1,0,1,1,0,0,810,810
t4:burst:budget_overflow-01,4,burst,budget_overflow-01,budget_overflow,1,0,1,1,0,0,810,810
t4:burst:unknown_index-02,4,burst,unknown_index-02,unknown_index,2,0,1,1,0,0,810,810
t4:burst:budget_overflow-02,4,burst,budget_overflow-02,budget_overflow,2,0,1,1,0,0,810,810
t4:burst:unknown_index-03,4,burst,unknown_index-03,unknown_index,3,0,1,1,0,0,540,540
t4:burst:budget_overflow-03,4,burst,budget_overflow-03,budget_overflow,3,0,1,1,0,0,540,540
t4:burst:unknown_index-04,4,burst,unknown_index-04,unknown_index,4,0,1,1,0,0,540,540
t4:burst:budget_overflow-04,4,burst,budget_overflow-04,budget_overflow,4,0,1,1,0,0,540,540
t4:burst:unknown_index-05,4,burst,unknown_index-05,unknown_index,5,0,1,1,0,0,405,405
t4:burst:budget_overflow-05,4,burst,budget_overflow-05,budget_overflow,5,0,1,1,0,0,405,405
t4:burst:unknown_index-06,4,burst,unknown_index-06,unknown_index,6,0,1,1,0,0,324,324
t4:burst:budget_overflow-06,4,burst,budget_overflow-06,budget_overflow,6,0,1,1,0,0,324,324
t4:burst:unknown_index-07,4,burst,unknown_index-07,unknown_index,7,0,1,1,0,0,270,270
t4:burst:budget_overflow-07,4,burst,budget_overflow-07,budget_overflow,7,0,1,1,0,0,270,270
t4:burst:unknown_index-08,4,burst,unknown_index-08,unknown_index,8,0,1,1,0,0,216,216
t4:burst:budget_overflow-08,4,burst,budget_overflow-08,budget_overflow,8,0,1,1,0,0,216,216
t4:burst:round_dropout-01,4,burst,round_dropout-01,round_dropout,1,0,1,1,0,0,0,810
t4:burst:index_swap-01,4,burst,index_swap-01,index_swap,1,0,1,1,0,0,0,810
t4:burst:round_dropout-02,4,burst,round_dropout-02,round_dropout,2,0,1,1,0,0,0,810
t4:burst:index_swap-02,4,burst,index_swap-02,index_swap,2,0,1,1,0,0,0,810
t4:burst:round_dropout-03,4,burst,round_dropout-03,round_dropout,3,0,1,1,0,0,0,540
t4:burst:index_swap-03,4,burst,index_swap-03,index_swap,3,0,1,1,0,0,0,488
t4:burst:round_dropout-04,4,burst,round_dropout-04,round_dropout,4,0,1,1,0,0,0,540
t4:burst:index_swap-04,4,burst,index_swap-04,index_swap,4,0,1,1,0,0,0,540
t4:burst:round_dropout-05,4,burst,round_dropout-05,round_dropout,5,0,1,1,0,0,0,405
t4:burst:index_swap-05,4,burst,index_swap-05,index_swap,5,0,1,1,0,0,0,405
t4:burst:round_dropout-06,4,burst,round_dropout-06,round_dropout,6,0,1,1,0,0,0,324
t4:burst:index_swap-06,4,burst,index_swap-06,index_swap,6,0,1,1,0,0,0,324
t4:burst:round_dropout-07,4,burst,round_dropout-07,round_dropout,7,0,1,1,0,0,0,270
t4:burst:index_swap-07,4,burst,index_swap-07,index_swap,7,0,1,1,0,0,0,270
t4:burst:round_dropout-08,4,burst,round_dropout-08,round_dropout,8,0,1,1,0,0,0,216
t4:burst:index_swap-08,4,burst,index_swap-08,index_swap,8,0,1,1,0,0,0,203
t4:burst:round_dropout-09,4,burst,round_dropout-09,round_dropout,9,0,1,1,0,0,0,216
t4:burst:index_swap-09,4,burst,index_swap-09,index_swap,9,0,1,1,0,0,0,216
t4:burst:round_dropout-10,4,burst,round_dropout-10,round_dropout,10,0,1,1,0,0,0,189
t4:burst:index_swap-10,4,burst,index_swap-10,index_swap,10,0,1,1,0,0,0,189
t4:burst:round_dropout-11,4,burst,round_dropout-11,round_dropout,11,0,1,1,0,0,0,162
t4:burst:index_swap-11,4,burst,index_swap-11,index_swap,11,0,1,1,0,0,0,162
t4:burst:round_dropout-12,4,burst,round_dropout-12,round_dropout,12,0,1,1,0,0,0,135
t4:burst:index_swap-12,4,burst,index_swap-12,index_swap,12,0,1,1,0,0,0,135
t4:burst:round_shift-01,4,burst,round_shift-01,round_shift,1,0,1,1,0,0,0,65
t4:burst:round_shift-02,4,burst,round_shift-02,round_shift,2,0,1,1,0,0,0,39
t4:burst:round_shift-03,4,burst,round_shift-03,round_shift,3,0,1,1,0,0,0,26
t4:burst:round_shift-04,4,burst,round_shift-04,round_shift,4,0,1,1,0,0,0,13
t4:burst:round_shift-05,4,burst,round_shift-05,round_shift,5,0,1,1,0,0,0,13
t4:burst:round_shift-06,4,burst,round_shift-06,round_shift,6,0,1,1,0,0,0,26
t4:burst:round_shift-07,4,burst,round_shift-07,round_shift,7,0,1,1,0,0,0,39
t4:burst:round_shift-08,4,burst,round_shift-08,round_shift,8,0,1,1,0,0,0,65
t4:burst:observation_drop-01,4,burst,observation_drop-01,observation_drop,1,0,1,1,0,0,0,84
t4:burst:observation_drop-02,4,burst,observation_drop-02,observation_drop,2,0,1,1,0,0,0,98
t4:burst:observation_drop-03,4,burst,observation_drop-03,observation_drop,3,0,1,1,0,0,0,56
t4:burst:observation_drop-04,4,burst,observation_drop-04,observation_drop,4,0,1,1,0,0,0,70
t4:burst:observation_drop-05,4,burst,observation_drop-05,observation_drop,5,0,1,1,0,0,0,56
t4:burst:observation_drop-06,4,burst,observation_drop-06,observation_drop,6,0,1,1,0,0,0,42
t4:burst:observation_drop-07,4,burst,observation_drop-07,observation_drop,7,0,1,1,0,0,0,28
t4:burst:observation_drop-08,4,burst,observation_drop-08,observation_drop,8,0,1,1,0,0,0,14
t4:burst:order_sensitive-01,4,burst,order_sensitive-01,order_sensitive,1,0,1,1,0,0,0,480
t4:burst:duplicate_sensitive-01,4,burst,duplicate_sensitive-01,duplicate_sensitive,1,0,1,1,0,0,0,214
t4:burst:order_sensitive-02,4,burst,order_sensitive-02,order_sensitive,2,0,1,1,0,0,0,454
t4:burst:duplicate_sensitive-02,4,burst,duplicate_sensitive-02,duplicate_sensitive,2,0,1,1,0,0,0,240
t4:burst:order_sensitive-03,4,burst,order_sensitive-03,order_sensitive,3,0,1,1,0,0,0,480
t4:burst:duplicate_sensitive-03,4,burst,duplicate_sensitive-03,duplicate_sensitive,3,0,1,1,0,0,0,240
t4:burst:order_sensitive-04,4,burst,order_sensitive-04,order_sensitive,4,0,1,1,0,0,0,480
t4:burst:duplicate_sensitive-04,4,burst,duplicate_sensitive-04,duplicate_sensitive,4,0,1,1,0,0,0,240
t4:burst:order_sensitive-05,4,burst,order_sensitive-05,order_sensitive,5,0,1,1,0,0,0,454
t4:burst:duplicate_sensitive-05,4,burst,duplicate_sensitive-05,duplicate_sensitive,5,0,1,1,0,0,0,240
t4:burst:order_sensitive-06,4,burst,order_sensitive-06,order_sensitive,6,0,1,1,0,0,0,480
t4:burst:duplicate_sensitive-06,4,burst,duplicate_sensitive-06,duplicate_sensitive,6,0,1,1,0,0,0,214
t4:burst:threshold_corruption-01,4,burst,threshold_corruption-01,threshold_corruption,1,0,1,1,0,0,0,1380
t4:burst:threshold_corruption-02,4,burst,threshold_corruption-02,threshold_corruption,2,0,1,1,0,0,0,240
t4:burst:threshold_corruption-03,4,burst,threshold_corruption-03,threshold_corruption,3,0,1,1,0,0,0,1140
t4:burst:threshold_corruption-04,4,burst,threshold_corruption-04,threshold_corruption,4,0,1,1,0,0,0,480
t4:burst:threshold_corruption-05,4,burst,threshold_corruption-05,threshold_corruption,5,0,1,1,0,0,0,822
t4:burst:threshold_corruption-06,4,burst,threshold_corruption-06,threshold_corruption,6,0,1,1,0,0,0,720
t4:burst:threshold_corruption-07,4,burst,threshold_corruption-07,threshold_corruption,7,0,1,1,0,0,0,660
t4:burst:threshold_corruption-08,4,burst,threshold_corruption-08,threshold_corruption,8,0,1,1,0,0,0,840
t4:burst:template_swap-01,4,burst,template_swap-01,template_swap,1,0,1,1,0,0,0,710
t4:burst:template_swap-02,4,burst,template_swap-02,template_swap,2,0,1,1,0,0,0,840
t4:burst:template_swap-03,4,burst,template_swap-03,template_swap,3,0,1,1,0,0,0,840
t4:burst:template_swap-04,4,burst,template_swap-04,template_swap,4,0,1,1,0,0,0,840
t4:burst:template_swap-05,4,burst,template_swap-05,template_swap,5,0,1,1,0,0,0,840
t4:burst:template_swap-06,4,burst,template_swap-06,template_swap,6,0,1,1,0,0,0,840
t4:burst:template_swap-07,4,burst,template_swap-07,template_swap,7,0,1,1,0,0,0,840
t4:burst:template_swap-08,4,burst,template_swap-08,template_swap,8,0,1,1,0,0,0,840
t4:burst:partial_schedule-01,4,burst,partial_schedule-01,partial_schedule,1,0,1,1,0,0,0,81
t4:burst:partial_schedule-02,4,burst,partial_schedule-02,partial_schedule,2,0,1,1,0,0,0,135
t4:burst:partial_schedule-03,4,burst,partial_schedule-03,partial_schedule,3,0,1,1,0,0,0,189
t4:burst:partial_schedule-04,4,burst,partial_schedule-04,partial_schedule,4,0,1,1,0,0,0,216
t4:burst:partial_schedule-05,4,burst,partial_schedule-05,partial_schedule,5,0,1,1,0,0,0,216
t4:burst:partial_schedule-06,4,burst,partial_schedule-06,partial_schedule,6,0,1,1,0,0,0,243
t4:burst:partial_schedule-07,4,burst,partial_schedule-07,partial_schedule,7,0,1,1,0,0,0,270
t4:burst:partial_schedule-08,4,burst,partial_schedule-08,partial_schedule,8,0,1,1,0,0,0,270
t4:burst:equivalent_comment-01,4,burst,equivalent_comment-01,equivalent_comment,1,1,1,0,0,0,0,0
t4:burst:equivalent_whitespace-01,4,burst,equivalent_whitespace-01,equivalent_whitespace,1,1,1,0,0,0,0,0
t4:burst:equivalent_dead_branch-01,4,burst,equivalent_dead_branch-01,equivalent_dead_branch,1,1,1,0,0,0,0,0
t4:burst:equivalent_round_identity-01,4,burst,equivalent_round_identity-01,equivalent_round_identity,1,1,1,0,0,0,0,0
t4:burst:equivalent_observation_copy-01,4,burst,equivalent_observation_copy-01,equivalent_observation_copy,1,1,1,0,0,0,0,0
t4:burst:equivalent_comment-02,4,burst,equivalent_comment-02,equivalent_comment,2,1,1,0,0,0,0,0
t4:burst:equivalent_whitespace-02,4,burst,equivalent_whitespace-02,equivalent_whitespace,2,1,1,0,0,0,0,0
t4:burst:equivalent_dead_branch-02,4,burst,equivalent_dead_branch-02,equivalent_dead_branch,2,1,1,0,0,0,0,0
t4:burst:equivalent_round_identity-02,4,burst,equivalent_round_identity-02,equivalent_round_identity,2,1,1,0,0,0,0,0
t4:burst:equivalent_observation_copy-02,4,burst,equivalent_observation_copy-02,equivalent_observation_copy,2,1,1,0,0,0,0,0
t4:composite:forbidden_import-01,4,composite,forbidden_import-01,forbidden_import,1,0,1,1,1,1,0,0
t4:composite:forbidden_import-02,4,composite,forbidden_import-02,forbidden_import,2,0,1,1,1,1,0,0
t4:composite:forbidden_import-03,4,composite,forbidden_import-03,forbidden_import,3,0,1,1,1,1,0,0
t4:composite:global_state-01,4,composite,global_state-01,global_state,1,0,1,1,1,1,0,1350
t4:composite:global_state-02,4,composite,global_state-02,global_state,2,0,1,1,1,1,0,900
t4:composite:global_state-03,4,composite,global_state-03,global_state,3,0,1,1,1,1,0,540
t4:composite:unknown_index-01,4,composite,unknown_index-01,unknown_index,1,0,1,1,0,0,1350,1350
t4:composite:budget_overflow-01,4,composite,budget_overflow-01,budget_overflow,1,0,1,1,0,0,1350,1350
t4:composite:unknown_index-02,4,composite,unknown_index-02,unknown_index,2,0,1,1,0,0,1350,1350
t4:composite:budget_overflow-02,4,composite,budget_overflow-02,budget_overflow,2,0,1,1,0,0,1350,1350
t4:composite:unknown_index-03,4,composite,unknown_index-03,unknown_index,3,0,1,1,0,0,900,900
t4:composite:budget_overflow-03,4,composite,budget_overflow-03,budget_overflow,3,0,1,1,0,0,900,900
t4:composite:unknown_index-04,4,composite,unknown_index-04,unknown_index,4,0,1,1,0,0,900,900
t4:composite:budget_overflow-04,4,composite,budget_overflow-04,budget_overflow,4,0,1,1,0,0,900,900
t4:composite:unknown_index-05,4,composite,unknown_index-05,unknown_index,5,0,1,1,0,0,675,675
t4:composite:budget_overflow-05,4,composite,budget_overflow-05,budget_overflow,5,0,1,1,0,0,675,675
t4:composite:unknown_index-06,4,composite,unknown_index-06,unknown_index,6,0,1,1,0,0,540,540
t4:composite:budget_overflow-06,4,composite,budget_overflow-06,budget_overflow,6,0,1,1,0,0,540,540
t4:composite:unknown_index-07,4,composite,unknown_index-07,unknown_index,7,0,1,1,0,0,450,450
t4:composite:budget_overflow-07,4,composite,budget_overflow-07,budget_overflow,7,0,1,1,0,0,450,450
t4:composite:unknown_index-08,4,composite,unknown_index-08,unknown_index,8,0,1,1,0,0,360,360
t4:composite:budget_overflow-08,4,composite,budget_overflow-08,budget_overflow,8,0,1,1,0,0,360,360
t4:composite:round_dropout-01,4,composite,round_dropout-01,round_dropout,1,0,1,1,0,0,0,1350
t4:composite:index_swap-01,4,composite,index_swap-01,index_swap,1,0,1,1,0,0,0,1350
t4:composite:round_dropout-02,4,composite,round_dropout-02,round_dropout,2,0,1,1,0,0,0,1350
t4:composite:index_swap-02,4,composite,index_swap-02,index_swap,2,0,1,1,0,0,0,906
t4:composite:round_dropout-03,4,composite,round_dropout-03,round_dropout,3,0,1,1,0,0,0,900
t4:composite:index_swap-03,4,composite,index_swap-03,index_swap,3,0,1,1,0,0,0,602
t4:composite:round_dropout-04,4,composite,round_dropout-04,round_dropout,4,0,1,1,0,0,0,900
t4:composite:index_swap-04,4,composite,index_swap-04,index_swap,4,0,1,1,0,0,0,900
t4:composite:round_dropout-05,4,composite,round_dropout-05,round_dropout,5,0,1,1,0,0,0,675
t4:composite:index_swap-05,4,composite,index_swap-05,index_swap,5,0,1,1,0,0,0,675
t4:composite:round_dropout-06,4,composite,round_dropout-06,round_dropout,6,0,1,1,0,0,0,540
t4:composite:index_swap-06,4,composite,index_swap-06,index_swap,6,0,1,1,0,0,0,357
t4:composite:round_dropout-07,4,composite,round_dropout-07,round_dropout,7,0,1,1,0,0,0,450
t4:composite:index_swap-07,4,composite,index_swap-07,index_swap,7,0,1,1,0,0,0,450
t4:composite:round_dropout-08,4,composite,round_dropout-08,round_dropout,8,0,1,1,0,0,0,360
t4:composite:index_swap-08,4,composite,index_swap-08,index_swap,8,0,1,1,0,0,0,360
t4:composite:round_dropout-09,4,composite,round_dropout-09,round_dropout,9,0,1,1,0,0,0,360
t4:composite:index_swap-09,4,composite,index_swap-09,index_swap,9,0,1,1,0,0,0,242
t4:composite:round_dropout-10,4,composite,round_dropout-10,round_dropout,10,0,1,1,0,0,0,315
t4:composite:index_swap-10,4,composite,index_swap-10,index_swap,10,0,1,1,0,0,0,211
t4:composite:round_dropout-11,4,composite,round_dropout-11,round_dropout,11,0,1,1,0,0,0,270
t4:composite:index_swap-11,4,composite,index_swap-11,index_swap,11,0,1,1,0,0,0,270
t4:composite:round_dropout-12,4,composite,round_dropout-12,round_dropout,12,0,1,1,0,0,0,225
t4:composite:index_swap-12,4,composite,index_swap-12,index_swap,12,0,1,1,0,0,0,225
t4:composite:round_shift-01,4,composite,round_shift-01,round_shift,1,0,1,1,0,0,0,30
t4:composite:round_shift-02,4,composite,round_shift-02,round_shift,2,0,1,1,0,0,0,18
t4:composite:round_shift-03,4,composite,round_shift-03,round_shift,3,0,1,1,0,0,0,12
t4:composite:round_shift-04,4,composite,round_shift-04,round_shift,4,0,1,1,0,0,0,6
t4:composite:round_shift-05,4,composite,round_shift-05,round_shift,5,0,1,1,0,0,0,6
t4:composite:round_shift-06,4,composite,round_shift-06,round_shift,6,0,1,1,0,0,0,12
t4:composite:round_shift-07,4,composite,round_shift-07,round_shift,7,0,1,1,0,0,0,18
t4:composite:round_shift-08,4,composite,round_shift-08,round_shift,8,0,1,1,0,0,0,30
t4:composite:observation_drop-01,4,composite,observation_drop-01,observation_drop,1,0,1,1,0,0,0,840
t4:composite:observation_drop-02,4,composite,observation_drop-02,observation_drop,2,0,1,1,0,0,0,840
t4:composite:observation_drop-03,4,composite,observation_drop-03,observation_drop,3,0,1,1,0,0,0,560
t4:composite:observation_drop-04,4,composite,observation_drop-04,observation_drop,4,0,1,1,0,0,0,560
t4:composite:observation_drop-05,4,composite,observation_drop-05,observation_drop,5,0,1,1,0,0,0,420
t4:composite:observation_drop-06,4,composite,observation_drop-06,observation_drop,6,0,1,1,0,0,0,336
t4:composite:observation_drop-07,4,composite,observation_drop-07,observation_drop,7,0,1,1,0,0,0,280
t4:composite:observation_drop-08,4,composite,observation_drop-08,observation_drop,8,0,1,1,0,0,0,224
t4:composite:order_sensitive-01,4,composite,order_sensitive-01,order_sensitive,1,0,1,1,0,0,0,1080
t4:composite:duplicate_sensitive-01,4,composite,duplicate_sensitive-01,duplicate_sensitive,1,0,1,1,0,0,0,360
t4:composite:order_sensitive-02,4,composite,order_sensitive-02,order_sensitive,2,0,1,1,0,0,0,1080
t4:composite:duplicate_sensitive-02,4,composite,duplicate_sensitive-02,duplicate_sensitive,2,0,1,1,0,0,0,360
t4:composite:order_sensitive-03,4,composite,order_sensitive-03,order_sensitive,3,0,1,1,0,0,0,720
t4:composite:duplicate_sensitive-03,4,composite,duplicate_sensitive-03,duplicate_sensitive,3,0,1,1,0,0,0,360
t4:composite:order_sensitive-04,4,composite,order_sensitive-04,order_sensitive,4,0,1,1,0,0,0,720
t4:composite:duplicate_sensitive-04,4,composite,duplicate_sensitive-04,duplicate_sensitive,4,0,1,1,0,0,0,240
t4:composite:order_sensitive-05,4,composite,order_sensitive-05,order_sensitive,5,0,1,1,0,0,0,360
t4:composite:duplicate_sensitive-05,4,composite,duplicate_sensitive-05,duplicate_sensitive,5,0,1,1,0,0,0,240
t4:composite:order_sensitive-06,4,composite,order_sensitive-06,order_sensitive,6,0,1,1,0,0,0,720
t4:composite:duplicate_sensitive-06,4,composite,duplicate_sensitive-06,duplicate_sensitive,6,0,1,1,0,0,0,240
t4:composite:threshold_corruption-01,4,composite,threshold_corruption-01,threshold_corruption,1,0,1,1,0,0,0,2400
t4:composite:threshold_corruption-02,4,composite,threshold_corruption-02,threshold_corruption,2,0,1,1,0,0,0,360
t4:composite:threshold_corruption-03,4,composite,threshold_corruption-03,threshold_corruption,3,0,1,1,0,0,0,1364
t4:composite:threshold_corruption-04,4,composite,threshold_corruption-04,threshold_corruption,4,0,1,1,0,0,0,480
t4:composite:threshold_corruption-05,4,composite,threshold_corruption-05,threshold_corruption,5,0,1,1,0,0,0,1120
t4:composite:threshold_corruption-06,4,composite,threshold_corruption-06,threshold_corruption,6,0,1,1,0,0,0,1080
t4:composite:threshold_corruption-07,4,composite,threshold_corruption-07,threshold_corruption,7,0,1,1,0,0,0,1320
t4:composite:threshold_corruption-08,4,composite,threshold_corruption-08,threshold_corruption,8,0,1,1,0,0,0,1260
t4:composite:template_swap-01,4,composite,template_swap-01,template_swap,1,0,1,1,0,0,0,1080
t4:composite:template_swap-02,4,composite,template_swap-02,template_swap,2,0,1,1,0,0,0,1080
t4:composite:template_swap-03,4,composite,template_swap-03,template_swap,3,0,1,1,0,0,0,1080
t4:composite:template_swap-04,4,composite,template_swap-04,template_swap,4,0,1,1,0,0,0,960
t4:composite:template_swap-05,4,composite,template_swap-05,template_swap,5,0,1,1,0,0,0,960
t4:composite:template_swap-06,4,composite,template_swap-06,template_swap,6,0,1,1,0,0,0,960
t4:composite:template_swap-07,4,composite,template_swap-07,template_swap,7,0,1,1,0,0,0,1080
t4:composite:template_swap-08,4,composite,template_swap-08,template_swap,8,0,1,1,0,0,0,1080
t4:composite:partial_schedule-01,4,composite,partial_schedule-01,partial_schedule,1,0,1,1,0,0,0,135
t4:composite:partial_schedule-02,4,composite,partial_schedule-02,partial_schedule,2,0,1,1,0,0,0,225
t4:composite:partial_schedule-03,4,composite,partial_schedule-03,partial_schedule,3,0,1,1,0,0,0,315
t4:composite:partial_schedule-04,4,composite,partial_schedule-04,partial_schedule,4,0,1,1,0,0,0,360
t4:composite:partial_schedule-05,4,composite,partial_schedule-05,partial_schedule,5,0,1,1,0,0,0,360
t4:composite:partial_schedule-06,4,composite,partial_schedule-06,partial_schedule,6,0,1,1,0,0,0,405
t4:composite:partial_schedule-07,4,composite,partial_schedule-07,partial_schedule,7,0,1,1,0,0,0,450
t4:composite:partial_schedule-08,4,composite,partial_schedule-08,partial_schedule,8,0,1,1,0,0,0,450
t4:composite:equivalent_comment-01,4,composite,equivalent_comment-01,equivalent_comment,1,1,1,0,0,0,0,0
t4:composite:equivalent_whitespace-01,4,composite,equivalent_whitespace-01,equivalent_whitespace,1,1,1,0,0,0,0,0
t4:composite:equivalent_dead_branch-01,4,composite,equivalent_dead_branch-01,equivalent_dead_branch,1,1,1,0,0,0,0,0
t4:composite:equivalent_round_identity-01,4,composite,equivalent_round_identity-01,equivalent_round_identity,1,1,1,0,0,0,0,0
t4:composite:equivalent_observation_copy-01,4,composite,equivalent_observation_copy-01,equivalent_observation_copy,1,1,1,0,0,0,0,0
t4:composite:equivalent_comment-02,4,composite,equivalent_comment-02,equivalent_comment,2,1,1,0,0,0,0,0
t4:composite:equivalent_whitespace-02,4,composite,equivalent_whitespace-02,equivalent_whitespace,2,1,1,0,0,0,0,0
t4:composite:equivalent_dead_branch-02,4,composite,equivalent_dead_branch-02,equivalent_dead_branch,2,1,1,0,0,0,0,0
t4:composite:equivalent_round_identity-02,4,composite,equivalent_round_identity-02,equivalent_round_identity,2,1,1,0,0,0,0,0
t4:composite:equivalent_observation_copy-02,4,composite,equivalent_observation_copy-02,equivalent_observation_copy,2,1,1,0,0,0,0,0
t4:cycle:forbidden_import-01,4,cycle,forbidden_import-01,forbidden_import,1,0,1,1,1,1,0,0
t4:cycle:forbidden_import-02,4,cycle,forbidden_import-02,forbidden_import,2,0,1,1,1,1,0,0
t4:cycle:forbidden_import-03,4,cycle,forbidden_import-03,forbidden_import,3,0,1,1,1,1,0,0
t4:cycle:global_state-01,4,cycle,global_state-01,global_state,1,0,1,1,1,1,0,810
t4:cycle:global_state-02,4,cycle,global_state-02,global_state,2,0,1,1,1,1,0,540
t4:cycle:global_state-03,4,cycle,global_state-03,global_state,3,0,1,1,1,1,0,324
t4:cycle:unknown_index-01,4,cycle,unknown_index-01,unknown_index,1,0,1,1,0,0,810,810
t4:cycle:budget_overflow-01,4,cycle,budget_overflow-01,budget_overflow,1,0,1,1,0,0,810,810
t4:cycle:unknown_index-02,4,cycle,unknown_index-02,unknown_index,2,0,1,1,0,0,810,810
t4:cycle:budget_overflow-02,4,cycle,budget_overflow-02,budget_overflow,2,0,1,1,0,0,810,810
t4:cycle:unknown_index-03,4,cycle,unknown_index-03,unknown_index,3,0,1,1,0,0,540,540
t4:cycle:budget_overflow-03,4,cycle,budget_overflow-03,budget_overflow,3,0,1,1,0,0,540,540
t4:cycle:unknown_index-04,4,cycle,unknown_index-04,unknown_index,4,0,1,1,0,0,540,540
t4:cycle:budget_overflow-04,4,cycle,budget_overflow-04,budget_overflow,4,0,1,1,0,0,540,540
t4:cycle:unknown_index-05,4,cycle,unknown_index-05,unknown_index,5,0,1,1,0,0,405,405
t4:cycle:budget_overflow-05,4,cycle,budget_overflow-05,budget_overflow,5,0,1,1,0,0,405,405
t4:cycle:unknown_index-06,4,cycle,unknown_index-06,unknown_index,6,0,1,1,0,0,324,324
t4:cycle:budget_overflow-06,4,cycle,budget_overflow-06,budget_overflow,6,0,1,1,0,0,324,324
t4:cycle:unknown_index-07,4,cycle,unknown_index-07,unknown_index,7,0,1,1,0,0,270,270
t4:cycle:budget_overflow-07,4,cycle,budget_overflow-07,budget_overflow,7,0,1,1,0,0,270,270
t4:cycle:unknown_index-08,4,cycle,unknown_index-08,unknown_index,8,0,1,1,0,0,216,216
t4:cycle:budget_overflow-08,4,cycle,budget_overflow-08,budget_overflow,8,0,1,1,0,0,216,216
t4:cycle:round_dropout-01,4,cycle,round_dropout-01,round_dropout,1,0,1,1,0,0,0,810
t4:cycle:index_swap-01,4,cycle,index_swap-01,index_swap,1,0,1,1,0,0,0,405
t4:cycle:round_dropout-02,4,cycle,round_dropout-02,round_dropout,2,0,1,1,0,0,0,810
t4:cycle:index_swap-02,4,cycle,index_swap-02,index_swap,2,0,1,1,0,0,0,810
t4:cycle:round_dropout-03,4,cycle,round_dropout-03,round_dropout,3,0,1,1,0,0,0,540
t4:cycle:index_swap-03,4,cycle,index_swap-03,index_swap,3,0,1,1,0,0,0,270
t4:cycle:round_dropout-04,4,cycle,round_dropout-04,round_dropout,4,0,1,1,0,0,0,540
t4:cycle:index_swap-04,4,cycle,index_swap-04,index_swap,4,0,1,1,0,0,0,540
t4:cycle:round_dropout-05,4,cycle,round_dropout-05,round_dropout,5,0,1,1,0,0,0,405
t4:cycle:index_swap-05,4,cycle,index_swap-05,index_swap,5,0,1,1,0,0,0,192
t4:cycle:round_dropout-06,4,cycle,round_dropout-06,round_dropout,6,0,1,1,0,0,0,324
t4:cycle:index_swap-06,4,cycle,index_swap-06,index_swap,6,0,1,1,0,0,0,324
t4:cycle:round_dropout-07,4,cycle,round_dropout-07,round_dropout,7,0,1,1,0,0,0,270
t4:cycle:index_swap-07,4,cycle,index_swap-07,index_swap,7,0,1,1,0,0,0,135
t4:cycle:round_dropout-08,4,cycle,round_dropout-08,round_dropout,8,0,1,1,0,0,0,216
t4:cycle:index_swap-08,4,cycle,index_swap-08,index_swap,8,0,1,1,0,0,0,216
t4:cycle:round_dropout-09,4,cycle,round_dropout-09,round_dropout,9,0,1,1,0,0,0,216
t4:cycle:index_swap-09,4,cycle,index_swap-09,index_swap,9,0,1,1,0,0,0,115
t4:cycle:round_dropout-10,4,cycle,round_dropout-10,round_dropout,10,0,1,1,0,0,0,189
t4:cycle:index_swap-10,4,cycle,index_swap-10,index_swap,10,0,1,1,0,0,0,189
t4:cycle:round_dropout-11,4,cycle,round_dropout-11,round_dropout,11,0,1,1,0,0,0,162
t4:cycle:index_swap-11,4,cycle,index_swap-11,index_swap,11,0,1,1,0,0,0,81
t4:cycle:round_dropout-12,4,cycle,round_dropout-12,round_dropout,12,0,1,1,0,0,0,135
t4:cycle:index_swap-12,4,cycle,index_swap-12,index_swap,12,0,1,1,0,0,0,135
t4:cycle:round_shift-01,4,cycle,round_shift-01,round_shift,1,0,1,1,0,0,0,210
t4:cycle:round_shift-02,4,cycle,round_shift-02,round_shift,2,0,1,1,0,0,0,126
t4:cycle:round_shift-03,4,cycle,round_shift-03,round_shift,3,0,1,1,0,0,0,84
t4:cycle:round_shift-04,4,cycle,round_shift-04,round_shift,4,0,1,1,0,0,0,42
t4:cycle:round_shift-05,4,cycle,round_shift-05,round_shift,5,0,1,1,0,0,0,42
t4:cycle:round_shift-06,4,cycle,round_shift-06,round_shift,6,0,1,1,0,0,0,84
t4:cycle:round_shift-07,4,cycle,round_shift-07,round_shift,7,0,1,1,0,0,0,126
t4:cycle:round_shift-08,4,cycle,round_shift-08,round_shift,8,0,1,1,0,0,0,210
t4:cycle:observation_drop-01,4,cycle,observation_drop-01,observation_drop,1,0,1,1,0,0,0,300
t4:cycle:observation_drop-02,4,cycle,observation_drop-02,observation_drop,2,0,1,1,0,0,0,300
t4:cycle:observation_drop-03,4,cycle,observation_drop-03,observation_drop,3,0,1,1,0,0,0,200
t4:cycle:observation_drop-04,4,cycle,observation_drop-04,observation_drop,4,0,1,1,0,0,0,200
t4:cycle:observation_drop-05,4,cycle,observation_drop-05,observation_drop,5,0,1,1,0,0,0,150
t4:cycle:observation_drop-06,4,cycle,observation_drop-06,observation_drop,6,0,1,1,0,0,0,120
t4:cycle:observation_drop-07,4,cycle,observation_drop-07,observation_drop,7,0,1,1,0,0,0,100
t4:cycle:observation_drop-08,4,cycle,observation_drop-08,observation_drop,8,0,1,1,0,0,0,80
t4:cycle:order_sensitive-01,4,cycle,order_sensitive-01,order_sensitive,1,0,1,1,0,0,0,420
t4:cycle:duplicate_sensitive-01,4,cycle,duplicate_sensitive-01,duplicate_sensitive,1,0,1,1,0,0,0,240
t4:cycle:order_sensitive-02,4,cycle,order_sensitive-02,order_sensitive,2,0,1,1,0,0,0,420
t4:cycle:duplicate_sensitive-02,4,cycle,duplicate_sensitive-02,duplicate_sensitive,2,0,1,1,0,0,0,120
t4:cycle:order_sensitive-03,4,cycle,order_sensitive-03,order_sensitive,3,0,1,1,0,0,0,300
t4:cycle:duplicate_sensitive-03,4,cycle,duplicate_sensitive-03,duplicate_sensitive,3,0,1,1,0,0,0,120
t4:cycle:order_sensitive-04,4,cycle,order_sensitive-04,order_sensitive,4,0,1,1,0,0,0,300
t4:cycle:duplicate_sensitive-04,4,cycle,duplicate_sensitive-04,duplicate_sensitive,4,0,1,1,0,0,0,240
t4:cycle:order_sensitive-05,4,cycle,order_sensitive-05,order_sensitive,5,0,1,1,0,0,0,420
t4:cycle:duplicate_sensitive-05,4,cycle,duplicate_sensitive-05,duplicate_sensitive,5,0,1,1,0,0,0,240
t4:cycle:order_sensitive-06,4,cycle,order_sensitive-06,order_sensitive,6,0,1,1,0,0,0,420
t4:cycle:duplicate_sensitive-06,4,cycle,duplicate_sensitive-06,duplicate_sensitive,6,0,1,1,0,0,0,120
t4:cycle:threshold_corruption-01,4,cycle,threshold_corruption-01,threshold_corruption,1,0,1,1,0,0,0,690
t4:cycle:threshold_corruption-02,4,cycle,threshold_corruption-02,threshold_corruption,2,0,1,1,0,0,0,120
t4:cycle:threshold_corruption-03,4,cycle,threshold_corruption-03,threshold_corruption,3,0,1,1,0,0,0,1140
t4:cycle:threshold_corruption-04,4,cycle,threshold_corruption-04,threshold_corruption,4,0,1,1,0,0,0,480
t4:cycle:threshold_corruption-05,4,cycle,threshold_corruption-05,threshold_corruption,5,0,1,1,0,0,0,450
t4:cycle:threshold_corruption-06,4,cycle,threshold_corruption-06,threshold_corruption,6,0,1,1,0,0,0,360
t4:cycle:threshold_corruption-07,4,cycle,threshold_corruption-07,threshold_corruption,7,0,1,1,0,0,0,660
t4:cycle:threshold_corruption-08,4,cycle,threshold_corruption-08,threshold_corruption,8,0,1,1,0,0,0,840
t4:cycle:template_swap-01,4,cycle,template_swap-01,template_swap,1,0,1,1,0,0,0,840
t4:cycle:template_swap-02,4,cycle,template_swap-02,template_swap,2,0,1,1,0,0,0,120
t4:cycle:template_swap-03,4,cycle,template_swap-03,template_swap,3,0,1,1,0,0,0,120
t4:cycle:template_swap-04,4,cycle,template_swap-04,template_swap,4,0,1,1,0,0,0,840
t4:cycle:template_swap-05,4,cycle,template_swap-05,template_swap,5,0,1,1,0,0,0,840
t4:cycle:template_swap-06,4,cycle,template_swap-06,template_swap,6,0,1,1,0,0,0,120
t4:cycle:template_swap-07,4,cycle,template_swap-07,template_swap,7,0,1,1,0,0,0,120
t4:cycle:template_swap-08,4,cycle,template_swap-08,template_swap,8,0,1,1,0,0,0,840
t4:cycle:partial_schedule-01,4,cycle,partial_schedule-01,partial_schedule,1,0,1,1,0,0,0,81
t4:cycle:partial_schedule-02,4,cycle,partial_schedule-02,partial_schedule,2,0,1,1,0,0,0,135
t4:cycle:partial_schedule-03,4,cycle,partial_schedule-03,partial_schedule,3,0,1,1,0,0,0,189
t4:cycle:partial_schedule-04,4,cycle,partial_schedule-04,partial_schedule,4,0,1,1,0,0,0,216
t4:cycle:partial_schedule-05,4,cycle,partial_schedule-05,partial_schedule,5,0,1,1,0,0,0,216
t4:cycle:partial_schedule-06,4,cycle,partial_schedule-06,partial_schedule,6,0,1,1,0,0,0,243
t4:cycle:partial_schedule-07,4,cycle,partial_schedule-07,partial_schedule,7,0,1,1,0,0,0,270
t4:cycle:partial_schedule-08,4,cycle,partial_schedule-08,partial_schedule,8,0,1,1,0,0,0,270
t4:cycle:equivalent_comment-01,4,cycle,equivalent_comment-01,equivalent_comment,1,1,1,0,0,0,0,0
t4:cycle:equivalent_whitespace-01,4,cycle,equivalent_whitespace-01,equivalent_whitespace,1,1,1,0,0,0,0,0
t4:cycle:equivalent_dead_branch-01,4,cycle,equivalent_dead_branch-01,equivalent_dead_branch,1,1,1,0,0,0,0,0
t4:cycle:equivalent_round_identity-01,4,cycle,equivalent_round_identity-01,equivalent_round_identity,1,1,1,0,0,0,0,0
t4:cycle:equivalent_observation_copy-01,4,cycle,equivalent_observation_copy-01,equivalent_observation_copy,1,1,1,0,0,0,0,0
t4:cycle:equivalent_comment-02,4,cycle,equivalent_comment-02,equivalent_comment,2,1,1,0,0,0,0,0
t4:cycle:equivalent_whitespace-02,4,cycle,equivalent_whitespace-02,equivalent_whitespace,2,1,1,0,0,0,0,0
t4:cycle:equivalent_dead_branch-02,4,cycle,equivalent_dead_branch-02,equivalent_dead_branch,2,1,1,0,0,0,0,0
t4:cycle:equivalent_round_identity-02,4,cycle,equivalent_round_identity-02,equivalent_round_identity,2,1,1,0,0,0,0,0
t4:cycle:equivalent_observation_copy-02,4,cycle,equivalent_observation_copy-02,equivalent_observation_copy,2,1,1,0,0,0,0,0
t4:rare:forbidden_import-01,4,rare,forbidden_import-01,forbidden_import,1,0,1,1,1,1,0,0
t4:rare:forbidden_import-02,4,rare,forbidden_import-02,forbidden_import,2,0,1,1,1,1,0,0
t4:rare:forbidden_import-03,4,rare,forbidden_import-03,forbidden_import,3,0,1,1,1,1,0,0
t4:rare:global_state-01,4,rare,global_state-01,global_state,1,0,1,1,1,1,0,810
t4:rare:global_state-02,4,rare,global_state-02,global_state,2,0,1,1,1,1,0,540
t4:rare:global_state-03,4,rare,global_state-03,global_state,3,0,1,1,1,1,0,324
t4:rare:unknown_index-01,4,rare,unknown_index-01,unknown_index,1,0,1,1,0,0,810,810
t4:rare:budget_overflow-01,4,rare,budget_overflow-01,budget_overflow,1,0,1,1,0,0,810,810
t4:rare:unknown_index-02,4,rare,unknown_index-02,unknown_index,2,0,1,1,0,0,810,810
t4:rare:budget_overflow-02,4,rare,budget_overflow-02,budget_overflow,2,0,1,1,0,0,810,810
t4:rare:unknown_index-03,4,rare,unknown_index-03,unknown_index,3,0,1,1,0,0,540,540
t4:rare:budget_overflow-03,4,rare,budget_overflow-03,budget_overflow,3,0,1,1,0,0,540,540
t4:rare:unknown_index-04,4,rare,unknown_index-04,unknown_index,4,0,1,1,0,0,540,540
t4:rare:budget_overflow-04,4,rare,budget_overflow-04,budget_overflow,4,0,1,1,0,0,540,540
t4:rare:unknown_index-05,4,rare,unknown_index-05,unknown_index,5,0,1,1,0,0,405,405
t4:rare:budget_overflow-05,4,rare,budget_overflow-05,budget_overflow,5,0,1,1,0,0,405,405
t4:rare:unknown_index-06,4,rare,unknown_index-06,unknown_index,6,0,1,1,0,0,324,324
t4:rare:budget_overflow-06,4,rare,budget_overflow-06,budget_overflow,6,0,1,1,0,0,324,324
t4:rare:unknown_index-07,4,rare,unknown_index-07,unknown_index,7,0,1,1,0,0,270,270
t4:rare:budget_overflow-07,4,rare,budget_overflow-07,budget_overflow,7,0,1,1,0,0,270,270
t4:rare:unknown_index-08,4,rare,unknown_index-08,unknown_index,8,0,1,1,0,0,216,216
t4:rare:budget_overflow-08,4,rare,budget_overflow-08,budget_overflow,8,0,1,1,0,0,216,216
t4:rare:round_dropout-01,4,rare,round_dropout-01,round_dropout,1,0,1,1,0,0,0,810
t4:rare:index_swap-01,4,rare,index_swap-01,index_swap,1,0,1,1,0,0,0,810
t4:rare:round_dropout-02,4,rare,round_dropout-02,round_dropout,2,0,1,1,0,0,0,810
t4:rare:index_swap-02,4,rare,index_swap-02,index_swap,2,0,1,1,0,0,0,810
t4:rare:round_dropout-03,4,rare,round_dropout-03,round_dropout,3,0,1,1,0,0,0,540
t4:rare:index_swap-03,4,rare,index_swap-03,index_swap,3,0,0,0,0,0,0,0
t4:rare:round_dropout-04,4,rare,round_dropout-04,round_dropout,4,0,1,1,0,0,0,540
t4:rare:index_swap-04,4,rare,index_swap-04,index_swap,4,0,1,1,0,0,0,540
t4:rare:round_dropout-05,4,rare,round_dropout-05,round_dropout,5,0,1,1,0,0,0,405
t4:rare:index_swap-05,4,rare,index_swap-05,index_swap,5,0,1,1,0,0,0,405
t4:rare:round_dropout-06,4,rare,round_dropout-06,round_dropout,6,0,1,1,0,0,0,324
t4:rare:index_swap-06,4,rare,index_swap-06,index_swap,6,0,1,1,0,0,0,324
t4:rare:round_dropout-07,4,rare,round_dropout-07,round_dropout,7,0,1,1,0,0,0,270
t4:rare:index_swap-07,4,rare,index_swap-07,index_swap,7,0,1,1,0,0,0,270
t4:rare:round_dropout-08,4,rare,round_dropout-08,round_dropout,8,0,1,1,0,0,0,216
t4:rare:index_swap-08,4,rare,index_swap-08,index_swap,8,0,0,0,0,0,0,0
t4:rare:round_dropout-09,4,rare,round_dropout-09,round_dropout,9,0,1,1,0,0,0,216
t4:rare:index_swap-09,4,rare,index_swap-09,index_swap,9,0,1,1,0,0,0,216
t4:rare:round_dropout-10,4,rare,round_dropout-10,round_dropout,10,0,1,1,0,0,0,189
t4:rare:index_swap-10,4,rare,index_swap-10,index_swap,10,0,1,1,0,0,0,189
t4:rare:round_dropout-11,4,rare,round_dropout-11,round_dropout,11,0,1,1,0,0,0,162
t4:rare:index_swap-11,4,rare,index_swap-11,index_swap,11,0,1,1,0,0,0,162
t4:rare:round_dropout-12,4,rare,round_dropout-12,round_dropout,12,0,1,1,0,0,0,135
t4:rare:index_swap-12,4,rare,index_swap-12,index_swap,12,0,1,1,0,0,0,135
t4:rare:round_shift-01,4,rare,round_shift-01,round_shift,1,0,0,0,0,0,0,0
t4:rare:round_shift-02,4,rare,round_shift-02,round_shift,2,0,0,0,0,0,0,0
t4:rare:round_shift-03,4,rare,round_shift-03,round_shift,3,0,0,0,0,0,0,0
t4:rare:round_shift-04,4,rare,round_shift-04,round_shift,4,0,0,0,0,0,0,0
t4:rare:round_shift-05,4,rare,round_shift-05,round_shift,5,0,0,0,0,0,0,0
t4:rare:round_shift-06,4,rare,round_shift-06,round_shift,6,0,0,0,0,0,0,0
t4:rare:round_shift-07,4,rare,round_shift-07,round_shift,7,0,0,0,0,0,0,0
t4:rare:round_shift-08,4,rare,round_shift-08,round_shift,8,0,0,0,0,0,0,0
t4:rare:observation_drop-01,4,rare,observation_drop-01,observation_drop,1,0,0,0,0,0,0,0
t4:rare:observation_drop-02,4,rare,observation_drop-02,observation_drop,2,0,0,0,0,0,0,0
t4:rare:observation_drop-03,4,rare,observation_drop-03,observation_drop,3,0,0,0,0,0,0,0
t4:rare:observation_drop-04,4,rare,observation_drop-04,observation_drop,4,0,0,0,0,0,0,0
t4:rare:observation_drop-05,4,rare,observation_drop-05,observation_drop,5,0,0,0,0,0,0,0
t4:rare:observation_drop-06,4,rare,observation_drop-06,observation_drop,6,0,0,0,0,0,0,0
t4:rare:observation_drop-07,4,rare,observation_drop-07,observation_drop,7,0,0,0,0,0,0,0
t4:rare:observation_drop-08,4,rare,observation_drop-08,observation_drop,8,0,0,0,0,0,0,0
t4:rare:order_sensitive-01,4,rare,order_sensitive-01,order_sensitive,1,0,1,1,0,0,0,480
t4:rare:duplicate_sensitive-01,4,rare,duplicate_sensitive-01,duplicate_sensitive,1,0,0,0,0,0,0,0
t4:rare:order_sensitive-02,4,rare,order_sensitive-02,order_sensitive,2,0,1,1,0,0,0,240
t4:rare:duplicate_sensitive-02,4,rare,duplicate_sensitive-02,duplicate_sensitive,2,0,1,1,0,0,0,240
t4:rare:order_sensitive-03,4,rare,order_sensitive-03,order_sensitive,3,0,1,1,0,0,0,480
t4:rare:duplicate_sensitive-03,4,rare,duplicate_sensitive-03,duplicate_sensitive,3,0,1,1,0,0,0,240
t4:rare:order_sensitive-04,4,rare,order_sensitive-04,order_sensitive,4,0,1,1,0,0,0,480
t4:rare:duplicate_sensitive-04,4,rare,duplicate_sensitive-04,duplicate_sensitive,4,0,1,1,0,0,0,240
t4:rare:order_sensitive-05,4,rare,order_sensitive-05,order_sensitive,5,0,1,1,0,0,0,240
t4:rare:duplicate_sensitive-05,4,rare,duplicate_sensitive-05,duplicate_sensitive,5,0,1,1,0,0,0,240
t4:rare:order_sensitive-06,4,rare,order_sensitive-06,order_sensitive,6,0,1,1,0,0,0,480
t4:rare:duplicate_sensitive-06,4,rare,duplicate_sensitive-06,duplicate_sensitive,6,0,0,0,0,0,0,0
t4:rare:threshold_corruption-01,4,rare,threshold_corruption-01,threshold_corruption,1,0,1,1,0,0,0,1380
t4:rare:threshold_corruption-02,4,rare,threshold_corruption-02,threshold_corruption,2,0,1,1,0,0,0,240
t4:rare:threshold_corruption-03,4,rare,threshold_corruption-03,threshold_corruption,3,0,1,1,0,0,0,1140
t4:rare:threshold_corruption-04,4,rare,threshold_corruption-04,threshold_corruption,4,0,1,1,0,0,0,480
t4:rare:threshold_corruption-05,4,rare,threshold_corruption-05,threshold_corruption,5,0,0,0,0,0,0,0
t4:rare:threshold_corruption-06,4,rare,threshold_corruption-06,threshold_corruption,6,0,1,1,0,0,0,720
t4:rare:threshold_corruption-07,4,rare,threshold_corruption-07,threshold_corruption,7,0,1,1,0,0,0,660
t4:rare:threshold_corruption-08,4,rare,threshold_corruption-08,threshold_corruption,8,0,1,1,0,0,0,840
t4:rare:template_swap-01,4,rare,template_swap-01,template_swap,1,0,0,0,0,0,0,0
t4:rare:template_swap-02,4,rare,template_swap-02,template_swap,2,0,1,1,0,0,0,840
t4:rare:template_swap-03,4,rare,template_swap-03,template_swap,3,0,1,1,0,0,0,840
t4:rare:template_swap-04,4,rare,template_swap-04,template_swap,4,0,1,1,0,0,0,840
t4:rare:template_swap-05,4,rare,template_swap-05,template_swap,5,0,1,1,0,0,0,840
t4:rare:template_swap-06,4,rare,template_swap-06,template_swap,6,0,0,0,0,0,0,0
t4:rare:template_swap-07,4,rare,template_swap-07,template_swap,7,0,1,1,0,0,0,840
t4:rare:template_swap-08,4,rare,template_swap-08,template_swap,8,0,1,1,0,0,0,840
t4:rare:partial_schedule-01,4,rare,partial_schedule-01,partial_schedule,1,0,1,1,0,0,0,81
t4:rare:partial_schedule-02,4,rare,partial_schedule-02,partial_schedule,2,0,1,1,0,0,0,135
t4:rare:partial_schedule-03,4,rare,partial_schedule-03,partial_schedule,3,0,1,1,0,0,0,189
t4:rare:partial_schedule-04,4,rare,partial_schedule-04,partial_schedule,4,0,1,1,0,0,0,216
t4:rare:partial_schedule-05,4,rare,partial_schedule-05,partial_schedule,5,0,1,1,0,0,0,216
t4:rare:partial_schedule-06,4,rare,partial_schedule-06,partial_schedule,6,0,1,1,0,0,0,243
t4:rare:partial_schedule-07,4,rare,partial_schedule-07,partial_schedule,7,0,1,1,0,0,0,270
t4:rare:partial_schedule-08,4,rare,partial_schedule-08,partial_schedule,8,0,1,1,0,0,0,270
t4:rare:equivalent_comment-01,4,rare,equivalent_comment-01,equivalent_comment,1,1,1,0,0,0,0,0
t4:rare:equivalent_whitespace-01,4,rare,equivalent_whitespace-01,equivalent_whitespace,1,1,1,0,0,0,0,0
t4:rare:equivalent_dead_branch-01,4,rare,equivalent_dead_branch-01,equivalent_dead_branch,1,1,1,0,0,0,0,0
t4:rare:equivalent_round_identity-01,4,rare,equivalent_round_identity-01,equivalent_round_identity,1,1,1,0,0,0,0,0
t4:rare:equivalent_observation_copy-01,4,rare,equivalent_observation_copy-01,equivalent_observation_copy,1,1,1,0,0,0,0,0
t4:rare:equivalent_comment-02,4,rare,equivalent_comment-02,equivalent_comment,2,1,1,0,0,0,0,0
t4:rare:equivalent_whitespace-02,4,rare,equivalent_whitespace-02,equivalent_whitespace,2,1,1,0,0,0,0,0
t4:rare:equivalent_dead_branch-02,4,rare,equivalent_dead_branch-02,equivalent_dead_branch,2,1,1,0,0,0,0,0
t4:rare:equivalent_round_identity-02,4,rare,equivalent_round_identity-02,equivalent_round_identity,2,1,1,0,0,0,0,0
t4:rare:equivalent_observation_copy-02,4,rare,equivalent_observation_copy-02,equivalent_observation_copy,2,1,1,0,0,0,0,0
t5:burst:forbidden_import-01,5,burst,forbidden_import-01,forbidden_import,1,0,1,1,1,1,0,0
t5:burst:forbidden_import-02,5,burst,forbidden_import-02,forbidden_import,2,0,1,1,1,1,0,0
t5:burst:forbidden_import-03,5,burst,forbidden_import-03,forbidden_import,3,0,1,1,1,1,0,0
t5:burst:global_state-01,5,burst,global_state-01,global_state,1,0,1,1,1,1,0,810
t5:burst:global_state-02,5,burst,global_state-02,global_state,2,0,1,1,1,1,0,540
t5:burst:global_state-03,5,burst,global_state-03,global_state,3,0,1,1,1,1,0,324
t5:burst:unknown_index-01,5,burst,unknown_index-01,unknown_index,1,0,1,1,0,0,810,810
t5:burst:budget_overflow-01,5,burst,budget_overflow-01,budget_overflow,1,0,1,1,0,0,810,810
t5:burst:unknown_index-02,5,burst,unknown_index-02,unknown_index,2,0,1,1,0,0,810,810
t5:burst:budget_overflow-02,5,burst,budget_overflow-02,budget_overflow,2,0,1,1,0,0,810,810
t5:burst:unknown_index-03,5,burst,unknown_index-03,unknown_index,3,0,1,1,0,0,540,540
t5:burst:budget_overflow-03,5,burst,budget_overflow-03,budget_overflow,3,0,1,1,0,0,540,540
t5:burst:unknown_index-04,5,burst,unknown_index-04,unknown_index,4,0,1,1,0,0,540,540
t5:burst:budget_overflow-04,5,burst,budget_overflow-04,budget_overflow,4,0,1,1,0,0,540,540
t5:burst:unknown_index-05,5,burst,unknown_index-05,unknown_index,5,0,1,1,0,0,405,405
t5:burst:budget_overflow-05,5,burst,budget_overflow-05,budget_overflow,5,0,1,1,0,0,405,405
t5:burst:unknown_index-06,5,burst,unknown_index-06,unknown_index,6,0,1,1,0,0,324,324
t5:burst:budget_overflow-06,5,burst,budget_overflow-06,budget_overflow,6,0,1,1,0,0,324,324
t5:burst:unknown_index-07,5,burst,unknown_index-07,unknown_index,7,0,1,1,0,0,270,270
t5:burst:budget_overflow-07,5,burst,budget_overflow-07,budget_overflow,7,0,1,1,0,0,270,270
t5:burst:unknown_index-08,5,burst,unknown_index-08,unknown_index,8,0,1,1,0,0,216,216
t5:burst:budget_overflow-08,5,burst,budget_overflow-08,budget_overflow,8,0,1,1,0,0,216,216
t5:burst:round_dropout-01,5,burst,round_dropout-01,round_dropout,1,0,1,1,0,0,0,810
t5:burst:index_swap-01,5,burst,index_swap-01,index_swap,1,0,1,1,0,0,0,810
t5:burst:round_dropout-02,5,burst,round_dropout-02,round_dropout,2,0,1,1,0,0,0,810
t5:burst:index_swap-02,5,burst,index_swap-02,index_swap,2,0,1,1,0,0,0,810
t5:burst:round_dropout-03,5,burst,round_dropout-03,round_dropout,3,0,1,1,0,0,0,540
t5:burst:index_swap-03,5,burst,index_swap-03,index_swap,3,0,1,1,0,0,0,540
t5:burst:round_dropout-04,5,burst,round_dropout-04,round_dropout,4,0,1,1,0,0,0,540
t5:burst:index_swap-04,5,burst,index_swap-04,index_swap,4,0,1,1,0,0,0,540
t5:burst:round_dropout-05,5,burst,round_dropout-05,round_dropout,5,0,1,1,0,0,0,405
t5:burst:index_swap-05,5,burst,index_swap-05,index_swap,5,0,1,1,0,0,0,405
t5:burst:round_dropout-06,5,burst,round_dropout-06,round_dropout,6,0,1,1,0,0,0,324
t5:burst:index_swap-06,5,burst,index_swap-06,index_swap,6,0,1,1,0,0,0,324
t5:burst:round_dropout-07,5,burst,round_dropout-07,round_dropout,7,0,1,1,0,0,0,270
t5:burst:index_swap-07,5,burst,index_swap-07,index_swap,7,0,1,1,0,0,0,270
t5:burst:round_dropout-08,5,burst,round_dropout-08,round_dropout,8,0,1,1,0,0,0,216
t5:burst:index_swap-08,5,burst,index_swap-08,index_swap,8,0,1,1,0,0,0,216
t5:burst:round_dropout-09,5,burst,round_dropout-09,round_dropout,9,0,1,1,0,0,0,216
t5:burst:index_swap-09,5,burst,index_swap-09,index_swap,9,0,1,1,0,0,0,216
t5:burst:round_dropout-10,5,burst,round_dropout-10,round_dropout,10,0,1,1,0,0,0,189
t5:burst:index_swap-10,5,burst,index_swap-10,index_swap,10,0,1,1,0,0,0,189
t5:burst:round_dropout-11,5,burst,round_dropout-11,round_dropout,11,0,1,1,0,0,0,162
t5:burst:index_swap-11,5,burst,index_swap-11,index_swap,11,0,1,1,0,0,0,162
t5:burst:round_dropout-12,5,burst,round_dropout-12,round_dropout,12,0,1,1,0,0,0,135
t5:burst:index_swap-12,5,burst,index_swap-12,index_swap,12,0,1,1,0,0,0,135
t5:burst:round_shift-01,5,burst,round_shift-01,round_shift,1,0,0,0,0,0,0,0
t5:burst:round_shift-02,5,burst,round_shift-02,round_shift,2,0,0,0,0,0,0,0
t5:burst:round_shift-03,5,burst,round_shift-03,round_shift,3,0,0,0,0,0,0,0
t5:burst:round_shift-04,5,burst,round_shift-04,round_shift,4,0,0,0,0,0,0,0
t5:burst:round_shift-05,5,burst,round_shift-05,round_shift,5,0,0,0,0,0,0,0
t5:burst:round_shift-06,5,burst,round_shift-06,round_shift,6,0,0,0,0,0,0,0
t5:burst:round_shift-07,5,burst,round_shift-07,round_shift,7,0,0,0,0,0,0,0
t5:burst:round_shift-08,5,burst,round_shift-08,round_shift,8,0,0,0,0,0,0,0
t5:burst:observation_drop-01,5,burst,observation_drop-01,observation_drop,1,0,0,0,0,0,0,0
t5:burst:observation_drop-02,5,burst,observation_drop-02,observation_drop,2,0,0,0,0,0,0,0
t5:burst:observation_drop-03,5,burst,observation_drop-03,observation_drop,3,0,0,0,0,0,0,0
t5:burst:observation_drop-04,5,burst,observation_drop-04,observation_drop,4,0,0,0,0,0,0,0
t5:burst:observation_drop-05,5,burst,observation_drop-05,observation_drop,5,0,0,0,0,0,0,0
t5:burst:observation_drop-06,5,burst,observation_drop-06,observation_drop,6,0,0,0,0,0,0,0
t5:burst:observation_drop-07,5,burst,observation_drop-07,observation_drop,7,0,0,0,0,0,0,0
t5:burst:observation_drop-08,5,burst,observation_drop-08,observation_drop,8,0,0,0,0,0,0,0
t5:burst:order_sensitive-01,5,burst,order_sensitive-01,order_sensitive,1,0,1,1,0,0,0,480
t5:burst:duplicate_sensitive-01,5,burst,duplicate_sensitive-01,duplicate_sensitive,1,0,1,1,0,0,0,240
t5:burst:order_sensitive-02,5,burst,order_sensitive-02,order_sensitive,2,0,1,1,0,0,0,480
t5:burst:duplicate_sensitive-02,5,burst,duplicate_sensitive-02,duplicate_sensitive,2,0,1,1,0,0,0,240
t5:burst:order_sensitive-03,5,burst,order_sensitive-03,order_sensitive,3,0,1,1,0,0,0,480
t5:burst:duplicate_sensitive-03,5,burst,duplicate_sensitive-03,duplicate_sensitive,3,0,1,1,0,0,0,240
t5:burst:order_sensitive-04,5,burst,order_sensitive-04,order_sensitive,4,0,1,1,0,0,0,480
t5:burst:duplicate_sensitive-04,5,burst,duplicate_sensitive-04,duplicate_sensitive,4,0,1,1,0,0,0,240
t5:burst:order_sensitive-05,5,burst,order_sensitive-05,order_sensitive,5,0,1,1,0,0,0,480
t5:burst:duplicate_sensitive-05,5,burst,duplicate_sensitive-05,duplicate_sensitive,5,0,1,1,0,0,0,240
t5:burst:order_sensitive-06,5,burst,order_sensitive-06,order_sensitive,6,0,1,1,0,0,0,480
t5:burst:duplicate_sensitive-06,5,burst,duplicate_sensitive-06,duplicate_sensitive,6,0,1,1,0,0,0,240
t5:burst:threshold_corruption-01,5,burst,threshold_corruption-01,threshold_corruption,1,0,1,1,0,0,0,1380
t5:burst:threshold_corruption-02,5,burst,threshold_corruption-02,threshold_corruption,2,0,1,1,0,0,0,240
t5:burst:threshold_corruption-03,5,burst,threshold_corruption-03,threshold_corruption,3,0,1,1,0,0,0,1140
t5:burst:threshold_corruption-04,5,burst,threshold_corruption-04,threshold_corruption,4,0,1,1,0,0,0,480
t5:burst:threshold_corruption-05,5,burst,threshold_corruption-05,threshold_corruption,5,0,1,1,0,0,0,900
t5:burst:threshold_corruption-06,5,burst,threshold_corruption-06,threshold_corruption,6,0,1,1,0,0,0,720
t5:burst:threshold_corruption-07,5,burst,threshold_corruption-07,threshold_corruption,7,0,1,1,0,0,0,660
t5:burst:threshold_corruption-08,5,burst,threshold_corruption-08,threshold_corruption,8,0,1,1,0,0,0,840
t5:burst:template_swap-01,5,burst,template_swap-01,template_swap,1,0,1,1,0,0,0,840
t5:burst:template_swap-02,5,burst,template_swap-02,template_swap,2,0,1,1,0,0,0,840
t5:burst:template_swap-03,5,burst,template_swap-03,template_swap,3,0,1,1,0,0,0,840
t5:burst:template_swap-04,5,burst,template_swap-04,template_swap,4,0,1,1,0,0,0,840
t5:burst:template_swap-05,5,burst,template_swap-05,template_swap,5,0,1,1,0,0,0,840
t5:burst:template_swap-06,5,burst,template_swap-06,template_swap,6,0,1,1,0,0,0,840
t5:burst:template_swap-07,5,burst,template_swap-07,template_swap,7,0,1,1,0,0,0,840
t5:burst:template_swap-08,5,burst,template_swap-08,template_swap,8,0,1,1,0,0,0,840
t5:burst:partial_schedule-01,5,burst,partial_schedule-01,partial_schedule,1,0,1,1,0,0,0,81
t5:burst:partial_schedule-02,5,burst,partial_schedule-02,partial_schedule,2,0,1,1,0,0,0,135
t5:burst:partial_schedule-03,5,burst,partial_schedule-03,partial_schedule,3,0,1,1,0,0,0,189
t5:burst:partial_schedule-04,5,burst,partial_schedule-04,partial_schedule,4,0,1,1,0,0,0,216
t5:burst:partial_schedule-05,5,burst,partial_schedule-05,partial_schedule,5,0,1,1,0,0,0,216
t5:burst:partial_schedule-06,5,burst,partial_schedule-06,partial_schedule,6,0,1,1,0,0,0,243
t5:burst:partial_schedule-07,5,burst,partial_schedule-07,partial_schedule,7,0,1,1,0,0,0,270
t5:burst:partial_schedule-08,5,burst,partial_schedule-08,partial_schedule,8,0,1,1,0,0,0,270
t5:burst:equivalent_comment-01,5,burst,equivalent_comment-01,equivalent_comment,1,1,1,0,0,0,0,0
t5:burst:equivalent_whitespace-01,5,burst,equivalent_whitespace-01,equivalent_whitespace,1,1,1,0,0,0,0,0
t5:burst:equivalent_dead_branch-01,5,burst,equivalent_dead_branch-01,equivalent_dead_branch,1,1,1,0,0,0,0,0
t5:burst:equivalent_round_identity-01,5,burst,equivalent_round_identity-01,equivalent_round_identity,1,1,1,0,0,0,0,0
t5:burst:equivalent_observation_copy-01,5,burst,equivalent_observation_copy-01,equivalent_observation_copy,1,1,1,0,0,0,0,0
t5:burst:equivalent_comment-02,5,burst,equivalent_comment-02,equivalent_comment,2,1,1,0,0,0,0,0
t5:burst:equivalent_whitespace-02,5,burst,equivalent_whitespace-02,equivalent_whitespace,2,1,1,0,0,0,0,0
t5:burst:equivalent_dead_branch-02,5,burst,equivalent_dead_branch-02,equivalent_dead_branch,2,1,1,0,0,0,0,0
t5:burst:equivalent_round_identity-02,5,burst,equivalent_round_identity-02,equivalent_round_identity,2,1,1,0,0,0,0,0
t5:burst:equivalent_observation_copy-02,5,burst,equivalent_observation_copy-02,equivalent_observation_copy,2,1,1,0,0,0,0,0
t5:composite:forbidden_import-01,5,composite,forbidden_import-01,forbidden_import,1,0,1,1,1,1,0,0
t5:composite:forbidden_import-02,5,composite,forbidden_import-02,forbidden_import,2,0,1,1,1,1,0,0
t5:composite:forbidden_import-03,5,composite,forbidden_import-03,forbidden_import,3,0,1,1,1,1,0,0
t5:composite:global_state-01,5,composite,global_state-01,global_state,1,0,1,1,1,1,0,1350
t5:composite:global_state-02,5,composite,global_state-02,global_state,2,0,1,1,1,1,0,900
t5:composite:global_state-03,5,composite,global_state-03,global_state,3,0,1,1,1,1,0,540
t5:composite:unknown_index-01,5,composite,unknown_index-01,unknown_index,1,0,1,1,0,0,1350,1350
t5:composite:budget_overflow-01,5,composite,budget_overflow-01,budget_overflow,1,0,1,1,0,0,1350,1350
t5:composite:unknown_index-02,5,composite,unknown_index-02,unknown_index,2,0,1,1,0,0,1350,1350
t5:composite:budget_overflow-02,5,composite,budget_overflow-02,budget_overflow,2,0,1,1,0,0,1350,1350
t5:composite:unknown_index-03,5,composite,unknown_index-03,unknown_index,3,0,1,1,0,0,900,900
t5:composite:budget_overflow-03,5,composite,budget_overflow-03,budget_overflow,3,0,1,1,0,0,900,900
t5:composite:unknown_index-04,5,composite,unknown_index-04,unknown_index,4,0,1,1,0,0,900,900
t5:composite:budget_overflow-04,5,composite,budget_overflow-04,budget_overflow,4,0,1,1,0,0,900,900
t5:composite:unknown_index-05,5,composite,unknown_index-05,unknown_index,5,0,1,1,0,0,675,675
t5:composite:budget_overflow-05,5,composite,budget_overflow-05,budget_overflow,5,0,1,1,0,0,675,675
t5:composite:unknown_index-06,5,composite,unknown_index-06,unknown_index,6,0,1,1,0,0,540,540
t5:composite:budget_overflow-06,5,composite,budget_overflow-06,budget_overflow,6,0,1,1,0,0,540,540
t5:composite:unknown_index-07,5,composite,unknown_index-07,unknown_index,7,0,1,1,0,0,450,450
t5:composite:budget_overflow-07,5,composite,budget_overflow-07,budget_overflow,7,0,1,1,0,0,450,450
t5:composite:unknown_index-08,5,composite,unknown_index-08,unknown_index,8,0,1,1,0,0,360,360
t5:composite:budget_overflow-08,5,composite,budget_overflow-08,budget_overflow,8,0,1,1,0,0,360,360
t5:composite:round_dropout-01,5,composite,round_dropout-01,round_dropout,1,0,1,1,0,0,0,1350
t5:composite:index_swap-01,5,composite,index_swap-01,index_swap,1,0,1,1,0,0,0,1350
t5:composite:round_dropout-02,5,composite,round_dropout-02,round_dropout,2,0,1,1,0,0,0,1350
t5:composite:index_swap-02,5,composite,index_swap-02,index_swap,2,0,1,1,0,0,0,786
t5:composite:round_dropout-03,5,composite,round_dropout-03,round_dropout,3,0,1,1,0,0,0,900
t5:composite:index_swap-03,5,composite,index_swap-03,index_swap,3,0,1,1,0,0,0,602
t5:composite:round_dropout-04,5,composite,round_dropout-04,round_dropout,4,0,1,1,0,0,0,900
t5:composite:index_swap-04,5,composite,index_swap-04,index_swap,4,0,1,1,0,0,0,900
t5:composite:round_dropout-05,5,composite,round_dropout-05,round_dropout,5,0,1,1,0,0,0,675
t5:composite:index_swap-05,5,composite,index_swap-05,index_swap,5,0,1,1,0,0,0,675
t5:composite:round_dropout-06,5,composite,round_dropout-06,round_dropout,6,0,1,1,0,0,0,540
t5:composite:index_swap-06,5,composite,index_swap-06,index_swap,6,0,1,1,0,0,0,405
t5:composite:round_dropout-07,5,composite,round_dropout-07,round_dropout,7,0,1,1,0,0,0,450
t5:composite:index_swap-07,5,composite,index_swap-07,index_swap,7,0,1,1,0,0,0,450
t5:composite:round_dropout-08,5,composite,round_dropout-08,round_dropout,8,0,1,1,0,0,0,360
t5:composite:index_swap-08,5,composite,index_swap-08,index_swap,8,0,1,1,0,0,0,360
t5:composite:round_dropout-09,5,composite,round_dropout-09,round_dropout,9,0,1,1,0,0,0,360
t5:composite:index_swap-09,5,composite,index_swap-09,index_swap,9,0,1,1,0,0,0,210
t5:composite:round_dropout-10,5,composite,round_dropout-10,round_dropout,10,0,1,1,0,0,0,315
t5:composite:index_swap-10,5,composite,index_swap-10,index_swap,10,0,1,1,0,0,0,211
t5:composite:round_dropout-11,5,composite,round_dropout-11,round_dropout,11,0,1,1,0,0,0,270
t5:composite:index_swap-11,5,composite,index_swap-11,index_swap,11,0,1,1,0,0,0,270
t5:composite:round_dropout-12,5,composite,round_dropout-12,round_dropout,12,0,1,1,0,0,0,225
t5:composite:index_swap-12,5,composite,index_swap-12,index_swap,12,0,1,1,0,0,0,225
t5:composite:round_shift-01,5,composite,round_shift-01,round_shift,1,0,1,1,0,0,0,30
t5:composite:round_shift-02,5,composite,round_shift-02,round_shift,2,0,1,1,0,0,0,18
t5:composite:round_shift-03,5,composite,round_shift-03,round_shift,3,0,1,1,0,0,0,12
t5:composite:round_shift-04,5,composite,round_shift-04,round_shift,4,0,1,1,0,0,0,6
t5:composite:round_shift-05,5,composite,round_shift-05,round_shift,5,0,1,1,0,0,0,6
t5:composite:round_shift-06,5,composite,round_shift-06,round_shift,6,0,1,1,0,0,0,12
t5:composite:round_shift-07,5,composite,round_shift-07,round_shift,7,0,1,1,0,0,0,18
t5:composite:round_shift-08,5,composite,round_shift-08,round_shift,8,0,1,1,0,0,0,30
t5:composite:observation_drop-01,5,composite,observation_drop-01,observation_drop,1,0,1,1,0,0,0,856
t5:composite:observation_drop-02,5,composite,observation_drop-02,observation_drop,2,0,1,1,0,0,0,856
t5:composite:observation_drop-03,5,composite,observation_drop-03,observation_drop,3,0,1,1,0,0,0,568
t5:composite:observation_drop-04,5,composite,observation_drop-04,observation_drop,4,0,1,1,0,0,0,572
t5:composite:observation_drop-05,5,composite,observation_drop-05,observation_drop,5,0,1,1,0,0,0,428
t5:composite:observation_drop-06,5,composite,observation_drop-06,observation_drop,6,0,1,1,0,0,0,344
t5:composite:observation_drop-07,5,composite,observation_drop-07,observation_drop,7,0,1,1,0,0,0,284
t5:composite:observation_drop-08,5,composite,observation_drop-08,observation_drop,8,0,1,1,0,0,0,228
t5:composite:order_sensitive-01,5,composite,order_sensitive-01,order_sensitive,1,0,1,1,0,0,0,1080
t5:composite:duplicate_sensitive-01,5,composite,duplicate_sensitive-01,duplicate_sensitive,1,0,1,1,0,0,0,360
t5:composite:order_sensitive-02,5,composite,order_sensitive-02,order_sensitive,2,0,1,1,0,0,0,1080
t5:composite:duplicate_sensitive-02,5,composite,duplicate_sensitive-02,duplicate_sensitive,2,0,1,1,0,0,0,360
t5:composite:order_sensitive-03,5,composite,order_sensitive-03,order_sensitive,3,0,1,1,0,0,0,600
t5:composite:duplicate_sensitive-03,5,composite,duplicate_sensitive-03,duplicate_sensitive,3,0,1,1,0,0,0,360
t5:composite:order_sensitive-04,5,composite,order_sensitive-04,order_sensitive,4,0,1,1,0,0,0,960
t5:composite:duplicate_sensitive-04,5,composite,duplicate_sensitive-04,duplicate_sensitive,4,0,1,1,0,0,0,240
t5:composite:order_sensitive-05,5,composite,order_sensitive-05,order_sensitive,5,0,1,1,0,0,0,360
t5:composite:duplicate_sensitive-05,5,composite,duplicate_sensitive-05,duplicate_sensitive,5,0,1,1,0,0,0,240
t5:composite:order_sensitive-06,5,composite,order_sensitive-06,order_sensitive,6,0,1,1,0,0,0,960
t5:composite:duplicate_sensitive-06,5,composite,duplicate_sensitive-06,duplicate_sensitive,6,0,1,1,0,0,0,240
t5:composite:threshold_corruption-01,5,composite,threshold_corruption-01,threshold_corruption,1,0,1,1,0,0,0,2400
t5:composite:threshold_corruption-02,5,composite,threshold_corruption-02,threshold_corruption,2,0,1,1,0,0,0,360
t5:composite:threshold_corruption-03,5,composite,threshold_corruption-03,threshold_corruption,3,0,1,1,0,0,0,1124
t5:composite:threshold_corruption-04,5,composite,threshold_corruption-04,threshold_corruption,4,0,1,1,0,0,0,480
t5:composite:threshold_corruption-05,5,composite,threshold_corruption-05,threshold_corruption,5,0,1,1,0,0,0,1120
t5:composite:threshold_corruption-06,5,composite,threshold_corruption-06,threshold_corruption,6,0,1,1,0,0,0,1080
t5:composite:threshold_corruption-07,5,composite,threshold_corruption-07,threshold_corruption,7,0,1,1,0,0,0,1320
t5:composite:threshold_corruption-08,5,composite,threshold_corruption-08,threshold_corruption,8,0,1,1,0,0,0,1260
t5:composite:template_swap-01,5,composite,template_swap-01,template_swap,1,0,1,1,0,0,0,1080
t5:composite:template_swap-02,5,composite,template_swap-02,template_swap,2,0,1,1,0,0,0,1080
t5:composite:template_swap-03,5,composite,template_swap-03,template_swap,3,0,1,1,0,0,0,1080
t5:composite:template_swap-04,5,composite,template_swap-04,template_swap,4,0,1,1,0,0,0,840
t5:composite:template_swap-05,5,composite,template_swap-05,template_swap,5,0,1,1,0,0,0,1080
t5:composite:template_swap-06,5,composite,template_swap-06,template_swap,6,0,1,1,0,0,0,1080
t5:composite:template_swap-07,5,composite,template_swap-07,template_swap,7,0,1,1,0,0,0,1080
t5:composite:template_swap-08,5,composite,template_swap-08,template_swap,8,0,1,1,0,0,0,1080
t5:composite:partial_schedule-01,5,composite,partial_schedule-01,partial_schedule,1,0,1,1,0,0,0,135
t5:composite:partial_schedule-02,5,composite,partial_schedule-02,partial_schedule,2,0,1,1,0,0,0,225
t5:composite:partial_schedule-03,5,composite,partial_schedule-03,partial_schedule,3,0,1,1,0,0,0,315
t5:composite:partial_schedule-04,5,composite,partial_schedule-04,partial_schedule,4,0,1,1,0,0,0,360
t5:composite:partial_schedule-05,5,composite,partial_schedule-05,partial_schedule,5,0,1,1,0,0,0,360
t5:composite:partial_schedule-06,5,composite,partial_schedule-06,partial_schedule,6,0,1,1,0,0,0,405
t5:composite:partial_schedule-07,5,composite,partial_schedule-07,partial_schedule,7,0,1,1,0,0,0,450
t5:composite:partial_schedule-08,5,composite,partial_schedule-08,partial_schedule,8,0,1,1,0,0,0,450
t5:composite:equivalent_comment-01,5,composite,equivalent_comment-01,equivalent_comment,1,1,1,0,0,0,0,0
t5:composite:equivalent_whitespace-01,5,composite,equivalent_whitespace-01,equivalent_whitespace,1,1,1,0,0,0,0,0
t5:composite:equivalent_dead_branch-01,5,composite,equivalent_dead_branch-01,equivalent_dead_branch,1,1,1,0,0,0,0,0
t5:composite:equivalent_round_identity-01,5,composite,equivalent_round_identity-01,equivalent_round_identity,1,1,1,0,0,0,0,0
t5:composite:equivalent_observation_copy-01,5,composite,equivalent_observation_copy-01,equivalent_observation_copy,1,1,1,0,0,0,0,0
t5:composite:equivalent_comment-02,5,composite,equivalent_comment-02,equivalent_comment,2,1,1,0,0,0,0,0
t5:composite:equivalent_whitespace-02,5,composite,equivalent_whitespace-02,equivalent_whitespace,2,1,1,0,0,0,0,0
t5:composite:equivalent_dead_branch-02,5,composite,equivalent_dead_branch-02,equivalent_dead_branch,2,1,1,0,0,0,0,0
t5:composite:equivalent_round_identity-02,5,composite,equivalent_round_identity-02,equivalent_round_identity,2,1,1,0,0,0,0,0
t5:composite:equivalent_observation_copy-02,5,composite,equivalent_observation_copy-02,equivalent_observation_copy,2,1,1,0,0,0,0,0
t5:cycle:forbidden_import-01,5,cycle,forbidden_import-01,forbidden_import,1,0,1,1,1,1,0,0
t5:cycle:forbidden_import-02,5,cycle,forbidden_import-02,forbidden_import,2,0,1,1,1,1,0,0
t5:cycle:forbidden_import-03,5,cycle,forbidden_import-03,forbidden_import,3,0,1,1,1,1,0,0
t5:cycle:global_state-01,5,cycle,global_state-01,global_state,1,0,1,1,1,1,0,810
t5:cycle:global_state-02,5,cycle,global_state-02,global_state,2,0,1,1,1,1,0,540
t5:cycle:global_state-03,5,cycle,global_state-03,global_state,3,0,1,1,1,1,0,324
t5:cycle:unknown_index-01,5,cycle,unknown_index-01,unknown_index,1,0,1,1,0,0,810,810
t5:cycle:budget_overflow-01,5,cycle,budget_overflow-01,budget_overflow,1,0,1,1,0,0,810,810
t5:cycle:unknown_index-02,5,cycle,unknown_index-02,unknown_index,2,0,1,1,0,0,810,810
t5:cycle:budget_overflow-02,5,cycle,budget_overflow-02,budget_overflow,2,0,1,1,0,0,810,810
t5:cycle:unknown_index-03,5,cycle,unknown_index-03,unknown_index,3,0,1,1,0,0,540,540
t5:cycle:budget_overflow-03,5,cycle,budget_overflow-03,budget_overflow,3,0,1,1,0,0,540,540
t5:cycle:unknown_index-04,5,cycle,unknown_index-04,unknown_index,4,0,1,1,0,0,540,540
t5:cycle:budget_overflow-04,5,cycle,budget_overflow-04,budget_overflow,4,0,1,1,0,0,540,540
t5:cycle:unknown_index-05,5,cycle,unknown_index-05,unknown_index,5,0,1,1,0,0,405,405
t5:cycle:budget_overflow-05,5,cycle,budget_overflow-05,budget_overflow,5,0,1,1,0,0,405,405
t5:cycle:unknown_index-06,5,cycle,unknown_index-06,unknown_index,6,0,1,1,0,0,324,324
t5:cycle:budget_overflow-06,5,cycle,budget_overflow-06,budget_overflow,6,0,1,1,0,0,324,324
t5:cycle:unknown_index-07,5,cycle,unknown_index-07,unknown_index,7,0,1,1,0,0,270,270
t5:cycle:budget_overflow-07,5,cycle,budget_overflow-07,budget_overflow,7,0,1,1,0,0,270,270
t5:cycle:unknown_index-08,5,cycle,unknown_index-08,unknown_index,8,0,1,1,0,0,216,216
t5:cycle:budget_overflow-08,5,cycle,budget_overflow-08,budget_overflow,8,0,1,1,0,0,216,216
t5:cycle:round_dropout-01,5,cycle,round_dropout-01,round_dropout,1,0,1,1,0,0,0,810
t5:cycle:index_swap-01,5,cycle,index_swap-01,index_swap,1,0,1,1,0,0,0,405
t5:cycle:round_dropout-02,5,cycle,round_dropout-02,round_dropout,2,0,1,1,0,0,0,810
t5:cycle:index_swap-02,5,cycle,index_swap-02,index_swap,2,0,1,1,0,0,0,810
t5:cycle:round_dropout-03,5,cycle,round_dropout-03,round_dropout,3,0,1,1,0,0,0,540
t5:cycle:index_swap-03,5,cycle,index_swap-03,index_swap,3,0,1,1,0,0,0,270
t5:cycle:round_dropout-04,5,cycle,round_dropout-04,round_dropout,4,0,1,1,0,0,0,540
t5:cycle:index_swap-04,5,cycle,index_swap-04,index_swap,4,0,1,1,0,0,0,540
t5:cycle:round_dropout-05,5,cycle,round_dropout-05,round_dropout,5,0,1,1,0,0,0,405
t5:cycle:index_swap-05,5,cycle,index_swap-05,index_swap,5,0,1,1,0,0,0,192
t5:cycle:round_dropout-06,5,cycle,round_dropout-06,round_dropout,6,0,1,1,0,0,0,324
t5:cycle:index_swap-06,5,cycle,index_swap-06,index_swap,6,0,1,1,0,0,0,324
t5:cycle:round_dropout-07,5,cycle,round_dropout-07,round_dropout,7,0,1,1,0,0,0,270
t5:cycle:index_swap-07,5,cycle,index_swap-07,index_swap,7,0,1,1,0,0,0,135
t5:cycle:round_dropout-08,5,cycle,round_dropout-08,round_dropout,8,0,1,1,0,0,0,216
t5:cycle:index_swap-08,5,cycle,index_swap-08,index_swap,8,0,1,1,0,0,0,216
t5:cycle:round_dropout-09,5,cycle,round_dropout-09,round_dropout,9,0,1,1,0,0,0,216
t5:cycle:index_swap-09,5,cycle,index_swap-09,index_swap,9,0,1,1,0,0,0,115
t5:cycle:round_dropout-10,5,cycle,round_dropout-10,round_dropout,10,0,1,1,0,0,0,189
t5:cycle:index_swap-10,5,cycle,index_swap-10,index_swap,10,0,1,1,0,0,0,189
t5:cycle:round_dropout-11,5,cycle,round_dropout-11,round_dropout,11,0,1,1,0,0,0,162
t5:cycle:index_swap-11,5,cycle,index_swap-11,index_swap,11,0,1,1,0,0,0,81
t5:cycle:round_dropout-12,5,cycle,round_dropout-12,round_dropout,12,0,1,1,0,0,0,135
t5:cycle:index_swap-12,5,cycle,index_swap-12,index_swap,12,0,1,1,0,0,0,135
t5:cycle:round_shift-01,5,cycle,round_shift-01,round_shift,1,0,1,1,0,0,0,210
t5:cycle:round_shift-02,5,cycle,round_shift-02,round_shift,2,0,1,1,0,0,0,126
t5:cycle:round_shift-03,5,cycle,round_shift-03,round_shift,3,0,1,1,0,0,0,84
t5:cycle:round_shift-04,5,cycle,round_shift-04,round_shift,4,0,1,1,0,0,0,42
t5:cycle:round_shift-05,5,cycle,round_shift-05,round_shift,5,0,1,1,0,0,0,42
t5:cycle:round_shift-06,5,cycle,round_shift-06,round_shift,6,0,1,1,0,0,0,84
t5:cycle:round_shift-07,5,cycle,round_shift-07,round_shift,7,0,1,1,0,0,0,126
t5:cycle:round_shift-08,5,cycle,round_shift-08,round_shift,8,0,1,1,0,0,0,210
t5:cycle:observation_drop-01,5,cycle,observation_drop-01,observation_drop,1,0,1,1,0,0,0,300
t5:cycle:observation_drop-02,5,cycle,observation_drop-02,observation_drop,2,0,1,1,0,0,0,300
t5:cycle:observation_drop-03,5,cycle,observation_drop-03,observation_drop,3,0,1,1,0,0,0,200
t5:cycle:observation_drop-04,5,cycle,observation_drop-04,observation_drop,4,0,1,1,0,0,0,200
t5:cycle:observation_drop-05,5,cycle,observation_drop-05,observation_drop,5,0,1,1,0,0,0,150
t5:cycle:observation_drop-06,5,cycle,observation_drop-06,observation_drop,6,0,1,1,0,0,0,120
t5:cycle:observation_drop-07,5,cycle,observation_drop-07,observation_drop,7,0,1,1,0,0,0,100
t5:cycle:observation_drop-08,5,cycle,observation_drop-08,observation_drop,8,0,1,1,0,0,0,80
t5:cycle:order_sensitive-01,5,cycle,order_sensitive-01,order_sensitive,1,0,1,1,0,0,0,420
t5:cycle:duplicate_sensitive-01,5,cycle,duplicate_sensitive-01,duplicate_sensitive,1,0,1,1,0,0,0,240
t5:cycle:order_sensitive-02,5,cycle,order_sensitive-02,order_sensitive,2,0,1,1,0,0,0,420
t5:cycle:duplicate_sensitive-02,5,cycle,duplicate_sensitive-02,duplicate_sensitive,2,0,1,1,0,0,0,120
t5:cycle:order_sensitive-03,5,cycle,order_sensitive-03,order_sensitive,3,0,1,1,0,0,0,300
t5:cycle:duplicate_sensitive-03,5,cycle,duplicate_sensitive-03,duplicate_sensitive,3,0,1,1,0,0,0,120
t5:cycle:order_sensitive-04,5,cycle,order_sensitive-04,order_sensitive,4,0,1,1,0,0,0,300
t5:cycle:duplicate_sensitive-04,5,cycle,duplicate_sensitive-04,duplicate_sensitive,4,0,1,1,0,0,0,240
t5:cycle:order_sensitive-05,5,cycle,order_sensitive-05,order_sensitive,5,0,1,1,0,0,0,420
t5:cycle:duplicate_sensitive-05,5,cycle,duplicate_sensitive-05,duplicate_sensitive,5,0,1,1,0,0,0,240
t5:cycle:order_sensitive-06,5,cycle,order_sensitive-06,order_sensitive,6,0,1,1,0,0,0,420
t5:cycle:duplicate_sensitive-06,5,cycle,duplicate_sensitive-06,duplicate_sensitive,6,0,1,1,0,0,0,120
t5:cycle:threshold_corruption-01,5,cycle,threshold_corruption-01,threshold_corruption,1,0,1,1,0,0,0,690
t5:cycle:threshold_corruption-02,5,cycle,threshold_corruption-02,threshold_corruption,2,0,1,1,0,0,0,120
t5:cycle:threshold_corruption-03,5,cycle,threshold_corruption-03,threshold_corruption,3,0,1,1,0,0,0,1140
t5:cycle:threshold_corruption-04,5,cycle,threshold_corruption-04,threshold_corruption,4,0,1,1,0,0,0,480
t5:cycle:threshold_corruption-05,5,cycle,threshold_corruption-05,threshold_corruption,5,0,1,1,0,0,0,450
t5:cycle:threshold_corruption-06,5,cycle,threshold_corruption-06,threshold_corruption,6,0,1,1,0,0,0,360
t5:cycle:threshold_corruption-07,5,cycle,threshold_corruption-07,threshold_corruption,7,0,1,1,0,0,0,660
t5:cycle:threshold_corruption-08,5,cycle,threshold_corruption-08,threshold_corruption,8,0,1,1,0,0,0,840
t5:cycle:template_swap-01,5,cycle,template_swap-01,template_swap,1,0,1,1,0,0,0,840
t5:cycle:template_swap-02,5,cycle,template_swap-02,template_swap,2,0,1,1,0,0,0,120
t5:cycle:template_swap-03,5,cycle,template_swap-03,template_swap,3,0,1,1,0,0,0,120
t5:cycle:template_swap-04,5,cycle,template_swap-04,template_swap,4,0,1,1,0,0,0,840
t5:cycle:template_swap-05,5,cycle,template_swap-05,template_swap,5,0,1,1,0,0,0,840
t5:cycle:template_swap-06,5,cycle,template_swap-06,template_swap,6,0,1,1,0,0,0,120
t5:cycle:template_swap-07,5,cycle,template_swap-07,template_swap,7,0,1,1,0,0,0,120
t5:cycle:template_swap-08,5,cycle,template_swap-08,template_swap,8,0,1,1,0,0,0,840
t5:cycle:partial_schedule-01,5,cycle,partial_schedule-01,partial_schedule,1,0,1,1,0,0,0,81
t5:cycle:partial_schedule-02,5,cycle,partial_schedule-02,partial_schedule,2,0,1,1,0,0,0,135
t5:cycle:partial_schedule-03,5,cycle,partial_schedule-03,partial_schedule,3,0,1,1,0,0,0,189
t5:cycle:partial_schedule-04,5,cycle,partial_schedule-04,partial_schedule,4,0,1,1,0,0,0,216
t5:cycle:partial_schedule-05,5,cycle,partial_schedule-05,partial_schedule,5,0,1,1,0,0,0,216
t5:cycle:partial_schedule-06,5,cycle,partial_schedule-06,partial_schedule,6,0,1,1,0,0,0,243
t5:cycle:partial_schedule-07,5,cycle,partial_schedule-07,partial_schedule,7,0,1,1,0,0,0,270
t5:cycle:partial_schedule-08,5,cycle,partial_schedule-08,partial_schedule,8,0,1,1,0,0,0,270
t5:cycle:equivalent_comment-01,5,cycle,equivalent_comment-01,equivalent_comment,1,1,1,0,0,0,0,0
t5:cycle:equivalent_whitespace-01,5,cycle,equivalent_whitespace-01,equivalent_whitespace,1,1,1,0,0,0,0,0
t5:cycle:equivalent_dead_branch-01,5,cycle,equivalent_dead_branch-01,equivalent_dead_branch,1,1,1,0,0,0,0,0
t5:cycle:equivalent_round_identity-01,5,cycle,equivalent_round_identity-01,equivalent_round_identity,1,1,1,0,0,0,0,0
t5:cycle:equivalent_observation_copy-01,5,cycle,equivalent_observation_copy-01,equivalent_observation_copy,1,1,1,0,0,0,0,0
t5:cycle:equivalent_comment-02,5,cycle,equivalent_comment-02,equivalent_comment,2,1,1,0,0,0,0,0
t5:cycle:equivalent_whitespace-02,5,cycle,equivalent_whitespace-02,equivalent_whitespace,2,1,1,0,0,0,0,0
t5:cycle:equivalent_dead_branch-02,5,cycle,equivalent_dead_branch-02,equivalent_dead_branch,2,1,1,0,0,0,0,0
t5:cycle:equivalent_round_identity-02,5,cycle,equivalent_round_identity-02,equivalent_round_identity,2,1,1,0,0,0,0,0
t5:cycle:equivalent_observation_copy-02,5,cycle,equivalent_observation_copy-02,equivalent_observation_copy,2,1,1,0,0,0,0,0
t5:rare:forbidden_import-01,5,rare,forbidden_import-01,forbidden_import,1,0,1,1,1,1,0,0
t5:rare:forbidden_import-02,5,rare,forbidden_import-02,forbidden_import,2,0,1,1,1,1,0,0
t5:rare:forbidden_import-03,5,rare,forbidden_import-03,forbidden_import,3,0,1,1,1,1,0,0
t5:rare:global_state-01,5,rare,global_state-01,global_state,1,0,1,1,1,1,0,810
t5:rare:global_state-02,5,rare,global_state-02,global_state,2,0,1,1,1,1,0,540
t5:rare:global_state-03,5,rare,global_state-03,global_state,3,0,1,1,1,1,0,324
t5:rare:unknown_index-01,5,rare,unknown_index-01,unknown_index,1,0,1,1,0,0,810,810
t5:rare:budget_overflow-01,5,rare,budget_overflow-01,budget_overflow,1,0,1,1,0,0,810,810
t5:rare:unknown_index-02,5,rare,unknown_index-02,unknown_index,2,0,1,1,0,0,810,810
t5:rare:budget_overflow-02,5,rare,budget_overflow-02,budget_overflow,2,0,1,1,0,0,810,810
t5:rare:unknown_index-03,5,rare,unknown_index-03,unknown_index,3,0,1,1,0,0,540,540
t5:rare:budget_overflow-03,5,rare,budget_overflow-03,budget_overflow,3,0,1,1,0,0,540,540
t5:rare:unknown_index-04,5,rare,unknown_index-04,unknown_index,4,0,1,1,0,0,540,540
t5:rare:budget_overflow-04,5,rare,budget_overflow-04,budget_overflow,4,0,1,1,0,0,540,540
t5:rare:unknown_index-05,5,rare,unknown_index-05,unknown_index,5,0,1,1,0,0,405,405
t5:rare:budget_overflow-05,5,rare,budget_overflow-05,budget_overflow,5,0,1,1,0,0,405,405
t5:rare:unknown_index-06,5,rare,unknown_index-06,unknown_index,6,0,1,1,0,0,324,324
t5:rare:budget_overflow-06,5,rare,budget_overflow-06,budget_overflow,6,0,1,1,0,0,324,324
t5:rare:unknown_index-07,5,rare,unknown_index-07,unknown_index,7,0,1,1,0,0,270,270
t5:rare:budget_overflow-07,5,rare,budget_overflow-07,budget_overflow,7,0,1,1,0,0,270,270
t5:rare:unknown_index-08,5,rare,unknown_index-08,unknown_index,8,0,1,1,0,0,216,216
t5:rare:budget_overflow-08,5,rare,budget_overflow-08,budget_overflow,8,0,1,1,0,0,216,216
t5:rare:round_dropout-01,5,rare,round_dropout-01,round_dropout,1,0,1,1,0,0,0,810
t5:rare:index_swap-01,5,rare,index_swap-01,index_swap,1,0,1,1,0,0,0,810
t5:rare:round_dropout-02,5,rare,round_dropout-02,round_dropout,2,0,1,1,0,0,0,810
t5:rare:index_swap-02,5,rare,index_swap-02,index_swap,2,0,1,1,0,0,0,810
t5:rare:round_dropout-03,5,rare,round_dropout-03,round_dropout,3,0,1,1,0,0,0,540
t5:rare:index_swap-03,5,rare,index_swap-03,index_swap,3,0,0,0,0,0,0,0
t5:rare:round_dropout-04,5,rare,round_dropout-04,round_dropout,4,0,1,1,0,0,0,540
t5:rare:index_swap-04,5,rare,index_swap-04,index_swap,4,0,1,1,0,0,0,540
t5:rare:round_dropout-05,5,rare,round_dropout-05,round_dropout,5,0,1,1,0,0,0,405
t5:rare:index_swap-05,5,rare,index_swap-05,index_swap,5,0,1,1,0,0,0,405
t5:rare:round_dropout-06,5,rare,round_dropout-06,round_dropout,6,0,1,1,0,0,0,324
t5:rare:index_swap-06,5,rare,index_swap-06,index_swap,6,0,1,1,0,0,0,324
t5:rare:round_dropout-07,5,rare,round_dropout-07,round_dropout,7,0,1,1,0,0,0,270
t5:rare:index_swap-07,5,rare,index_swap-07,index_swap,7,0,1,1,0,0,0,270
t5:rare:round_dropout-08,5,rare,round_dropout-08,round_dropout,8,0,1,1,0,0,0,216
t5:rare:index_swap-08,5,rare,index_swap-08,index_swap,8,0,0,0,0,0,0,0
t5:rare:round_dropout-09,5,rare,round_dropout-09,round_dropout,9,0,1,1,0,0,0,216
t5:rare:index_swap-09,5,rare,index_swap-09,index_swap,9,0,1,1,0,0,0,216
t5:rare:round_dropout-10,5,rare,round_dropout-10,round_dropout,10,0,1,1,0,0,0,189
t5:rare:index_swap-10,5,rare,index_swap-10,index_swap,10,0,1,1,0,0,0,189
t5:rare:round_dropout-11,5,rare,round_dropout-11,round_dropout,11,0,1,1,0,0,0,162
t5:rare:index_swap-11,5,rare,index_swap-11,index_swap,11,0,1,1,0,0,0,162
t5:rare:round_dropout-12,5,rare,round_dropout-12,round_dropout,12,0,1,1,0,0,0,135
t5:rare:index_swap-12,5,rare,index_swap-12,index_swap,12,0,1,1,0,0,0,135
t5:rare:round_shift-01,5,rare,round_shift-01,round_shift,1,0,0,0,0,0,0,0
t5:rare:round_shift-02,5,rare,round_shift-02,round_shift,2,0,0,0,0,0,0,0
t5:rare:round_shift-03,5,rare,round_shift-03,round_shift,3,0,0,0,0,0,0,0
t5:rare:round_shift-04,5,rare,round_shift-04,round_shift,4,0,0,0,0,0,0,0
t5:rare:round_shift-05,5,rare,round_shift-05,round_shift,5,0,0,0,0,0,0,0
t5:rare:round_shift-06,5,rare,round_shift-06,round_shift,6,0,0,0,0,0,0,0
t5:rare:round_shift-07,5,rare,round_shift-07,round_shift,7,0,0,0,0,0,0,0
t5:rare:round_shift-08,5,rare,round_shift-08,round_shift,8,0,0,0,0,0,0,0
t5:rare:observation_drop-01,5,rare,observation_drop-01,observation_drop,1,0,0,0,0,0,0,0
t5:rare:observation_drop-02,5,rare,observation_drop-02,observation_drop,2,0,0,0,0,0,0,0
t5:rare:observation_drop-03,5,rare,observation_drop-03,observation_drop,3,0,0,0,0,0,0,0
t5:rare:observation_drop-04,5,rare,observation_drop-04,observation_drop,4,0,0,0,0,0,0,0
t5:rare:observation_drop-05,5,rare,observation_drop-05,observation_drop,5,0,0,0,0,0,0,0
t5:rare:observation_drop-06,5,rare,observation_drop-06,observation_drop,6,0,0,0,0,0,0,0
t5:rare:observation_drop-07,5,rare,observation_drop-07,observation_drop,7,0,0,0,0,0,0,0
t5:rare:observation_drop-08,5,rare,observation_drop-08,observation_drop,8,0,0,0,0,0,0,0
t5:rare:order_sensitive-01,5,rare,order_sensitive-01,order_sensitive,1,0,1,1,0,0,0,480
t5:rare:duplicate_sensitive-01,5,rare,duplicate_sensitive-01,duplicate_sensitive,1,0,0,0,0,0,0,0
t5:rare:order_sensitive-02,5,rare,order_sensitive-02,order_sensitive,2,0,1,1,0,0,0,240
t5:rare:duplicate_sensitive-02,5,rare,duplicate_sensitive-02,duplicate_sensitive,2,0,1,1,0,0,0,240
t5:rare:order_sensitive-03,5,rare,order_sensitive-03,order_sensitive,3,0,1,1,0,0,0,480
t5:rare:duplicate_sensitive-03,5,rare,duplicate_sensitive-03,duplicate_sensitive,3,0,1,1,0,0,0,240
t5:rare:order_sensitive-04,5,rare,order_sensitive-04,order_sensitive,4,0,1,1,0,0,0,480
t5:rare:duplicate_sensitive-04,5,rare,duplicate_sensitive-04,duplicate_sensitive,4,0,1,1,0,0,0,240
t5:rare:order_sensitive-05,5,rare,order_sensitive-05,order_sensitive,5,0,1,1,0,0,0,240
t5:rare:duplicate_sensitive-05,5,rare,duplicate_sensitive-05,duplicate_sensitive,5,0,1,1,0,0,0,240
t5:rare:order_sensitive-06,5,rare,order_sensitive-06,order_sensitive,6,0,1,1,0,0,0,480
t5:rare:duplicate_sensitive-06,5,rare,duplicate_sensitive-06,duplicate_sensitive,6,0,0,0,0,0,0,0
t5:rare:threshold_corruption-01,5,rare,threshold_corruption-01,threshold_corruption,1,0,1,1,0,0,0,1380
t5:rare:threshold_corruption-02,5,rare,threshold_corruption-02,threshold_corruption,2,0,1,1,0,0,0,240
t5:rare:threshold_corruption-03,5,rare,threshold_corruption-03,threshold_corruption,3,0,1,1,0,0,0,1140
t5:rare:threshold_corruption-04,5,rare,threshold_corruption-04,threshold_corruption,4,0,1,1,0,0,0,480
t5:rare:threshold_corruption-05,5,rare,threshold_corruption-05,threshold_corruption,5,0,0,0,0,0,0,0
t5:rare:threshold_corruption-06,5,rare,threshold_corruption-06,threshold_corruption,6,0,1,1,0,0,0,720
t5:rare:threshold_corruption-07,5,rare,threshold_corruption-07,threshold_corruption,7,0,1,1,0,0,0,660
t5:rare:threshold_corruption-08,5,rare,threshold_corruption-08,threshold_corruption,8,0,1,1,0,0,0,840
t5:rare:template_swap-01,5,rare,template_swap-01,template_swap,1,0,0,0,0,0,0,0
t5:rare:template_swap-02,5,rare,template_swap-02,template_swap,2,0,1,1,0,0,0,840
t5:rare:template_swap-03,5,rare,template_swap-03,template_swap,3,0,1,1,0,0,0,840
t5:rare:template_swap-04,5,rare,template_swap-04,template_swap,4,0,1,1,0,0,0,840
t5:rare:template_swap-05,5,rare,template_swap-05,template_swap,5,0,1,1,0,0,0,840
t5:rare:template_swap-06,5,rare,template_swap-06,template_swap,6,0,0,0,0,0,0,0
t5:rare:template_swap-07,5,rare,template_swap-07,template_swap,7,0,1,1,0,0,0,840
t5:rare:template_swap-08,5,rare,template_swap-08,template_swap,8,0,1,1,0,0,0,840
t5:rare:partial_schedule-01,5,rare,partial_schedule-01,partial_schedule,1,0,1,1,0,0,0,81
t5:rare:partial_schedule-02,5,rare,partial_schedule-02,partial_schedule,2,0,1,1,0,0,0,135
t5:rare:partial_schedule-03,5,rare,partial_schedule-03,partial_schedule,3,0,1,1,0,0,0,189
t5:rare:partial_schedule-04,5,rare,partial_schedule-04,partial_schedule,4,0,1,1,0,0,0,216
t5:rare:partial_schedule-05,5,rare,partial_schedule-05,partial_schedule,5,0,1,1,0,0,0,216
t5:rare:partial_schedule-06,5,rare,partial_schedule-06,partial_schedule,6,0,1,1,0,0,0,243
t5:rare:partial_schedule-07,5,rare,partial_schedule-07,partial_schedule,7,0,1,1,0,0,0,270
t5:rare:partial_schedule-08,5,rare,partial_schedule-08,partial_schedule,8,0,1,1,0,0,0,270
t5:rare:equivalent_comment-01,5,rare,equivalent_comment-01,equivalent_comment,1,1,1,0,0,0,0,0
t5:rare:equivalent_whitespace-01,5,rare,equivalent_whitespace-01,equivalent_whitespace,1,1,1,0,0,0,0,0
t5:rare:equivalent_dead_branch-01,5,rare,equivalent_dead_branch-01,equivalent_dead_branch,1,1,1,0,0,0,0,0
t5:rare:equivalent_round_identity-01,5,rare,equivalent_round_identity-01,equivalent_round_identity,1,1,1,0,0,0,0,0
t5:rare:equivalent_observation_copy-01,5,rare,equivalent_observation_copy-01,equivalent_observation_copy,1,1,1,0,0,0,0,0
t5:rare:equivalent_comment-02,5,rare,equivalent_comment-02,equivalent_comment,2,1,1,0,0,0,0,0
t5:rare:equivalent_whitespace-02,5,rare,equivalent_whitespace-02,equivalent_whitespace,2,1,1,0,0,0,0,0
t5:rare:equivalent_dead_branch-02,5,rare,equivalent_dead_branch-02,equivalent_dead_branch,2,1,1,0,0,0,0,0
t5:rare:equivalent_round_identity-02,5,rare,equivalent_round_identity-02,equivalent_round_identity,2,1,1,0,0,0,0,0
t5:rare:equivalent_observation_copy-02,5,rare,equivalent_observation_copy-02,equivalent_observation_copy,2,1,1,0,0,0,0,0


==> artifact/results/mutation_summary.csv <==
mutation_family,expected_equivalent,generated_cases,applicable_cases,detected,detection_rate,static_detections,dynamic_detections
budget_overflow,0,160,160,160,1.0,0,160
duplicate_sensitive,0,120,110,110,1.0,0,110
equivalent_comment,1,40,40,0,0.0,0,0
equivalent_dead_branch,1,40,40,0,0.0,0,0
equivalent_observation_copy,1,40,40,0,0.0,0,0
equivalent_round_identity,1,40,40,0,0.0,0,0
equivalent_whitespace,1,40,40,0,0.0,0,0
forbidden_import,0,60,60,60,1.0,60,0
global_state,0,60,60,60,1.0,57,60
index_swap,0,240,230,230,1.0,0,230
observation_drop,0,160,88,88,1.0,0,88
order_sensitive,0,120,120,120,1.0,0,120
partial_schedule,0,160,160,160,1.0,0,160
round_dropout,0,240,240,240,1.0,0,240
round_shift,0,160,88,88,1.0,0,88
template_swap,0,160,148,148,1.0,0,148
threshold_corruption,0,160,155,155,1.0,0,155
unknown_index,0,160,160,160,1.0,0,160


==> artifact/results/operator_holdout.csv <==
scenario,method,heldout_fault_family,budget,killed,killable,coverage
burst,active_greedy,budget_overflow,16,16,16,1.0
burst,hybrid,budget_overflow,16,16,16,1.0
burst,active_greedy,budget_overflow,32,16,16,1.0
burst,hybrid,budget_overflow,32,16,16,1.0
burst,active_greedy,budget_overflow,64,16,16,1.0
burst,hybrid,budget_overflow,64,16,16,1.0
burst,active_greedy,duplicate_sensitive,16,12,12,1.0
burst,hybrid,duplicate_sensitive,16,12,12,1.0
burst,active_greedy,duplicate_sensitive,32,12,12,1.0
burst,hybrid,duplicate_sensitive,32,12,12,1.0
burst,active_greedy,duplicate_sensitive,64,12,12,1.0
burst,hybrid,duplicate_sensitive,64,12,12,1.0
burst,active_greedy,index_swap,16,24,24,1.0
burst,hybrid,index_swap,16,24,24,1.0
burst,active_greedy,index_swap,32,24,24,1.0
burst,hybrid,index_swap,32,24,24,1.0
burst,active_greedy,index_swap,64,24,24,1.0
burst,hybrid,index_swap,64,24,24,1.0
burst,active_greedy,observation_drop,16,4,8,0.5
burst,hybrid,observation_drop,16,4,8,0.5
burst,active_greedy,observation_drop,32,4,8,0.5
burst,hybrid,observation_drop,32,6,8,0.75
burst,active_greedy,observation_drop,64,4,8,0.5
burst,hybrid,observation_drop,64,6,8,0.75
burst,active_greedy,order_sensitive,16,12,12,1.0
burst,hybrid,order_sensitive,16,12,12,1.0
burst,active_greedy,order_sensitive,32,12,12,1.0
burst,hybrid,order_sensitive,32,12,12,1.0
burst,active_greedy,order_sensitive,64,12,12,1.0
burst,hybrid,order_sensitive,64,12,12,1.0
burst,active_greedy,partial_schedule,16,10,16,0.625
burst,hybrid,partial_schedule,16,14,16,0.875
burst,active_greedy,partial_schedule,32,12,16,0.75
burst,hybrid,partial_schedule,32,16,16,1.0
burst,active_greedy,partial_schedule,64,14,16,0.875
burst,hybrid,partial_schedule,64,16,16,1.0
burst,active_greedy,round_dropout,16,24,24,1.0
burst,hybrid,round_dropout,16,24,24,1.0
burst,active_greedy,round_dropout,32,24,24,1.0
burst,hybrid,round_dropout,32,24,24,1.0
burst,active_greedy,round_dropout,64,24,24,1.0
burst,hybrid,round_dropout,64,24,24,1.0
burst,active_greedy,round_shift,16,1,8,0.125
burst,hybrid,round_shift,16,3,8,0.375
burst,active_greedy,round_shift,32,1,8,0.125
burst,hybrid,round_shift,32,4,8,0.5
burst,active_greedy,round_shift,64,1,8,0.125
burst,hybrid,round_shift,64,4,8,0.5
burst,active_greedy,template_swap,16,16,16,1.0
burst,hybrid,template_swap,16,16,16,1.0
burst,active_greedy,template_swap,32,16,16,1.0
burst,hybrid,template_swap,32,16,16,1.0
burst,active_greedy,template_swap,64,16,16,1.0
burst,hybrid,template_swap,64,16,16,1.0
burst,active_greedy,threshold_corruption,16,8,16,0.5
burst,hybrid,threshold_corruption,16,12,16,0.75
burst,active_greedy,threshold_corruption,32,8,16,0.5
burst,hybrid,threshold_corruption,32,16,16,1.0
burst,active_greedy,threshold_corruption,64,8,16,0.5
burst,hybrid,threshold_corruption,64,16,16,1.0
burst,active_greedy,unknown_index,16,16,16,1.0
burst,hybrid,unknown_index,16,16,16,1.0
burst,active_greedy,unknown_index,32,16,16,1.0
burst,hybrid,unknown_index,32,16,16,1.0
burst,active_greedy,unknown_index,64,16,16,1.0
burst,hybrid,unknown_index,64,16,16,1.0
composite,active_greedy,budget_overflow,16,8,8,1.0
composite,hybrid,budget_overflow,16,8,8,1.0
composite,active_greedy,budget_overflow,32,8,8,1.0
composite,hybrid,budget_overflow,32,8,8,1.0
composite,active_greedy,budget_overflow,64,8,8,1.0
composite,hybrid,budget_overflow,64,8,8,1.0
composite,active_greedy,duplicate_sensitive,16,6,6,1.0
composite,hybrid,duplicate_sensitive,16,6,6,1.0
composite,active_greedy,duplicate_sensitive,32,6,6,1.0
composite,hybrid,duplicate_sensitive,32,6,6,1.0
composite,active_greedy,duplicate_sensitive,64,6,6,1.0
composite,hybrid,duplicate_sensitive,64,6,6,1.0
composite,active_greedy,index_swap,16,12,12,1.0
composite,hybrid,index_swap,16,12,12,1.0
composite,active_greedy,index_swap,32,12,12,1.0
composite,hybrid,index_swap,32,12,12,1.0
composite,active_greedy,index_swap,64,12,12,1.0
composite,hybrid,index_swap,64,12,12,1.0
composite,active_greedy,observation_drop,16,8,8,1.0
composite,hybrid,observation_drop,16,8,8,1.0
composite,active_greedy,observation_drop,32,8,8,1.0
composite,hybrid,observation_drop,32,8,8,1.0
composite,active_greedy,observation_drop,64,8,8,1.0
composite,hybrid,observation_drop,64,8,8,1.0
composite,active_greedy,order_sensitive,16,6,6,1.0
composite,hybrid,order_sensitive,16,6,6,1.0
composite,active_greedy,order_sensitive,32,6,6,1.0
composite,hybrid,order_sensitive,32,6,6,1.0
composite,active_greedy,order_sensitive,64,6,6,1.0
composite,hybrid,order_sensitive,64,6,6,1.0
composite,active_greedy,partial_schedule,16,6,8,0.75
composite,hybrid,partial_schedule,16,7,8,0.875
composite,active_greedy,partial_schedule,32,7,8,0.875
composite,hybrid,partial_schedule,32,8,8,1.0
composite,active_greedy,partial_schedule,64,7,8,0.875
composite,hybrid,partial_schedule,64,8,8,1.0
composite,active_greedy,round_dropout,16,12,12,1.0
composite,hybrid,round_dropout,16,12,12,1.0
composite,active_greedy,round_dropout,32,12,12,1.0
composite,hybrid,round_dropout,32,12,12,1.0
composite,active_greedy,round_dropout,64,12,12,1.0
composite,hybrid,round_dropout,64,12,12,1.0
composite,active_greedy,round_shift,16,0,8,0.0
composite,hybrid,round_shift,16,1,8,0.125
composite,active_greedy,round_shift,32,0,8,0.0
composite,hybrid,round_shift,32,4,8,0.5
composite,active_greedy,round_shift,64,0,8,0.0
composite,hybrid,round_shift,64,4,8,0.5
composite,active_greedy,template_swap,16,8,8,1.0
composite,hybrid,template_swap,16,8,8,1.0
composite,active_greedy,template_swap,32,8,8,1.0
composite,hybrid,template_swap,32,8,8,1.0
composite,active_greedy,template_swap,64,8,8,1.0
composite,hybrid,template_swap,64,8,8,1.0
composite,active_greedy,threshold_corruption,16,4,8,0.5
composite,hybrid,threshold_corruption,16,6,8,0.75
composite,active_greedy,threshold_corruption,32,4,8,0.5
composite,hybrid,threshold_corruption,32,8,8,1.0
composite,active_greedy,threshold_corruption,64,4,8,0.5
composite,hybrid,threshold_corruption,64,8,8,1.0
composite,active_greedy,unknown_index,16,8,8,1.0
composite,hybrid,unknown_index,16,8,8,1.0
composite,active_greedy,unknown_index,32,8,8,1.0
composite,hybrid,unknown_index,32,8,8,1.0
composite,active_greedy,unknown_index,64,8,8,1.0
composite,hybrid,unknown_index,64,8,8,1.0
cycle,active_greedy,budget_overflow,16,16,16,1.0
cycle,hybrid,budget_overflow,16,16,16,1.0
cycle,active_greedy,budget_overflow,32,16,16,1.0
cycle,hybrid,budget_overflow,32,16,16,1.0
cycle,active_greedy,budget_overflow,64,16,16,1.0
cycle,hybrid,budget_overflow,64,16,16,1.0
cycle,active_greedy,duplicate_sensitive,16,10,12,0.8333333333333334
cycle,hybrid,duplicate_sensitive,16,12,12,1.0
cycle,active_greedy,duplicate_sensitive,32,10,12,0.8333333333333334
cycle,hybrid,duplicate_sensitive,32,12,12,1.0
cycle,active_greedy,duplicate_sensitive,64,12,12,1.0
cycle,hybrid,duplicate_sensitive,64,12,12,1.0
cycle,active_greedy,index_swap,16,24,24,1.0
cycle,hybrid,index_swap,16,24,24,1.0
cycle,active_greedy,index_swap,32,24,24,1.0
cycle,hybrid,index_swap,32,24,24,1.0
cycle,active_greedy,index_swap,64,24,24,1.0
cycle,hybrid,index_swap,64,24,24,1.0
cycle,active_greedy,observation_drop,16,0,16,0.0
cycle,hybrid,observation_drop,16,10,16,0.625
cycle,active_greedy,observation_drop,32,12,16,0.75
cycle,hybrid,observation_drop,32,12,16,0.75
cycle,active_greedy,observation_drop,64,16,16,1.0
cycle,hybrid,observation_drop,64,16,16,1.0
cycle,active_greedy,order_sensitive,16,12,12,1.0
cycle,hybrid,order_sensitive,16,12,12,1.0
cycle,active_greedy,order_sensitive,32,12,12,1.0
cycle,hybrid,order_sensitive,32,12,12,1.0
cycle,active_greedy,order_sensitive,64,12,12,1.0
cycle,hybrid,order_sensitive,64,12,12,1.0
cycle,active_greedy,partial_schedule,16,12,16,0.75
cycle,hybrid,partial_schedule,16,12,16,0.75
cycle,active_greedy,partial_schedule,32,14,16,0.875
cycle,hybrid,partial_schedule,32,16,16,1.0
cycle,active_greedy,partial_schedule,64,16,16,1.0
cycle,hybrid,partial_schedule,64,16,16,1.0
cycle,active_greedy,round_dropout,16,24,24,1.0
cycle,hybrid,round_dropout,16,24,24,1.0
cycle,active_greedy,round_dropout,32,24,24,1.0
cycle,hybrid,round_dropout,32,24,24,1.0
cycle,active_greedy,round_dropout,64,24,24,1.0
cycle,hybrid,round_dropout,64,24,24,1.0
cycle,active_greedy,round_shift,16,10,16,0.625
cycle,hybrid,round_shift,16,14,16,0.875
cycle,active_greedy,round_shift,32,10,16,0.625
cycle,hybrid,round_shift,32,14,16,0.875
cycle,active_greedy,round_shift,64,12,16,0.75
cycle,hybrid,round_shift,64,14,16,0.875
cycle,active_greedy,template_swap,16,8,16,0.5
cycle,hybrid,template_swap,16,12,16,0.75
cycle,active_greedy,template_swap,32,8,16,0.5
cycle,hybrid,template_swap,32,12,16,0.75
cycle,active_greedy,template_swap,64,12,16,0.75
cycle,hybrid,template_swap,64,12,16,0.75
cycle,active_greedy,threshold_corruption,16,8,16,0.5
cycle,hybrid,threshold_corruption,16,10,16,0.625
cycle,active_greedy,threshold_corruption,32,8,16,0.5
cycle,hybrid,threshold_corruption,32,12,16,0.75
cycle,active_greedy,threshold_corruption,64,8,16,0.5
cycle,hybrid,threshold_corruption,64,12,16,0.75
cycle,active_greedy,unknown_index,16,16,16,1.0
cycle,hybrid,unknown_index,16,16,16,1.0
cycle,active_greedy,unknown_index,32,16,16,1.0
cycle,hybrid,unknown_index,32,16,16,1.0
cycle,active_greedy,unknown_index,64,16,16,1.0
cycle,hybrid,unknown_index,64,16,16,1.0
rare,active_greedy,budget_overflow,16,16,16,1.0
rare,hybrid,budget_overflow,16,16,16,1.0
rare,active_greedy,budget_overflow,32,16,16,1.0
rare,hybrid,budget_overflow,32,16,16,1.0
rare,active_greedy,budget_overflow,64,16,16,1.0
rare,hybrid,budget_overflow,64,16,16,1.0
rare,active_greedy,duplicate_sensitive,16,8,8,1.0
rare,hybrid,duplicate_sensitive,16,8,8,1.0
rare,active_greedy,duplicate_sensitive,32,8,8,1.0
rare,hybrid,duplicate_sensitive,32,8,8,1.0
rare,active_greedy,duplicate_sensitive,64,8,8,1.0
rare,hybrid,duplicate_sensitive,64,8,8,1.0
rare,active_greedy,index_swap,16,20,20,1.0
rare,hybrid,index_swap,16,20,20,1.0
rare,active_greedy,index_swap,32,20,20,1.0
rare,hybrid,index_swap,32,20,20,1.0
rare,active_greedy,index_swap,64,20,20,1.0
rare,hybrid,index_swap,64,20,20,1.0
rare,active_greedy,order_sensitive,16,12,12,1.0
rare,hybrid,order_sensitive,16,12,12,1.0
rare,active_greedy,order_sensitive,32,12,12,1.0
rare,hybrid,order_sensitive,32,12,12,1.0
rare,active_greedy,order_sensitive,64,12,12,1.0
rare,hybrid,order_sensitive,64,12,12,1.0
rare,active_greedy,partial_schedule,16,12,16,0.75
rare,hybrid,partial_schedule,16,14,16,0.875
rare,active_greedy,partial_schedule,32,12,16,0.75
rare,hybrid,partial_schedule,32,16,16,1.0
rare,active_greedy,partial_schedule,64,12,16,0.75
rare,hybrid,partial_schedule,64,16,16,1.0
rare,active_greedy,round_dropout,16,24,24,1.0
rare,hybrid,round_dropout,16,24,24,1.0
rare,active_greedy,round_dropout,32,24,24,1.0
rare,hybrid,round_dropout,32,24,24,1.0
rare,active_greedy,round_dropout,64,24,24,1.0
rare,hybrid,round_dropout,64,24,24,1.0
rare,active_greedy,template_swap,16,12,12,1.0
rare,hybrid,template_swap,16,12,12,1.0
rare,active_greedy,template_swap,32,12,12,1.0
rare,hybrid,template_swap,32,12,12,1.0
rare,active_greedy,template_swap,64,12,12,1.0
rare,hybrid,template_swap,64,12,12,1.0
rare,active_greedy,threshold_corruption,16,6,14,0.42857142857142855
rare,hybrid,threshold_corruption,16,10,14,0.7142857142857143
rare,active_greedy,threshold_corruption,32,6,14,0.42857142857142855
rare,hybrid,threshold_corruption,32,14,14,1.0
rare,active_greedy,threshold_corruption,64,6,14,0.42857142857142855
rare,hybrid,threshold_corruption,64,14,14,1.0
rare,active_greedy,unknown_index,16,16,16,1.0
rare,hybrid,unknown_index,16,16,16,1.0
rare,active_greedy,unknown_index,32,16,16,1.0
rare,hybrid,unknown_index,32,16,16,1.0
rare,active_greedy,unknown_index,64,16,16,1.0
rare,hybrid,unknown_index,64,16,16,1.0


==> artifact/results/policy_audit.csv <==
trial,scenario,static_ok,contract_ok,static_violations,probes,invalid_outputs,reference_disagreement_rate,repeat_violations,duplicate_violations,permutation_violations,median_probe_us,total_probe_us,audit_wall_ms,behavior_sha256
1,burst,1,1,0,1620,0,1.0,0,0,0,0.68,1301.760000000008,56.52690725401044,193f39dafbb02213913b30b68813a96f6c93f88488e302269ddac5a2b780bf88
1,composite,0,0,1,2700,0,0.6311111111111111,0,0,180,0.81,2946.22,79.28358623757958,516b9167a66187f91fcc37adb7e6c1bb93724b9cf6412c7f0e5bd1b696a8d067
1,cycle,1,1,0,1620,0,0.3962962962962963,0,0,0,1.01,1796.0100000000052,56.599586736410856,21615e86b887f5451ac7e984cd88c6cdeb4b670bbaf272b0a4370c90c2a161ae
1,rare,1,1,0,1620,0,0.08333333333333333,0,0,0,0.48,972.4500000000128,55.160817224532366,b4bb78c9f1a313ce84f105e86f902466a279cb20599e1e86aed0f748a52e9d69
2,burst,1,1,0,1620,0,1.0,0,0,0,0.53,1040.679999999987,57.810277212411165,193f39dafbb02213913b30b68813a96f6c93f88488e302269ddac5a2b780bf88
2,composite,1,0,0,2700,0,0.6311111111111111,0,0,180,1.12,3869.2760000000135,76.51555584743619,516b9167a66187f91fcc37adb7e6c1bb93724b9cf6412c7f0e5bd1b696a8d067
2,cycle,1,1,0,1620,0,0.45555555555555555,0,0,0,0.78,1537.5799999999995,56.19413685053587,f5f0ee51c06acafafaf7b67e35ee61fed277287fe79b90c78beef42c70ebdbe4
2,rare,1,1,0,1620,0,0.08333333333333333,0,0,0,0.48,939.5300000000134,54.420646745711565,b4bb78c9f1a313ce84f105e86f902466a279cb20599e1e86aed0f748a52e9d69
3,burst,1,1,0,1620,0,1.0,0,0,0,0.52,1021.7199999999892,55.951687041670084,193f39dafbb02213913b30b68813a96f6c93f88488e302269ddac5a2b780bf88
3,composite,1,1,0,2700,0,0.6311111111111111,0,0,0,0.77,2852.9699999999893,79.75330483168364,69c29b5177537769278b457447c2f6748cfdcc74aa1d88bb771d017ca74a1a79
3,cycle,1,1,0,1620,0,0.3962962962962963,0,0,0,1.15,2144.6399999999894,56.442867033183575,21615e86b887f5451ac7e984cd88c6cdeb4b670bbaf272b0a4370c90c2a161ae
3,rare,1,1,0,1620,0,0.08333333333333333,0,0,0,0.48,972.3800000000141,64.39320603385568,b4bb78c9f1a313ce84f105e86f902466a279cb20599e1e86aed0f748a52e9d69
4,burst,1,1,0,1620,0,0.895679012345679,0,0,0,0.69,1347.4000000000094,66.36117585003376,728f8016aae6503b3e1fae30073adcc5960f9f79391d34b8385fe622a38b156c
4,composite,1,0,0,2700,0,0.6311111111111111,0,0,180,1.07,3887.6899999999882,77.56756618618965,516b9167a66187f91fcc37adb7e6c1bb93724b9cf6412c7f0e5bd1b696a8d067
4,cycle,1,1,0,1620,0,0.3962962962962963,0,0,0,1.01,1816.130000000011,71.36471616104245,21615e86b887f5451ac7e984cd88c6cdeb4b670bbaf272b0a4370c90c2a161ae
4,rare,1,1,0,1620,0,0.08333333333333333,0,0,0,0.48,934.9400000000119,67.08167586475611,b4bb78c9f1a313ce84f105e86f902466a279cb20599e1e86aed0f748a52e9d69
5,burst,1,1,0,1620,0,1.0,0,0,0,0.93,1821.9100000000105,58.85243695229292,193f39dafbb02213913b30b68813a96f6c93f88488e302269ddac5a2b780bf88
5,composite,1,1,0,2700,0,0.6311111111111111,0,0,0,0.76,2648.1580000000004,74.77686600759625,69c29b5177537769278b457447c2f6748cfdcc74aa1d88bb771d017ca74a1a79
5,cycle,1,1,0,1620,0,0.3962962962962963,0,0,0,0.77,1505.0800000000024,60.257076285779476,21615e86b887f5451ac7e984cd88c6cdeb4b670bbaf272b0a4370c90c2a161ae
5,rare,1,1,0,1620,0,0.08333333333333333,0,0,0,0.49,949.9100000000103,54.16706716641784,b4bb78c9f1a313ce84f105e86f902466a279cb20599e1e86aed0f748a52e9d69


==> artifact/results/probe_budget_curve.csv <==
scenario,method,budget,budget_fraction,killed,killable,coverage,coverage_q05,coverage_q95
burst,active_greedy,1,0.0006172839506172839,71,168,0.4226190476190476,0.4226190476190476,0.4226190476190476
burst,hybrid,1,0.0006172839506172839,71,168,0.4226190476190476,0.4226190476190476,0.4226190476190476
burst,frequency,1,0.0006172839506172839,71,168,0.4226190476190476,0.4226190476190476,0.4226190476190476
burst,random,1,0.0006172839506172839,44.94,168,0.2675,0.15476190476190477,0.41101190476190463
burst,active_greedy,2,0.0012345679012345679,109,168,0.6488095238095238,0.6488095238095238,0.6488095238095238
burst,hybrid,2,0.0012345679012345679,104,168,0.6190476190476191,0.6190476190476191,0.6190476190476191
burst,frequency,2,0.0012345679012345679,71,168,0.4226190476190476,0.4226190476190476,0.4226190476190476
burst,random,2,0.0012345679012345679,70.455,168,0.41937499999999994,0.2794642857142857,0.5720238095238093
burst,active_greedy,4,0.0024691358024691358,140,168,0.8333333333333334,0.8333333333333334,0.8333333333333334
burst,hybrid,4,0.0024691358024691358,131,168,0.7797619047619048,0.7797619047619048,0.7797619047619048
burst,frequency,4,0.0024691358024691358,89,168,0.5297619047619048,0.5297619047619048,0.5297619047619048
burst,random,4,0.0024691358024691358,105.17,168,0.6260119047619045,0.4755952380952381,0.7562499999999999
burst,active_greedy,8,0.0049382716049382715,152,168,0.9047619047619048,0.9047619047619048,0.9047619047619048
burst,hybrid,8,0.0049382716049382715,154,168,0.9166666666666666,0.9166666666666666,0.9166666666666666
burst,frequency,8,0.0049382716049382715,108,168,0.6428571428571429,0.6428571428571429,0.6428571428571429
burst,random,8,0.0049382716049382715,130.505,168,0.7768154761904758,0.6666666666666666,0.8869047619047619
burst,active_greedy,16,0.009876543209876543,157,168,0.9345238095238095,0.9345238095238095,0.9345238095238095
burst,hybrid,16,0.009876543209876543,159,168,0.9464285714285714,0.9464285714285714,0.9464285714285714
burst,frequency,16,0.009876543209876543,126,168,0.75,0.75,0.75
burst,random,16,0.009876543209876543,149.575,168,0.8903273809523811,0.8214285714285714,0.9404761904761905
burst,active_greedy,32,0.019753086419753086,157,168,0.9345238095238095,0.9345238095238095,0.9345238095238095
burst,hybrid,32,0.019753086419753086,162,168,0.9642857142857143,0.9642857142857143,0.9642857142857143
burst,frequency,32,0.019753086419753086,132,168,0.7857142857142857,0.7857142857142857,0.7857142857142857
burst,random,32,0.019753086419753086,159.12,168,0.9471428571428576,0.9047619047619048,0.9764880952380951
burst,active_greedy,64,0.03950617283950617,157,168,0.9345238095238095,0.9345238095238095,0.9345238095238095
burst,hybrid,64,0.03950617283950617,162,168,0.9642857142857143,0.9642857142857143,0.9642857142857143
burst,frequency,64,0.03950617283950617,140,168,0.8333333333333334,0.8333333333333334,0.8333333333333334
burst,random,64,0.03950617283950617,163.91,168,0.9756547619047643,0.9523809523809523,0.9940476190476191
burst,active_greedy,128,0.07901234567901234,168,168,1.0,1.0,1.0
burst,hybrid,128,0.07901234567901234,163,168,0.9702380952380952,0.9702380952380952,0.9702380952380952
burst,frequency,128,0.07901234567901234,160,168,0.9523809523809523,0.9523809523809523,0.9523809523809523
burst,random,128,0.07901234567901234,166.645,168,0.9919345238095252,0.9761904761904762,1.0
burst,active_greedy,256,0.1580246913580247,168,168,1.0,1.0,1.0
burst,hybrid,256,0.1580246913580247,168,168,1.0,1.0,1.0
burst,frequency,256,0.1580246913580247,160,168,0.9523809523809523,0.9523809523809523,0.9523809523809523
burst,random,256,0.1580246913580247,167.665,168,0.9980059523809527,0.9940476190476191,1.0
burst,active_greedy,512,0.3160493827160494,168,168,1.0,1.0,1.0
burst,hybrid,512,0.3160493827160494,168,168,1.0,1.0,1.0
burst,frequency,512,0.3160493827160494,168,168,1.0,1.0,1.0
burst,random,512,0.3160493827160494,167.995,168,0.9999702380952381,1.0,1.0
burst,active_greedy,1620,1.0,168,168,1.0,1.0,1.0
burst,hybrid,1620,1.0,168,168,1.0,1.0,1.0
burst,frequency,1620,1.0,168,168,1.0,1.0,1.0
burst,random,1620,1.0,168.0,168,1.0,1.0,1.0
composite,active_greedy,1,0.00037037037037037035,39,92,0.42391304347826086,0.42391304347826086,0.42391304347826086
composite,hybrid,1,0.00037037037037037035,39,92,0.42391304347826086,0.42391304347826086,0.42391304347826086
composite,frequency,1,0.00037037037037037035,39,92,0.42391304347826086,0.42391304347826086,0.42391304347826086
composite,random,1,0.00037037037037037035,21.485,92,0.233532608695652,0.14076086956521738,0.33695652173913043
composite,active_greedy,2,0.0007407407407407407,58,92,0.6304347826086957,0.6304347826086957,0.6304347826086957
composite,hybrid,2,0.0007407407407407407,54,92,0.5869565217391305,0.5869565217391305,0.5869565217391305
composite,frequency,2,0.0007407407407407407,39,92,0.42391304347826086,0.42391304347826086,0.42391304347826086
composite,random,2,0.0007407407407407407,36.755,92,0.3995108695652174,0.2826086956521739,0.5228260869565213
composite,active_greedy,4,0.0014814814814814814,79,92,0.8586956521739131,0.8586956521739131,0.8586956521739131
composite,hybrid,4,0.0014814814814814814,67,92,0.7282608695652174,0.7282608695652174,0.7282608695652174
composite,frequency,4,0.0014814814814814814,50,92,0.5434782608695652,0.5434782608695652,0.5434782608695652
composite,random,4,0.0014814814814814814,53.835,92,0.5851630434782605,0.4673913043478261,0.6853260869565216
composite,active_greedy,8,0.002962962962962963,91,92,0.9891304347826086,0.9891304347826086,0.9891304347826086
composite,hybrid,8,0.002962962962962963,83,92,0.9021739130434783,0.9021739130434783,0.9021739130434783
composite,frequency,8,0.002962962962962963,63,92,0.6847826086956522,0.6847826086956522,0.6847826086956522
composite,random,8,0.002962962962962963,67.945,92,0.7385326086956522,0.6413043478260869,0.8266304347826086
composite,active_greedy,16,0.005925925925925926,92,92,1.0,1.0,1.0
composite,hybrid,16,0.005925925925925926,92,92,1.0,1.0,1.0
composite,frequency,16,0.005925925925925926,64,92,0.6956521739130435,0.6956521739130435,0.6956521739130435
composite,random,16,0.005925925925925926,78.81,92,0.8566304347826084,0.782608695652174,0.9130434782608695
composite,active_greedy,32,0.011851851851851851,92,92,1.0,1.0,1.0
composite,hybrid,32,0.011851851851851851,92,92,1.0,1.0,1.0
composite,frequency,32,0.011851851851851851,72,92,0.782608695652174,0.782608695652174,0.782608695652174
composite,random,32,0.011851851851851851,84.325,92,0.9165760869565227,0.8804347826086957,0.9565217391304348
composite,active_greedy,64,0.023703703703703703,92,92,1.0,1.0,1.0
composite,hybrid,64,0.023703703703703703,92,92,1.0,1.0,1.0
composite,frequency,64,0.023703703703703703,74,92,0.8043478260869565,0.8043478260869565,0.8043478260869565
composite,random,64,0.023703703703703703,86.455,92,0.9397282608695657,0.9130434782608695,0.9891304347826086
composite,active_greedy,128,0.047407407407407405,92,92,1.0,1.0,1.0
composite,hybrid,128,0.047407407407407405,92,92,1.0,1.0,1.0
composite,frequency,128,0.047407407407407405,78,92,0.8478260869565217,0.8478260869565217,0.8478260869565217
composite,random,128,0.047407407407407405,88.15,92,0.958152173913043,0.9130434782608695,1.0
composite,active_greedy,256,0.09481481481481481,92,92,1.0,1.0,1.0
composite,hybrid,256,0.09481481481481481,92,92,1.0,1.0,1.0
composite,frequency,256,0.09481481481481481,83,92,0.9021739130434783,0.9021739130434783,0.9021739130434783
composite,random,256,0.09481481481481481,89.995,92,0.9782065217391288,0.9456521739130435,1.0
composite,active_greedy,512,0.18962962962962962,92,92,1.0,1.0,1.0
composite,hybrid,512,0.18962962962962962,92,92,1.0,1.0,1.0
composite,frequency,512,0.18962962962962962,84,92,0.9130434782608695,0.9130434782608695,0.9130434782608695
composite,random,512,0.18962962962962962,91.135,92,0.9905978260869551,0.967391304347826,1.0
composite,active_greedy,2700,1.0,92,92,1.0,1.0,1.0
composite,hybrid,2700,1.0,92,92,1.0,1.0,1.0
composite,frequency,2700,1.0,92,92,1.0,1.0,1.0
composite,random,2700,1.0,92.0,92,1.0,1.0,1.0
cycle,active_greedy,1,0.0006172839506172839,74,184,0.40217391304347827,0.40217391304347827,0.40217391304347827
cycle,hybrid,1,0.0006172839506172839,74,184,0.40217391304347827,0.40217391304347827,0.40217391304347827
cycle,frequency,1,0.0006172839506172839,74,184,0.40217391304347827,0.40217391304347827,0.40217391304347827
cycle,random,1,0.0006172839506172839,39.49,184,0.21461956521739148,0.10869565217391304,0.34782608695652173
cycle,active_greedy,2,0.0012345679012345679,122,184,0.6630434782608695,0.6630434782608695,0.6630434782608695
cycle,hybrid,2,0.0012345679012345679,114,184,0.6195652173913043,0.6195652173913043,0.6195652173913043
cycle,frequency,2,0.0012345679012345679,74,184,0.40217391304347827,0.40217391304347827,0.40217391304347827
cycle,random,2,0.0012345679012345679,65.37,184,0.3552717391304349,0.22826086956521738,0.5
cycle,active_greedy,4,0.0024691358024691358,156,184,0.8478260869565217,0.8478260869565217,0.8478260869565217
cycle,hybrid,4,0.0024691358024691358,144,184,0.782608695652174,0.782608695652174,0.782608695652174
cycle,frequency,4,0.0024691358024691358,96,184,0.5217391304347826,0.5217391304347826,0.5217391304347826
cycle,random,4,0.0024691358024691358,98.47,184,0.5351630434782606,0.40217391304347827,0.6630434782608695
cycle,active_greedy,8,0.0049382716049382715,182,184,0.9891304347826086,0.9891304347826086,0.9891304347826086
cycle,hybrid,8,0.0049382716049382715,166,184,0.9021739130434783,0.9021739130434783,0.9021739130434783
cycle,frequency,8,0.0049382716049382715,118,184,0.6413043478260869,0.6413043478260869,0.6413043478260869
cycle,random,8,0.0049382716049382715,134.43,184,0.7305978260869567,0.5978260869565217,0.8152173913043478
cycle,active_greedy,16,0.009876543209876543,184,184,1.0,1.0,1.0
cycle,hybrid,16,0.009876543209876543,182,184,0.9891304347826086,0.9891304347826086,0.9891304347826086
cycle,frequency,16,0.009876543209876543,148,184,0.8043478260869565,0.8043478260869565,0.8043478260869565
cycle,random,16,0.009876543209876543,160.7,184,0.8733695652173914,0.7934782608695652,0.9353260869565216
cycle,active_greedy,32,0.019753086419753086,184,184,1.0,1.0,1.0
cycle,hybrid,32,0.019753086419753086,184,184,1.0,1.0,1.0
cycle,frequency,32,0.019753086419753086,154,184,0.8369565217391305,0.8369565217391305,0.8369565217391305
cycle,random,32,0.019753086419753086,176.45,184,0.9589673913043468,0.9130434782608695,0.9891304347826086
cycle,active_greedy,64,0.03950617283950617,184,184,1.0,1.0,1.0
cycle,hybrid,64,0.03950617283950617,184,184,1.0,1.0,1.0
cycle,frequency,64,0.03950617283950617,168,184,0.9130434782608695,0.9130434782608695,0.9130434782608695
cycle,random,64,0.03950617283950617,182.64,184,0.9926086956521728,0.9782608695652174,1.0
cycle,active_greedy,128,0.07901234567901234,184,184,1.0,1.0,1.0
cycle,hybrid,128,0.07901234567901234,184,184,1.0,1.0,1.0
cycle,frequency,128,0.07901234567901234,176,184,0.9565217391304348,0.9565217391304348,0.9565217391304348
cycle,random,128,0.07901234567901234,183.83,184,0.9990760869565213,0.9891304347826086,1.0
cycle,active_greedy,256,0.1580246913580247,184,184,1.0,1.0,1.0
cycle,hybrid,256,0.1580246913580247,184,184,1.0,1.0,1.0
cycle,frequency,256,0.1580246913580247,184,184,1.0,1.0,1.0
cycle,random,256,0.1580246913580247,184.0,184,1.0,1.0,1.0
cycle,active_greedy,512,0.3160493827160494,184,184,1.0,1.0,1.0
cycle,hybrid,512,0.3160493827160494,184,184,1.0,1.0,1.0
cycle,frequency,512,0.3160493827160494,184,184,1.0,1.0,1.0
cycle,random,512,0.3160493827160494,184.0,184,1.0,1.0,1.0
cycle,active_greedy,1620,1.0,184,184,1.0,1.0,1.0
cycle,hybrid,1620,1.0,184,184,1.0,1.0,1.0
cycle,frequency,1620,1.0,184,184,1.0,1.0,1.0
cycle,random,1620,1.0,184.0,184,1.0,1.0,1.0
rare,active_greedy,1,0.0006172839506172839,68,138,0.4927536231884058,0.4927536231884058,0.4927536231884058
rare,hybrid,1,0.0006172839506172839,68,138,0.4927536231884058,0.4927536231884058,0.4927536231884058
rare,frequency,1,0.0006172839506172839,68,138,0.4927536231884058,0.4927536231884058,0.4927536231884058
rare,random,1,0.0006172839506172839,37.95,138,0.2750000000000001,0.15942028985507245,0.40652173913043455
rare,active_greedy,2,0.0012345679012345679,104,138,0.7536231884057971,0.7536231884057971,0.7536231884057971
rare,hybrid,2,0.0012345679012345679,92,138,0.6666666666666666,0.6666666666666666,0.6666666666666666
rare,frequency,2,0.0012345679012345679,68,138,0.4927536231884058,0.4927536231884058,0.4927536231884058
rare,random,2,0.0012345679012345679,62.92,138,0.45594202898550734,0.3188405797101449,0.6086956521739131
rare,active_greedy,4,0.0024691358024691358,128,138,0.927536231884058,0.927536231884058,0.927536231884058
rare,hybrid,4,0.0024691358024691358,110,138,0.7971014492753623,0.7971014492753623,0.7971014492753623
rare,frequency,4,0.0024691358024691358,86,138,0.6231884057971014,0.6231884057971014,0.6231884057971014
rare,random,4,0.0024691358024691358,91.03,138,0.65963768115942,0.5072463768115942,0.7971014492753623
rare,active_greedy,8,0.0049382716049382715,136,138,0.9855072463768116,0.9855072463768116,0.9855072463768116
rare,hybrid,8,0.0049382716049382715,132,138,0.9565217391304348,0.9565217391304348,0.9565217391304348
rare,frequency,8,0.0049382716049382715,98,138,0.7101449275362319,0.7101449275362319,0.7101449275362319
rare,random,8,0.0049382716049382715,114.82,138,0.8320289855072476,0.7246376811594203,0.927536231884058
rare,active_greedy,16,0.009876543209876543,138,138,1.0,1.0,1.0
rare,hybrid,16,0.009876543209876543,138,138,1.0,1.0,1.0
rare,frequency,16,0.009876543209876543,114,138,0.8260869565217391,0.8260869565217391,0.8260869565217391
rare,random,16,0.009876543209876543,130.2,138,0.9434782608695673,0.855072463768116,0.9855072463768116
rare,active_greedy,32,0.019753086419753086,138,138,1.0,1.0,1.0
rare,hybrid,32,0.019753086419753086,138,138,1.0,1.0,1.0
rare,frequency,32,0.019753086419753086,118,138,0.855072463768116,0.855072463768116,0.855072463768116
rare,random,32,0.019753086419753086,136.76,138,0.9910144927536235,0.9565217391304348,1.0
rare,active_greedy,64,0.03950617283950617,138,138,1.0,1.0,1.0
rare,hybrid,64,0.03950617283950617,138,138,1.0,1.0,1.0
rare,frequency,64,0.03950617283950617,122,138,0.8840579710144928,0.8840579710144928,0.8840579710144928
rare,random,64,0.03950617283950617,137.88,138,0.9991304347826088,0.9855072463768116,1.0
rare,active_greedy,128,0.07901234567901234,138,138,1.0,1.0,1.0
rare,hybrid,128,0.07901234567901234,138,138,1.0,1.0,1.0
rare,frequency,128,0.07901234567901234,130,138,0.9420289855072463,0.9420289855072463,0.9420289855072463
rare,random,128,0.07901234567901234,138.0,138,1.0,1.0,1.0
rare,active_greedy,256,0.1580246913580247,138,138,1.0,1.0,1.0
rare,hybrid,256,0.1580246913580247,138,138,1.0,1.0,1.0
rare,frequency,256,0.1580246913580247,138,138,1.0,1.0,1.0
rare,random,256,0.1580246913580247,138.0,138,1.0,1.0,1.0
rare,active_greedy,512,0.3160493827160494,138,138,1.0,1.0,1.0
rare,hybrid,512,0.3160493827160494,138,138,1.0,1.0,1.0
rare,frequency,512,0.3160493827160494,138,138,1.0,1.0,1.0
rare,random,512,0.3160493827160494,138.0,138,1.0,1.0,1.0
rare,active_greedy,1620,1.0,138,138,1.0,1.0,1.0
rare,hybrid,1620,1.0,138,138,1.0,1.0,1.0
rare,frequency,1620,1.0,138,138,1.0,1.0,1.0
rare,random,1620,1.0,138.0,138,1.0,1.0,1.0


==> artifact/results/probe_catalog.csv <==
scenario,probe_id,round_id,family,case,observation_count
burst,empty:1:a,1,repeat,empty-a,0
burst,empty:1:b,1,repeat,empty-b,0
burst,single:1:device_window:zero,1,threshold,zero,1
burst,single:1:device_window:half,1,threshold,half,1
burst,single:1:device_window:below5,1,threshold,below5,1
burst,single:1:device_window:below,1,threshold,below,1
burst,single:1:device_window:exact,1,threshold,exact,1
burst,single:1:device_window:above,1,threshold,above,1
burst,single:1:device_window:above5,1,threshold,above5,1
burst,single:1:device_window:high,1,threshold,high,1
burst,duplicate:1:device_window:2,1,multiplicity,duplicate-2,2
burst,duplicate:1:device_window:3,1,multiplicity,duplicate-3,3
burst,single:1:tier_type_window:zero,1,threshold,zero,1
burst,single:1:tier_type_window:half,1,threshold,half,1
burst,single:1:tier_type_window:below5,1,threshold,below5,1
burst,single:1:tier_type_window:below,1,threshold,below,1
burst,single:1:tier_type_window:exact,1,threshold,exact,1
burst,single:1:tier_type_window:above,1,threshold,above,1
burst,single:1:tier_type_window:above5,1,threshold,above5,1
burst,single:1:tier_type_window:high,1,threshold,high,1
burst,duplicate:1:tier_type_window:2,1,multiplicity,duplicate-2,2
burst,duplicate:1:tier_type_window:3,1,multiplicity,duplicate-3,3
burst,pair:1:device_window:tier_type_window,1,permutation,high-high,2
burst,mixed:1:device_window:tier_type_window,1,mixed,high-low,2
burst,pair:1:tier_type_window:device_window,1,permutation,high-high,2
burst,mixed:1:tier_type_window:device_window,1,mixed,high-low,2
burst,unknown:1,1,catalog,unknown-template,1
burst,empty:2:a,2,repeat,empty-a,0
burst,empty:2:b,2,repeat,empty-b,0
burst,single:2:device_window:zero,2,threshold,zero,1
burst,single:2:device_window:half,2,threshold,half,1
burst,single:2:device_window:below5,2,threshold,below5,1
burst,single:2:device_window:below,2,threshold,below,1
burst,single:2:device_window:exact,2,threshold,exact,1
burst,single:2:device_window:above,2,threshold,above,1
burst,single:2:device_window:above5,2,threshold,above5,1
burst,single:2:device_window:high,2,threshold,high,1
burst,duplicate:2:device_window:2,2,multiplicity,duplicate-2,2
burst,duplicate:2:device_window:3,2,multiplicity,duplicate-3,3
burst,single:2:tier_type_window:zero,2,threshold,zero,1
burst,single:2:tier_type_window:half,2,threshold,half,1
burst,single:2:tier_type_window:below5,2,threshold,below5,1
burst,single:2:tier_type_window:below,2,threshold,below,1
burst,single:2:tier_type_window:exact,2,threshold,exact,1
burst,single:2:tier_type_window:above,2,threshold,above,1
burst,single:2:tier_type_window:above5,2,threshold,above5,1
burst,single:2:tier_type_window:high,2,threshold,high,1
burst,duplicate:2:tier_type_window:2,2,multiplicity,duplicate-2,2
burst,duplicate:2:tier_type_window:3,2,multiplicity,duplicate-3,3
burst,pair:2:device_window:tier_type_window,2,permutation,high-high,2
burst,mixed:2:device_window:tier_type_window,2,mixed,high-low,2
burst,pair:2:tier_type_window:device_window,2,permutation,high-high,2
burst,mixed:2:tier_type_window:device_window,2,mixed,high-low,2
burst,unknown:2,2,catalog,unknown-template,1
burst,empty:3:a,3,repeat,empty-a,0
burst,empty:3:b,3,repeat,empty-b,0
burst,single:3:device_window:zero,3,threshold,zero,1
burst,single:3:device_window:half,3,threshold,half,1
burst,single:3:device_window:below5,3,threshold,below5,1
burst,single:3:device_window:below,3,threshold,below,1
burst,single:3:device_window:exact,3,threshold,exact,1
burst,single:3:device_window:above,3,threshold,above,1
burst,single:3:device_window:above5,3,threshold,above5,1
burst,single:3:device_window:high,3,threshold,high,1
burst,duplicate:3:device_window:2,3,multiplicity,duplicate-2,2
burst,duplicate:3:device_window:3,3,multiplicity,duplicate-3,3
burst,single:3:tier_type_window:zero,3,threshold,zero,1
burst,single:3:tier_type_window:half,3,threshold,half,1
burst,single:3:tier_type_window:below5,3,threshold,below5,1
burst,single:3:tier_type_window:below,3,threshold,below,1
burst,single:3:tier_type_window:exact,3,threshold,exact,1
burst,single:3:tier_type_window:above,3,threshold,above,1
burst,single:3:tier_type_window:above5,3,threshold,above5,1
burst,single:3:tier_type_window:high,3,threshold,high,1
burst,duplicate:3:tier_type_window:2,3,multiplicity,duplicate-2,2
burst,duplicate:3:tier_type_window:3,3,multiplicity,duplicate-3,3
burst,pair:3:device_window:tier_type_window,3,permutation,high-high,2
burst,mixed:3:device_window:tier_type_window,3,mixed,high-low,2
burst,pair:3:tier_type_window:device_window,3,permutation,high-high,2
burst,mixed:3:tier_type_window:device_window,3,mixed,high-low,2
burst,unknown:3,3,catalog,unknown-template,1
burst,empty:4:a,4,repeat,empty-a,0
burst,empty:4:b,4,repeat,empty-b,0
burst,single:4:device_window:zero,4,threshold,zero,1
burst,single:4:device_window:half,4,threshold,half,1
burst,single:4:device_window:below5,4,threshold,below5,1
burst,single:4:device_window:below,4,threshold,below,1
burst,single:4:device_window:exact,4,threshold,exact,1
burst,single:4:device_window:above,4,threshold,above,1
burst,single:4:device_window:above5,4,threshold,above5,1
burst,single:4:device_window:high,4,threshold,high,1
burst,duplicate:4:device_window:2,4,multiplicity,duplicate-2,2
burst,duplicate:4:device_window:3,4,multiplicity,duplicate-3,3
burst,single:4:tier_type_window:zero,4,threshold,zero,1
burst,single:4:tier_type_window:half,4,threshold,half,1
burst,single:4:tier_type_window:below5,4,threshold,below5,1
burst,single:4:tier_type_window:below,4,threshold,below,1
burst,single:4:tier_type_window:exact,4,threshold,exact,1
burst,single:4:tier_type_window:above,4,threshold,above,1
burst,single:4:tier_type_window:above5,4,threshold,above5,1
burst,single:4:tier_type_window:high,4,threshold,high,1
burst,duplicate:4:tier_type_window:2,4,multiplicity,duplicate-2,2
burst,duplicate:4:tier_type_window:3,4,multiplicity,duplicate-3,3
burst,pair:4:device_window:tier_type_window,4,permutation,high-high,2
burst,mixed:4:device_window:tier_type_window,4,mixed,high-low,2
burst,pair:4:tier_type_window:device_window,4,permutation,high-high,2
burst,mixed:4:tier_type_window:device_window,4,mixed,high-low,2
burst,unknown:4,4,catalog,unknown-template,1
burst,empty:5:a,5,repeat,empty-a,0
burst,empty:5:b,5,repeat,empty-b,0
burst,single:5:device_window:zero,5,threshold,zero,1
burst,single:5:device_window:half,5,threshold,half,1
burst,single:5:device_window:below5,5,threshold,below5,1
burst,single:5:device_window:below,5,threshold,below,1
burst,single:5:device_window:exact,5,threshold,exact,1
burst,single:5:device_window:above,5,threshold,above,1
burst,single:5:device_window:above5,5,threshold,above5,1
burst,single:5:device_window:high,5,threshold,high,1
burst,duplicate:5:device_window:2,5,multiplicity,duplicate-2,2
burst,duplicate:5:device_window:3,5,multiplicity,duplicate-3,3
burst,single:5:tier_type_window:zero,5,threshold,zero,1
burst,single:5:tier_type_window:half,5,threshold,half,1
burst,single:5:tier_type_window:below5,5,threshold,below5,1
burst,single:5:tier_type_window:below,5,threshold,below,1
burst,single:5:tier_type_window:exact,5,threshold,exact,1
burst,single:5:tier_type_window:above,5,threshold,above,1
burst,single:5:tier_type_window:above5,5,threshold,above5,1
burst,single:5:tier_type_window:high,5,threshold,high,1
burst,duplicate:5:tier_type_window:2,5,multiplicity,duplicate-2,2
burst,duplicate:5:tier_type_window:3,5,multiplicity,duplicate-3,3
burst,pair:5:device_window:tier_type_window,5,permutation,high-high,2
burst,mixed:5:device_window:tier_type_window,5,mixed,high-low,2
burst,pair:5:tier_type_window:device_window,5,permutation,high-high,2
burst,mixed:5:tier_type_window:device_window,5,mixed,high-low,2
burst,unknown:5,5,catalog,unknown-template,1
burst,empty:6:a,6,repeat,empty-a,0
burst,empty:6:b,6,repeat,empty-b,0
burst,single:6:device_window:zero,6,threshold,zero,1
burst,single:6:device_window:half,6,threshold,half,1
burst,single:6:device_window:below5,6,threshold,below5,1
burst,single:6:device_window:below,6,threshold,below,1
burst,single:6:device_window:exact,6,threshold,exact,1
burst,single:6:device_window:above,6,threshold,above,1
burst,single:6:device_window:above5,6,threshold,above5,1
burst,single:6:device_window:high,6,threshold,high,1
burst,duplicate:6:device_window:2,6,multiplicity,duplicate-2,2
burst,duplicate:6:device_window:3,6,multiplicity,duplicate-3,3
burst,single:6:tier_type_window:zero,6,threshold,zero,1
burst,single:6:tier_type_window:half,6,threshold,half,1
burst,single:6:tier_type_window:below5,6,threshold,below5,1
burst,single:6:tier_type_window:below,6,threshold,below,1
burst,single:6:tier_type_window:exact,6,threshold,exact,1
burst,single:6:tier_type_window:above,6,threshold,above,1
burst,single:6:tier_type_window:above5,6,threshold,above5,1
burst,single:6:tier_type_window:high,6,threshold,high,1
burst,duplicate:6:tier_type_window:2,6,multiplicity,duplicate-2,2
burst,duplicate:6:tier_type_window:3,6,multiplicity,duplicate-3,3
burst,pair:6:device_window:tier_type_window,6,permutation,high-high,2
burst,mixed:6:device_window:tier_type_window,6,mixed,high-low,2
burst,pair:6:tier_type_window:device_window,6,permutation,high-high,2
burst,mixed:6:tier_type_window:device_window,6,mixed,high-low,2
burst,unknown:6,6,catalog,unknown-template,1
burst,empty:7:a,7,repeat,empty-a,0
burst,empty:7:b,7,repeat,empty-b,0
burst,single:7:device_window:zero,7,threshold,zero,1
burst,single:7:device_window:half,7,threshold,half,1
burst,single:7:device_window:below5,7,threshold,below5,1
burst,single:7:device_window:below,7,threshold,below,1
burst,single:7:device_window:exact,7,threshold,exact,1
burst,single:7:device_window:above,7,threshold,above,1
burst,single:7:device_window:above5,7,threshold,above5,1
burst,single:7:device_window:high,7,threshold,high,1
burst,duplicate:7:device_window:2,7,multiplicity,duplicate-2,2
burst,duplicate:7:device_window:3,7,multiplicity,duplicate-3,3
burst,single:7:tier_type_window:zero,7,threshold,zero,1
burst,single:7:tier_type_window:half,7,threshold,half,1
burst,single:7:tier_type_window:below5,7,threshold,below5,1
burst,single:7:tier_type_window:below,7,threshold,below,1
burst,single:7:tier_type_window:exact,7,threshold,exact,1
burst,single:7:tier_type_window:above,7,threshold,above,1
burst,single:7:tier_type_window:above5,7,threshold,above5,1
burst,single:7:tier_type_window:high,7,threshold,high,1
burst,duplicate:7:tier_type_window:2,7,multiplicity,duplicate-2,2
burst,duplicate:7:tier_type_window:3,7,multiplicity,duplicate-3,3
burst,pair:7:device_window:tier_type_window,7,permutation,high-high,2
burst,mixed:7:device_window:tier_type_window,7,mixed,high-low,2
burst,pair:7:tier_type_window:device_window,7,permutation,high-high,2
burst,mixed:7:tier_type_window:device_window,7,mixed,high-low,2
burst,unknown:7,7,catalog,unknown-template,1
burst,empty:8:a,8,repeat,empty-a,0
burst,empty:8:b,8,repeat,empty-b,0
burst,single:8:device_window:zero,8,threshold,zero,1
burst,single:8:device_window:half,8,threshold,half,1
burst,single:8:device_window:below5,8,threshold,below5,1
burst,single:8:device_window:below,8,threshold,below,1
burst,single:8:device_window:exact,8,threshold,exact,1
burst,single:8:device_window:above,8,threshold,above,1
burst,single:8:device_window:above5,8,threshold,above5,1
burst,single:8:device_window:high,8,threshold,high,1
burst,duplicate:8:device_window:2,8,multiplicity,duplicate-2,2
burst,duplicate:8:device_window:3,8,multiplicity,duplicate-3,3
burst,single:8:tier_type_window:zero,8,threshold,zero,1
burst,single:8:tier_type_window:half,8,threshold,half,1
burst,single:8:tier_type_window:below5,8,threshold,below5,1
burst,single:8:tier_type_window:below,8,threshold,below,1
burst,single:8:tier_type_window:exact,8,threshold,exact,1
burst,single:8:tier_type_window:above,8,threshold,above,1
burst,single:8:tier_type_window:above5,8,threshold,above5,1
burst,single:8:tier_type_window:high,8,threshold,high,1
burst,duplicate:8:tier_type_window:2,8,multiplicity,duplicate-2,2
burst,duplicate:8:tier_type_window:3,8,multiplicity,duplicate-3,3
burst,pair:8:device_window:tier_type_window,8,permutation,high-high,2
burst,mixed:8:device_window:tier_type_window,8,mixed,high-low,2
burst,pair:8:tier_type_window:device_window,8,permutation,high-high,2
burst,mixed:8:tier_type_window:device_window,8,mixed,high-low,2
burst,unknown:8,8,catalog,unknown-template,1
burst,empty:9:a,9,repeat,empty-a,0
burst,empty:9:b,9,repeat,empty-b,0
burst,single:9:device_window:zero,9,threshold,zero,1
burst,single:9:device_window:half,9,threshold,half,1
burst,single:9:device_window:below5,9,threshold,below5,1
burst,single:9:device_window:below,9,threshold,below,1
burst,single:9:device_window:exact,9,threshold,exact,1
burst,single:9:device_window:above,9,threshold,above,1
burst,single:9:device_window:above5,9,threshold,above5,1
burst,single:9:device_window:high,9,threshold,high,1
burst,duplicate:9:device_window:2,9,multiplicity,duplicate-2,2
burst,duplicate:9:device_window:3,9,multiplicity,duplicate-3,3
burst,single:9:tier_type_window:zero,9,threshold,zero,1
burst,single:9:tier_type_window:half,9,threshold,half,1
burst,single:9:tier_type_window:below5,9,threshold,below5,1
burst,single:9:tier_type_window:below,9,threshold,below,1
burst,single:9:tier_type_window:exact,9,threshold,exact,1
burst,single:9:tier_type_window:above,9,threshold,above,1
burst,single:9:tier_type_window:above5,9,threshold,above5,1
burst,single:9:tier_type_window:high,9,threshold,high,1
burst,duplicate:9:tier_type_window:2,9,multiplicity,duplicate-2,2
burst,duplicate:9:tier_type_window:3,9,multiplicity,duplicate-3,3
burst,pair:9:device_window:tier_type_window,9,permutation,high-high,2
burst,mixed:9:device_window:tier_type_window,9,mixed,high-low,2
burst,pair:9:tier_type_window:device_window,9,permutation,high-high,2
burst,mixed:9:tier_type_window:device_window,9,mixed,high-low,2
burst,unknown:9,9,catalog,unknown-template,1
burst,empty:10:a,10,repeat,empty-a,0
burst,empty:10:b,10,repeat,empty-b,0
burst,single:10:device_window:zero,10,threshold,zero,1
burst,single:10:device_window:half,10,threshold,half,1
burst,single:10:device_window:below5,10,threshold,below5,1
burst,single:10:device_window:below,10,threshold,below,1
burst,single:10:device_window:exact,10,threshold,exact,1
burst,single:10:device_window:above,10,threshold,above,1
burst,single:10:device_window:above5,10,threshold,above5,1
burst,single:10:device_window:high,10,threshold,high,1
burst,duplicate:10:device_window:2,10,multiplicity,duplicate-2,2
burst,duplicate:10:device_window:3,10,multiplicity,duplicate-3,3
burst,single:10:tier_type_window:zero,10,threshold,zero,1
burst,single:10:tier_type_window:half,10,threshold,half,1
burst,single:10:tier_type_window:below5,10,threshold,below5,1
burst,single:10:tier_type_window:below,10,threshold,below,1
burst,single:10:tier_type_window:exact,10,threshold,exact,1
burst,single:10:tier_type_window:above,10,threshold,above,1
burst,single:10:tier_type_window:above5,10,threshold,above5,1
burst,single:10:tier_type_window:high,10,threshold,high,1
burst,duplicate:10:tier_type_window:2,10,multiplicity,duplicate-2,2
burst,duplicate:10:tier_type_window:3,10,multiplicity,duplicate-3,3
burst,pair:10:device_window:tier_type_window,10,permutation,high-high,2
burst,mixed:10:device_window:tier_type_window,10,mixed,high-low,2
burst,pair:10:tier_type_window:device_window,10,permutation,high-high,2
burst,mixed:10:tier_type_window:device_window,10,mixed,high-low,2
burst,unknown:10,10,catalog,unknown-template,1
burst,empty:11:a,11,repeat,empty-a,0
burst,empty:11:b,11,repeat,empty-b,0
burst,single:11:device_window:zero,11,threshold,zero,1
burst,single:11:device_window:half,11,threshold,half,1
burst,single:11:device_window:below5,11,threshold,below5,1
burst,single:11:device_window:below,11,threshold,below,1
burst,single:11:device_window:exact,11,threshold,exact,1
burst,single:11:device_window:above,11,threshold,above,1
burst,single:11:device_window:above5,11,threshold,above5,1
burst,single:11:device_window:high,11,threshold,high,1
burst,duplicate:11:device_window:2,11,multiplicity,duplicate-2,2
burst,duplicate:11:device_window:3,11,multiplicity,duplicate-3,3
burst,single:11:tier_type_window:zero,11,threshold,zero,1
burst,single:11:tier_type_window:half,11,threshold,half,1
burst,single:11:tier_type_window:below5,11,threshold,below5,1
burst,single:11:tier_type_window:below,11,threshold,below,1
burst,single:11:tier_type_window:exact,11,threshold,exact,1
burst,single:11:tier_type_window:above,11,threshold,above,1
burst,single:11:tier_type_window:above5,11,threshold,above5,1
burst,single:11:tier_type_window:high,11,threshold,high,1
burst,duplicate:11:tier_type_window:2,11,multiplicity,duplicate-2,2
burst,duplicate:11:tier_type_window:3,11,multiplicity,duplicate-3,3
burst,pair:11:device_window:tier_type_window,11,permutation,high-high,2
burst,mixed:11:device_window:tier_type_window,11,mixed,high-low,2
burst,pair:11:tier_type_window:device_window,11,permutation,high-high,2
burst,mixed:11:tier_type_window:device_window,11,mixed,high-low,2
burst,unknown:11,11,catalog,unknown-template,1
burst,empty:12:a,12,repeat,empty-a,0
burst,empty:12:b,12,repeat,empty-b,0
burst,single:12:device_window:zero,12,threshold,zero,1
burst,single:12:device_window:half,12,threshold,half,1
burst,single:12:device_window:below5,12,threshold,below5,1
burst,single:12:device_window:below,12,threshold,below,1
burst,single:12:device_window:exact,12,threshold,exact,1
burst,single:12:device_window:above,12,threshold,above,1
burst,single:12:device_window:above5,12,threshold,above5,1
burst,single:12:device_window:high,12,threshold,high,1
burst,duplicate:12:device_window:2,12,multiplicity,duplicate-2,2
burst,duplicate:12:device_window:3,12,multiplicity,duplicate-3,3
burst,single:12:tier_type_window:zero,12,threshold,zero,1
burst,single:12:tier_type_window:half,12,threshold,half,1
burst,single:12:tier_type_window:below5,12,threshold,below5,1
burst,single:12:tier_type_window:below,12,threshold,below,1
burst,single:12:tier_type_window:exact,12,threshold,exact,1
burst,single:12:tier_type_window:above,12,threshold,above,1
burst,single:12:tier_type_window:above5,12,threshold,above5,1
burst,single:12:tier_type_window:high,12,threshold,high,1
burst,duplicate:12:tier_type_window:2,12,multiplicity,duplicate-2,2
burst,duplicate:12:tier_type_window:3,12,multiplicity,duplicate-3,3
burst,pair:12:device_window:tier_type_window,12,permutation,high-high,2
burst,mixed:12:device_window:tier_type_window,12,mixed,high-low,2
burst,pair:12:tier_type_window:device_window,12,permutation,high-high,2
burst,mixed:12:tier_type_window:device_window,12,mixed,high-low,2
burst,unknown:12,12,catalog,unknown-template,1
burst,empty:13:a,13,repeat,empty-a,0
burst,empty:13:b,13,repeat,empty-b,0
burst,single:13:device_window:zero,13,threshold,zero,1
burst,single:13:device_window:half,13,threshold,half,1
burst,single:13:device_window:below5,13,threshold,below5,1
burst,single:13:device_window:below,13,threshold,below,1
burst,single:13:device_window:exact,13,threshold,exact,1
burst,single:13:device_window:above,13,threshold,above,1
burst,single:13:device_window:above5,13,threshold,above5,1
burst,single:13:device_window:high,13,threshold,high,1
burst,duplicate:13:device_window:2,13,multiplicity,duplicate-2,2
burst,duplicate:13:device_window:3,13,multiplicity,duplicate-3,3
burst,single:13:tier_type_window:zero,13,threshold,zero,1
burst,single:13:tier_type_window:half,13,threshold,half,1
burst,single:13:tier_type_window:below5,13,threshold,below5,1
burst,single:13:tier_type_window:below,13,threshold,below,1
burst,single:13:tier_type_window:exact,13,threshold,exact,1
burst,single:13:tier_type_window:above,13,threshold,above,1
burst,single:13:tier_type_window:above5,13,threshold,above5,1
burst,single:13:tier_type_window:high,13,threshold,high,1
burst,duplicate:13:tier_type_window:2,13,multiplicity,duplicate-2,2
burst,duplicate:13:tier_type_window:3,13,multiplicity,duplicate-3,3
burst,pair:13:device_window:tier_type_window,13,permutation,high-high,2
burst,mixed:13:device_window:tier_type_window,13,mixed,high-low,2
burst,pair:13:tier_type_window:device_window,13,permutation,high-high,2
burst,mixed:13:tier_type_window:device_window,13,mixed,high-low,2
burst,unknown:13,13,catalog,unknown-template,1
burst,empty:14:a,14,repeat,empty-a,0
burst,empty:14:b,14,repeat,empty-b,0
burst,single:14:device_window:zero,14,threshold,zero,1
burst,single:14:device_window:half,14,threshold,half,1
burst,single:14:device_window:below5,14,threshold,below5,1
burst,single:14:device_window:below,14,threshold,below,1
burst,single:14:device_window:exact,14,threshold,exact,1
burst,single:14:device_window:above,14,threshold,above,1
burst,single:14:device_window:above5,14,threshold,above5,1
burst,single:14:device_window:high,14,threshold,high,1
burst,duplicate:14:device_window:2,14,multiplicity,duplicate-2,2
burst,duplicate:14:device_window:3,14,multiplicity,duplicate-3,3
burst,single:14:tier_type_window:zero,14,threshold,zero,1
burst,single:14:tier_type_window:half,14,threshold,half,1
burst,single:14:tier_type_window:below5,14,threshold,below5,1
burst,single:14:tier_type_window:below,14,threshold,below,1
burst,single:14:tier_type_window:exact,14,threshold,exact,1
burst,single:14:tier_type_window:above,14,threshold,above,1
burst,single:14:tier_type_window:above5,14,threshold,above5,1
burst,single:14:tier_type_window:high,14,threshold,high,1
burst,duplicate:14:tier_type_window:2,14,multiplicity,duplicate-2,2
burst,duplicate:14:tier_type_window:3,14,multiplicity,duplicate-3,3
burst,pair:14:device_window:tier_type_window,14,permutation,high-high,2
burst,mixed:14:device_window:tier_type_window,14,mixed,high-low,2
burst,pair:14:tier_type_window:device_window,14,permutation,high-high,2
burst,mixed:14:tier_type_window:device_window,14,mixed,high-low,2
burst,unknown:14,14,catalog,unknown-template,1
burst,empty:15:a,15,repeat,empty-a,0
burst,empty:15:b,15,repeat,empty-b,0
burst,single:15:device_window:zero,15,threshold,zero,1
burst,single:15:device_window:half,15,threshold,half,1
burst,single:15:device_window:below5,15,threshold,below5,1
burst,single:15:device_window:below,15,threshold,below,1
burst,single:15:device_window:exact,15,threshold,exact,1
burst,single:15:device_window:above,15,threshold,above,1
burst,single:15:device_window:above5,15,threshold,above5,1
burst,single:15:device_window:high,15,threshold,high,1
burst,duplicate:15:device_window:2,15,multiplicity,duplicate-2,2
burst,duplicate:15:device_window:3,15,multiplicity,duplicate-3,3
burst,single:15:tier_type_window:zero,15,threshold,zero,1
burst,single:15:tier_type_window:half,15,threshold,half,1
burst,single:15:tier_type_window:below5,15,threshold,below5,1
burst,single:15:tier_type_window:below,15,threshold,below,1
burst,single:15:tier_type_window:exact,15,threshold,exact,1
burst,single:15:tier_type_window:above,15,threshold,above,1
burst,single:15:tier_type_window:above5,15,threshold,above5,1
burst,single:15:tier_type_window:high,15,threshold,high,1
burst,duplicate:15:tier_type_window:2,15,multiplicity,duplicate-2,2
burst,duplicate:15:tier_type_window:3,15,multiplicity,duplicate-3,3
burst,pair:15:device_window:tier_type_window,15,permutation,high-high,2
burst,mixed:15:device_window:tier_type_window,15,mixed,high-low,2
burst,pair:15:tier_type_window:device_window,15,permutation,high-high,2
burst,mixed:15:tier_type_window:device_window,15,mixed,high-low,2
burst,unknown:15,15,catalog,unknown-template,1
burst,empty:16:a,16,repeat,empty-a,0
burst,empty:16:b,16,repeat,empty-b,0
burst,single:16:device_window:zero,16,threshold,zero,1
burst,single:16:device_window:half,16,threshold,half,1
burst,single:16:device_window:below5,16,threshold,below5,1
burst,single:16:device_window:below,16,threshold,below,1
burst,single:16:device_window:exact,16,threshold,exact,1
burst,single:16:device_window:above,16,threshold,above,1
burst,single:16:device_window:above5,16,threshold,above5,1
burst,single:16:device_window:high,16,threshold,high,1
burst,duplicate:16:device_window:2,16,multiplicity,duplicate-2,2
burst,duplicate:16:device_window:3,16,multiplicity,duplicate-3,3
burst,single:16:tier_type_window:zero,16,threshold,zero,1
burst,single:16:tier_type_window:half,16,threshold,half,1
burst,single:16:tier_type_window:below5,16,threshold,below5,1
burst,single:16:tier_type_window:below,16,threshold,below,1
burst,single:16:tier_type_window:exact,16,threshold,exact,1
burst,single:16:tier_type_window:above,16,threshold,above,1
burst,single:16:tier_type_window:above5,16,threshold,above5,1
burst,single:16:tier_type_window:high,16,threshold,high,1
burst,duplicate:16:tier_type_window:2,16,multiplicity,duplicate-2,2
burst,duplicate:16:tier_type_window:3,16,multiplicity,duplicate-3,3
burst,pair:16:device_window:tier_type_window,16,permutation,high-high,2
burst,mixed:16:device_window:tier_type_window,16,mixed,high-low,2
burst,pair:16:tier_type_window:device_window,16,permutation,high-high,2
burst,mixed:16:tier_type_window:device_window,16,mixed,high-low,2
burst,unknown:16,16,catalog,unknown-template,1
burst,empty:17:a,17,repeat,empty-a,0
burst,empty:17:b,17,repeat,empty-b,0
burst,single:17:device_window:zero,17,threshold,zero,1
burst,single:17:device_window:half,17,threshold,half,1
burst,single:17:device_window:below5,17,threshold,below5,1
burst,single:17:device_window:below,17,threshold,below,1
burst,single:17:device_window:exact,17,threshold,exact,1
burst,single:17:device_window:above,17,threshold,above,1
burst,single:17:device_window:above5,17,threshold,above5,1
burst,single:17:device_window:high,17,threshold,high,1
burst,duplicate:17:device_window:2,17,multiplicity,duplicate-2,2
burst,duplicate:17:device_window:3,17,multiplicity,duplicate-3,3
burst,single:17:tier_type_window:zero,17,threshold,zero,1
burst,single:17:tier_type_window:half,17,threshold,half,1
burst,single:17:tier_type_window:below5,17,threshold,below5,1
burst,single:17:tier_type_window:below,17,threshold,below,1
burst,single:17:tier_type_window:exact,17,threshold,exact,1
burst,single:17:tier_type_window:above,17,threshold,above,1
burst,single:17:tier_type_window:above5,17,threshold,above5,1
burst,single:17:tier_type_window:high,17,threshold,high,1
burst,duplicate:17:tier_type_window:2,17,multiplicity,duplicate-2,2
burst,duplicate:17:tier_type_window:3,17,multiplicity,duplicate-3,3
burst,pair:17:device_window:tier_type_window,17,permutation,high-high,2
burst,mixed:17:device_window:tier_type_window,17,mixed,high-low,2
burst,pair:17:tier_type_window:device_window,17,permutation,high-high,2
burst,mixed:17:tier_type_window:device_window,17,mixed,high-low,2
burst,unknown:17,17,catalog,unknown-template,1
burst,empty:18:a,18,repeat,empty-a,0
burst,empty:18:b,18,repeat,empty-b,0
burst,single:18:device_window:zero,18,threshold,zero,1
burst,single:18:device_window:half,18,threshold,half,1
burst,single:18:device_window:below5,18,threshold,below5,1
burst,single:18:device_window:below,18,threshold,below,1
burst,single:18:device_window:exact,18,threshold,exact,1
burst,single:18:device_window:above,18,threshold,above,1
burst,single:18:device_window:above5,18,threshold,above5,1
burst,single:18:device_window:high,18,threshold,high,1
burst,duplicate:18:device_window:2,18,multiplicity,duplicate-2,2
burst,duplicate:18:device_window:3,18,multiplicity,duplicate-3,3
burst,single:18:tier_type_window:zero,18,threshold,zero,1
burst,single:18:tier_type_window:half,18,threshold,half,1
burst,single:18:tier_type_window:below5,18,threshold,below5,1
burst,single:18:tier_type_window:below,18,threshold,below,1
burst,single:18:tier_type_window:exact,18,threshold,exact,1
burst,single:18:tier_type_window:above,18,threshold,above,1
burst,single:18:tier_type_window:above5,18,threshold,above5,1
burst,single:18:tier_type_window:high,18,threshold,high,1
burst,duplicate:18:tier_type_window:2,18,multiplicity,duplicate-2,2
burst,duplicate:18:tier_type_window:3,18,multiplicity,duplicate-3,3
burst,pair:18:device_window:tier_type_window,18,permutation,high-high,2
burst,mixed:18:device_window:tier_type_window,18,mixed,high-low,2
burst,pair:18:tier_type_window:device_window,18,permutation,high-high,2
burst,mixed:18:tier_type_window:device_window,18,mixed,high-low,2
burst,unknown:18,18,catalog,unknown-template,1
burst,empty:19:a,19,repeat,empty-a,0
burst,empty:19:b,19,repeat,empty-b,0
burst,single:19:device_window:zero,19,threshold,zero,1
burst,single:19:device_window:half,19,threshold,half,1
burst,single:19:device_window:below5,19,threshold,below5,1
burst,single:19:device_window:below,19,threshold,below,1
burst,single:19:device_window:exact,19,threshold,exact,1
burst,single:19:device_window:above,19,threshold,above,1
burst,single:19:device_window:above5,19,threshold,above5,1
burst,single:19:device_window:high,19,threshold,high,1
burst,duplicate:19:device_window:2,19,multiplicity,duplicate-2,2
burst,duplicate:19:device_window:3,19,multiplicity,duplicate-3,3
burst,single:19:tier_type_window:zero,19,threshold,zero,1
burst,single:19:tier_type_window:half,19,threshold,half,1
burst,single:19:tier_type_window:below5,19,threshold,below5,1
burst,single:19:tier_type_window:below,19,threshold,below,1
burst,single:19:tier_type_window:exact,19,threshold,exact,1
burst,single:19:tier_type_window:above,19,threshold,above,1
burst,single:19:tier_type_window:above5,19,threshold,above5,1
burst,single:19:tier_type_window:high,19,threshold,high,1
burst,duplicate:19:tier_type_window:2,19,multiplicity,duplicate-2,2
burst,duplicate:19:tier_type_window:3,19,multiplicity,duplicate-3,3
burst,pair:19:device_window:tier_type_window,19,permutation,high-high,2
burst,mixed:19:device_window:tier_type_window,19,mixed,high-low,2
burst,pair:19:tier_type_window:device_window,19,permutation,high-high,2
burst,mixed:19:tier_type_window:device_window,19,mixed,high-low,2
burst,unknown:19,19,catalog,unknown-template,1
burst,empty:20:a,20,repeat,empty-a,0
burst,empty:20:b,20,repeat,empty-b,0
burst,single:20:device_window:zero,20,threshold,zero,1
burst,single:20:device_window:half,20,threshold,half,1
burst,single:20:device_window:below5,20,threshold,below5,1
burst,single:20:device_window:below,20,threshold,below,1
burst,single:20:device_window:exact,20,threshold,exact,1
burst,single:20:device_window:above,20,threshold,above,1
burst,single:20:device_window:above5,20,threshold,above5,1
burst,single:20:device_window:high,20,threshold,high,1
burst,duplicate:20:device_window:2,20,multiplicity,duplicate-2,2
burst,duplicate:20:device_window:3,20,multiplicity,duplicate-3,3
burst,single:20:tier_type_window:zero,20,threshold,zero,1
burst,single:20:tier_type_window:half,20,threshold,half,1
burst,single:20:tier_type_window:below5,20,threshold,below5,1
burst,single:20:tier_type_window:below,20,threshold,below,1
burst,single:20:tier_type_window:exact,20,threshold,exact,1
burst,single:20:tier_type_window:above,20,threshold,above,1
burst,single:20:tier_type_window:above5,20,threshold,above5,1
burst,single:20:tier_type_window:high,20,threshold,high,1
burst,duplicate:20:tier_type_window:2,20,multiplicity,duplicate-2,2
burst,duplicate:20:tier_type_window:3,20,multiplicity,duplicate-3,3
burst,pair:20:device_window:tier_type_window,20,permutation,high-high,2
burst,mixed:20:device_window:tier_type_window,20,mixed,high-low,2
burst,pair:20:tier_type_window:device_window,20,permutation,high-high,2
burst,mixed:20:tier_type_window:device_window,20,mixed,high-low,2
burst,unknown:20,20,catalog,unknown-template,1
burst,empty:21:a,21,repeat,empty-a,0
burst,empty:21:b,21,repeat,empty-b,0
burst,single:21:device_window:zero,21,threshold,zero,1
burst,single:21:device_window:half,21,threshold,half,1
burst,single:21:device_window:below5,21,threshold,below5,1
burst,single:21:device_window:below,21,threshold,below,1
burst,single:21:device_window:exact,21,threshold,exact,1
burst,single:21:device_window:above,21,threshold,above,1
burst,single:21:device_window:above5,21,threshold,above5,1
burst,single:21:device_window:high,21,threshold,high,1
burst,duplicate:21:device_window:2,21,multiplicity,duplicate-2,2
burst,duplicate:21:device_window:3,21,multiplicity,duplicate-3,3
burst,single:21:tier_type_window:zero,21,threshold,zero,1
burst,single:21:tier_type_window:half,21,threshold,half,1
burst,single:21:tier_type_window:below5,21,threshold,below5,1
burst,single:21:tier_type_window:below,21,threshold,below,1
burst,single:21:tier_type_window:exact,21,threshold,exact,1
burst,single:21:tier_type_window:above,21,threshold,above,1
burst,single:21:tier_type_window:above5,21,threshold,above5,1
burst,single:21:tier_type_window:high,21,threshold,high,1
burst,duplicate:21:tier_type_window:2,21,multiplicity,duplicate-2,2
burst,duplicate:21:tier_type_window:3,21,multiplicity,duplicate-3,3
burst,pair:21:device_window:tier_type_window,21,permutation,high-high,2
burst,mixed:21:device_window:tier_type_window,21,mixed,high-low,2
burst,pair:21:tier_type_window:device_window,21,permutation,high-high,2
burst,mixed:21:tier_type_window:device_window,21,mixed,high-low,2
burst,unknown:21,21,catalog,unknown-template,1
burst,empty:22:a,22,repeat,empty-a,0
burst,empty:22:b,22,repeat,empty-b,0
burst,single:22:device_window:zero,22,threshold,zero,1
burst,single:22:device_window:half,22,threshold,half,1
burst,single:22:device_window:below5,22,threshold,below5,1
burst,single:22:device_window:below,22,threshold,below,1
burst,single:22:device_window:exact,22,threshold,exact,1
burst,single:22:device_window:above,22,threshold,above,1
burst,single:22:device_window:above5,22,threshold,above5,1
burst,single:22:device_window:high,22,threshold,high,1
burst,duplicate:22:device_window:2,22,multiplicity,duplicate-2,2
burst,duplicate:22:device_window:3,22,multiplicity,duplicate-3,3
burst,single:22:tier_type_window:zero,22,threshold,zero,1
burst,single:22:tier_type_window:half,22,threshold,half,1
burst,single:22:tier_type_window:below5,22,threshold,below5,1
burst,single:22:tier_type_window:below,22,threshold,below,1
burst,single:22:tier_type_window:exact,22,threshold,exact,1
burst,single:22:tier_type_window:above,22,threshold,above,1
burst,single:22:tier_type_window:above5,22,threshold,above5,1
burst,single:22:tier_type_window:high,22,threshold,high,1
burst,duplicate:22:tier_type_window:2,22,multiplicity,duplicate-2,2
burst,duplicate:22:tier_type_window:3,22,multiplicity,duplicate-3,3
burst,pair:22:device_window:tier_type_window,22,permutation,high-high,2
burst,mixed:22:device_window:tier_type_window,22,mixed,high-low,2
burst,pair:22:tier_type_window:device_window,22,permutation,high-high,2
burst,mixed:22:tier_type_window:device_window,22,mixed,high-low,2
burst,unknown:22,22,catalog,unknown-template,1
burst,empty:23:a,23,repeat,empty-a,0
burst,empty:23:b,23,repeat,empty-b,0
burst,single:23:device_window:zero,23,threshold,zero,1
burst,single:23:device_window:half,23,threshold,half,1
burst,single:23:device_window:below5,23,threshold,below5,1
burst,single:23:device_window:below,23,threshold,below,1
burst,single:23:device_window:exact,23,threshold,exact,1
burst,single:23:device_window:above,23,threshold,above,1
burst,single:23:device_window:above5,23,threshold,above5,1
burst,single:23:device_window:high,23,threshold,high,1
burst,duplicate:23:device_window:2,23,multiplicity,duplicate-2,2
burst,duplicate:23:device_window:3,23,multiplicity,duplicate-3,3
burst,single:23:tier_type_window:zero,23,threshold,zero,1
burst,single:23:tier_type_window:half,23,threshold,half,1
burst,single:23:tier_type_window:below5,23,threshold,below5,1
burst,single:23:tier_type_window:below,23,threshold,below,1
burst,single:23:tier_type_window:exact,23,threshold,exact,1
burst,single:23:tier_type_window:above,23,threshold,above,1
burst,single:23:tier_type_window:above5,23,threshold,above5,1
burst,single:23:tier_type_window:high,23,threshold,high,1
burst,duplicate:23:tier_type_window:2,23,multiplicity,duplicate-2,2
burst,duplicate:23:tier_type_window:3,23,multiplicity,duplicate-3,3
burst,pair:23:device_window:tier_type_window,23,permutation,high-high,2
burst,mixed:23:device_window:tier_type_window,23,mixed,high-low,2
burst,pair:23:tier_type_window:device_window,23,permutation,high-high,2
burst,mixed:23:tier_type_window:device_window,23,mixed,high-low,2
burst,unknown:23,23,catalog,unknown-template,1
burst,empty:24:a,24,repeat,empty-a,0
burst,empty:24:b,24,repeat,empty-b,0
burst,single:24:device_window:zero,24,threshold,zero,1
burst,single:24:device_window:half,24,threshold,half,1
burst,single:24:device_window:below5,24,threshold,below5,1
burst,single:24:device_window:below,24,threshold,below,1
burst,single:24:device_window:exact,24,threshold,exact,1
burst,single:24:device_window:above,24,threshold,above,1
burst,single:24:device_window:above5,24,threshold,above5,1
burst,single:24:device_window:high,24,threshold,high,1
burst,duplicate:24:device_window:2,24,multiplicity,duplicate-2,2
burst,duplicate:24:device_window:3,24,multiplicity,duplicate-3,3
burst,single:24:tier_type_window:zero,24,threshold,zero,1
burst,single:24:tier_type_window:half,24,threshold,half,1
burst,single:24:tier_type_window:below5,24,threshold,below5,1
burst,single:24:tier_type_window:below,24,threshold,below,1
burst,single:24:tier_type_window:exact,24,threshold,exact,1
burst,single:24:tier_type_window:above,24,threshold,above,1
burst,single:24:tier_type_window:above5,24,threshold,above5,1
burst,single:24:tier_type_window:high,24,threshold,high,1
burst,duplicate:24:tier_type_window:2,24,multiplicity,duplicate-2,2
burst,duplicate:24:tier_type_window:3,24,multiplicity,duplicate-3,3
burst,pair:24:device_window:tier_type_window,24,permutation,high-high,2
burst,mixed:24:device_window:tier_type_window,24,mixed,high-low,2
burst,pair:24:tier_type_window:device_window,24,permutation,high-high,2
burst,mixed:24:tier_type_window:device_window,24,mixed,high-low,2
burst,unknown:24,24,catalog,unknown-template,1
burst,empty:25:a,25,repeat,empty-a,0
burst,empty:25:b,25,repeat,empty-b,0
burst,single:25:device_window:zero,25,threshold,zero,1
burst,single:25:device_window:half,25,threshold,half,1
burst,single:25:device_window:below5,25,threshold,below5,1
burst,single:25:device_window:below,25,threshold,below,1
burst,single:25:device_window:exact,25,threshold,exact,1
burst,single:25:device_window:above,25,threshold,above,1
burst,single:25:device_window:above5,25,threshold,above5,1
burst,single:25:device_window:high,25,threshold,high,1
burst,duplicate:25:device_window:2,25,multiplicity,duplicate-2,2
burst,duplicate:25:device_window:3,25,multiplicity,duplicate-3,3
burst,single:25:tier_type_window:zero,25,threshold,zero,1
burst,single:25:tier_type_window:half,25,threshold,half,1
burst,single:25:tier_type_window:below5,25,threshold,below5,1
burst,single:25:tier_type_window:below,25,threshold,below,1
burst,single:25:tier_type_window:exact,25,threshold,exact,1
burst,single:25:tier_type_window:above,25,threshold,above,1
burst,single:25:tier_type_window:above5,25,threshold,above5,1
burst,single:25:tier_type_window:high,25,threshold,high,1
burst,duplicate:25:tier_type_window:2,25,multiplicity,duplicate-2,2
burst,duplicate:25:tier_type_window:3,25,multiplicity,duplicate-3,3
burst,pair:25:device_window:tier_type_window,25,permutation,high-high,2
burst,mixed:25:device_window:tier_type_window,25,mixed,high-low,2
burst,pair:25:tier_type_window:device_window,25,permutation,high-high,2
burst,mixed:25:tier_type_window:device_window,25,mixed,high-low,2
burst,unknown:25,25,catalog,unknown-template,1
burst,empty:26:a,26,repeat,empty-a,0
burst,empty:26:b,26,repeat,empty-b,0
burst,single:26:device_window:zero,26,threshold,zero,1
burst,single:26:device_window:half,26,threshold,half,1
burst,single:26:device_window:below5,26,threshold,below5,1
burst,single:26:device_window:below,26,threshold,below,1
burst,single:26:device_window:exact,26,threshold,exact,1
burst,single:26:device_window:above,26,threshold,above,1
burst,single:26:device_window:above5,26,threshold,above5,1
burst,single:26:device_window:high,26,threshold,high,1
burst,duplicate:26:device_window:2,26,multiplicity,duplicate-2,2
burst,duplicate:26:device_window:3,26,multiplicity,duplicate-3,3
burst,single:26:tier_type_window:zero,26,threshold,zero,1
burst,single:26:tier_type_window:half,26,threshold,half,1
burst,single:26:tier_type_window:below5,26,threshold,below5,1
burst,single:26:tier_type_window:below,26,threshold,below,1
burst,single:26:tier_type_window:exact,26,threshold,exact,1
burst,single:26:tier_type_window:above,26,threshold,above,1
burst,single:26:tier_type_window:above5,26,threshold,above5,1
burst,single:26:tier_type_window:high,26,threshold,high,1
burst,duplicate:26:tier_type_window:2,26,multiplicity,duplicate-2,2
burst,duplicate:26:tier_type_window:3,26,multiplicity,duplicate-3,3
burst,pair:26:device_window:tier_type_window,26,permutation,high-high,2
burst,mixed:26:device_window:tier_type_window,26,mixed,high-low,2
burst,pair:26:tier_type_window:device_window,26,permutation,high-high,2
burst,mixed:26:tier_type_window:device_window,26,mixed,high-low,2
burst,unknown:26,26,catalog,unknown-template,1
burst,empty:27:a,27,repeat,empty-a,0
burst,empty:27:b,27,repeat,empty-b,0
burst,single:27:device_window:zero,27,threshold,zero,1
burst,single:27:device_window:half,27,threshold,half,1
burst,single:27:device_window:below5,27,threshold,below5,1
burst,single:27:device_window:below,27,threshold,below,1
burst,single:27:device_window:exact,27,threshold,exact,1
burst,single:27:device_window:above,27,threshold,above,1
burst,single:27:device_window:above5,27,threshold,above5,1
burst,single:27:device_window:high,27,threshold,high,1
burst,duplicate:27:device_window:2,27,multiplicity,duplicate-2,2
burst,duplicate:27:device_window:3,27,multiplicity,duplicate-3,3
burst,single:27:tier_type_window:zero,27,threshold,zero,1
burst,single:27:tier_type_window:half,27,threshold,half,1
burst,single:27:tier_type_window:below5,27,threshold,below5,1
burst,single:27:tier_type_window:below,27,threshold,below,1
burst,single:27:tier_type_window:exact,27,threshold,exact,1
burst,single:27:tier_type_window:above,27,threshold,above,1
burst,single:27:tier_type_window:above5,27,threshold,above5,1
burst,single:27:tier_type_window:high,27,threshold,high,1
burst,duplicate:27:tier_type_window:2,27,multiplicity,duplicate-2,2
burst,duplicate:27:tier_type_window:3,27,multiplicity,duplicate-3,3
burst,pair:27:device_window:tier_type_window,27,permutation,high-high,2
burst,mixed:27:device_window:tier_type_window,27,mixed,high-low,2
burst,pair:27:tier_type_window:device_window,27,permutation,high-high,2
burst,mixed:27:tier_type_window:device_window,27,mixed,high-low,2
burst,unknown:27,27,catalog,unknown-template,1
burst,empty:28:a,28,repeat,empty-a,0
burst,empty:28:b,28,repeat,empty-b,0
burst,single:28:device_window:zero,28,threshold,zero,1
burst,single:28:device_window:half,28,threshold,half,1
burst,single:28:device_window:below5,28,threshold,below5,1
burst,single:28:device_window:below,28,threshold,below,1
burst,single:28:device_window:exact,28,threshold,exact,1
burst,single:28:device_window:above,28,threshold,above,1
burst,single:28:device_window:above5,28,threshold,above5,1
burst,single:28:device_window:high,28,threshold,high,1
burst,duplicate:28:device_window:2,28,multiplicity,duplicate-2,2
burst,duplicate:28:device_window:3,28,multiplicity,duplicate-3,3
burst,single:28:tier_type_window:zero,28,threshold,zero,1
burst,single:28:tier_type_window:half,28,threshold,half,1
burst,single:28:tier_type_window:below5,28,threshold,below5,1
burst,single:28:tier_type_window:below,28,threshold,below,1
burst,single:28:tier_type_window:exact,28,threshold,exact,1
burst,single:28:tier_type_window:above,28,threshold,above,1
burst,single:28:tier_type_window:above5,28,threshold,above5,1
burst,single:28:tier_type_window:high,28,threshold,high,1
burst,duplicate:28:tier_type_window:2,28,multiplicity,duplicate-2,2
burst,duplicate:28:tier_type_window:3,28,multiplicity,duplicate-3,3
burst,pair:28:device_window:tier_type_window,28,permutation,high-high,2
burst,mixed:28:device_window:tier_type_window,28,mixed,high-low,2
burst,pair:28:tier_type_window:device_window,28,permutation,high-high,2
burst,mixed:28:tier_type_window:device_window,28,mixed,high-low,2
burst,unknown:28,28,catalog,unknown-template,1
burst,empty:29:a,29,repeat,empty-a,0
burst,empty:29:b,29,repeat,empty-b,0
burst,single:29:device_window:zero,29,threshold,zero,1
burst,single:29:device_window:half,29,threshold,half,1
burst,single:29:device_window:below5,29,threshold,below5,1
burst,single:29:device_window:below,29,threshold,below,1
burst,single:29:device_window:exact,29,threshold,exact,1
burst,single:29:device_window:above,29,threshold,above,1
burst,single:29:device_window:above5,29,threshold,above5,1
burst,single:29:device_window:high,29,threshold,high,1
burst,duplicate:29:device_window:2,29,multiplicity,duplicate-2,2
burst,duplicate:29:device_window:3,29,multiplicity,duplicate-3,3
burst,single:29:tier_type_window:zero,29,threshold,zero,1
burst,single:29:tier_type_window:half,29,threshold,half,1
burst,single:29:tier_type_window:below5,29,threshold,below5,1
burst,single:29:tier_type_window:below,29,threshold,below,1
burst,single:29:tier_type_window:exact,29,threshold,exact,1
burst,single:29:tier_type_window:above,29,threshold,above,1
burst,single:29:tier_type_window:above5,29,threshold,above5,1
burst,single:29:tier_type_window:high,29,threshold,high,1
burst,duplicate:29:tier_type_window:2,29,multiplicity,duplicate-2,2
burst,duplicate:29:tier_type_window:3,29,multiplicity,duplicate-3,3
burst,pair:29:device_window:tier_type_window,29,permutation,high-high,2
burst,mixed:29:device_window:tier_type_window,29,mixed,high-low,2
burst,pair:29:tier_type_window:device_window,29,permutation,high-high,2
burst,mixed:29:tier_type_window:device_window,29,mixed,high-low,2
burst,unknown:29,29,catalog,unknown-template,1
burst,empty:30:a,30,repeat,empty-a,0
burst,empty:30:b,30,repeat,empty-b,0
burst,single:30:device_window:zero,30,threshold,zero,1
burst,single:30:device_window:half,30,threshold,half,1
burst,single:30:device_window:below5,30,threshold,below5,1
burst,single:30:device_window:below,30,threshold,below,1
burst,single:30:device_window:exact,30,threshold,exact,1
burst,single:30:device_window:above,30,threshold,above,1
burst,single:30:device_window:above5,30,threshold,above5,1
burst,single:30:device_window:high,30,threshold,high,1
burst,duplicate:30:device_window:2,30,multiplicity,duplicate-2,2
burst,duplicate:30:device_window:3,30,multiplicity,duplicate-3,3
burst,single:30:tier_type_window:zero,30,threshold,zero,1
burst,single:30:tier_type_window:half,30,threshold,half,1
burst,single:30:tier_type_window:below5,30,threshold,below5,1
burst,single:30:tier_type_window:below,30,threshold,below,1
burst,single:30:tier_type_window:exact,30,threshold,exact,1
burst,single:30:tier_type_window:above,30,threshold,above,1
burst,single:30:tier_type_window:above5,30,threshold,above5,1
burst,single:30:tier_type_window:high,30,threshold,high,1
burst,duplicate:30:tier_type_window:2,30,multiplicity,duplicate-2,2
burst,duplicate:30:tier_type_window:3,30,multiplicity,duplicate-3,3
burst,pair:30:device_window:tier_type_window,30,permutation,high-high,2
burst,mixed:30:device_window:tier_type_window,30,mixed,high-low,2
burst,pair:30:tier_type_window:device_window,30,permutation,high-high,2
burst,mixed:30:tier_type_window:device_window,30,mixed,high-low,2
burst,unknown:30,30,catalog,unknown-template,1
burst,empty:31:a,31,repeat,empty-a,0
burst,empty:31:b,31,repeat,empty-b,0
burst,single:31:device_window:zero,31,threshold,zero,1
burst,single:31:device_window:half,31,threshold,half,1
burst,single:31:device_window:below5,31,threshold,below5,1
burst,single:31:device_window:below,31,threshold,below,1
burst,single:31:device_window:exact,31,threshold,exact,1
burst,single:31:device_window:above,31,threshold,above,1
burst,single:31:device_window:above5,31,threshold,above5,1
burst,single:31:device_window:high,31,threshold,high,1
burst,duplicate:31:device_window:2,31,multiplicity,duplicate-2,2
burst,duplicate:31:device_window:3,31,multiplicity,duplicate-3,3
burst,single:31:tier_type_window:zero,31,threshold,zero,1
burst,single:31:tier_type_window:half,31,threshold,half,1
burst,single:31:tier_type_window:below5,31,threshold,below5,1
burst,single:31:tier_type_window:below,31,threshold,below,1
burst,single:31:tier_type_window:exact,31,threshold,exact,1
burst,single:31:tier_type_window:above,31,threshold,above,1
burst,single:31:tier_type_window:above5,31,threshold,above5,1
burst,single:31:tier_type_window:high,31,threshold,high,1
burst,duplicate:31:tier_type_window:2,31,multiplicity,duplicate-2,2
burst,duplicate:31:tier_type_window:3,31,multiplicity,duplicate-3,3
burst,pair:31:device_window:tier_type_window,31,permutation,high-high,2
burst,mixed:31:device_window:tier_type_window,31,mixed,high-low,2
burst,pair:31:tier_type_window:device_window,31,permutation,high-high,2
burst,mixed:31:tier_type_window:device_window,31,mixed,high-low,2
burst,unknown:31,31,catalog,unknown-template,1
burst,empty:32:a,32,repeat,empty-a,0
burst,empty:32:b,32,repeat,empty-b,0
burst,single:32:device_window:zero,32,threshold,zero,1
burst,single:32:device_window:half,32,threshold,half,1
burst,single:32:device_window:below5,32,threshold,below5,1
burst,single:32:device_window:below,32,threshold,below,1
burst,single:32:device_window:exact,32,threshold,exact,1
burst,single:32:device_window:above,32,threshold,above,1
burst,single:32:device_window:above5,32,threshold,above5,1
burst,single:32:device_window:high,32,threshold,high,1
burst,duplicate:32:device_window:2,32,multiplicity,duplicate-2,2
burst,duplicate:32:device_window:3,32,multiplicity,duplicate-3,3
burst,single:32:tier_type_window:zero,32,threshold,zero,1
burst,single:32:tier_type_window:half,32,threshold,half,1
burst,single:32:tier_type_window:below5,32,threshold,below5,1
burst,single:32:tier_type_window:below,32,threshold,below,1
burst,single:32:tier_type_window:exact,32,threshold,exact,1
burst,single:32:tier_type_window:above,32,threshold,above,1
burst,single:32:tier_type_window:above5,32,threshold,above5,1
burst,single:32:tier_type_window:high,32,threshold,high,1
burst,duplicate:32:tier_type_window:2,32,multiplicity,duplicate-2,2
burst,duplicate:32:tier_type_window:3,32,multiplicity,duplicate-3,3
burst,pair:32:device_window:tier_type_window,32,permutation,high-high,2
burst,mixed:32:device_window:tier_type_window,32,mixed,high-low,2
burst,pair:32:tier_type_window:device_window,32,permutation,high-high,2
burst,mixed:32:tier_type_window:device_window,32,mixed,high-low,2
burst,unknown:32,32,catalog,unknown-template,1
burst,empty:33:a,33,repeat,empty-a,0
burst,empty:33:b,33,repeat,empty-b,0
burst,single:33:device_window:zero,33,threshold,zero,1
burst,single:33:device_window:half,33,threshold,half,1
burst,single:33:device_window:below5,33,threshold,below5,1
burst,single:33:device_window:below,33,threshold,below,1
burst,single:33:device_window:exact,33,threshold,exact,1
burst,single:33:device_window:above,33,threshold,above,1
burst,single:33:device_window:above5,33,threshold,above5,1
burst,single:33:device_window:high,33,threshold,high,1
burst,duplicate:33:device_window:2,33,multiplicity,duplicate-2,2
burst,duplicate:33:device_window:3,33,multiplicity,duplicate-3,3
burst,single:33:tier_type_window:zero,33,threshold,zero,1
burst,single:33:tier_type_window:half,33,threshold,half,1
burst,single:33:tier_type_window:below5,33,threshold,below5,1
burst,single:33:tier_type_window:below,33,threshold,below,1
burst,single:33:tier_type_window:exact,33,threshold,exact,1
burst,single:33:tier_type_window:above,33,threshold,above,1
burst,single:33:tier_type_window:above5,33,threshold,above5,1
burst,single:33:tier_type_window:high,33,threshold,high,1
burst,duplicate:33:tier_type_window:2,33,multiplicity,duplicate-2,2
burst,duplicate:33:tier_type_window:3,33,multiplicity,duplicate-3,3
burst,pair:33:device_window:tier_type_window,33,permutation,high-high,2
burst,mixed:33:device_window:tier_type_window,33,mixed,high-low,2
burst,pair:33:tier_type_window:device_window,33,permutation,high-high,2
burst,mixed:33:tier_type_window:device_window,33,mixed,high-low,2
burst,unknown:33,33,catalog,unknown-template,1
burst,empty:34:a,34,repeat,empty-a,0
burst,empty:34:b,34,repeat,empty-b,0
burst,single:34:device_window:zero,34,threshold,zero,1
burst,single:34:device_window:half,34,threshold,half,1
burst,single:34:device_window:below5,34,threshold,below5,1
burst,single:34:device_window:below,34,threshold,below,1
burst,single:34:device_window:exact,34,threshold,exact,1
burst,single:34:device_window:above,34,threshold,above,1
burst,single:34:device_window:above5,34,threshold,above5,1
burst,single:34:device_window:high,34,threshold,high,1
burst,duplicate:34:device_window:2,34,multiplicity,duplicate-2,2
burst,duplicate:34:device_window:3,34,multiplicity,duplicate-3,3
burst,single:34:tier_type_window:zero,34,threshold,zero,1
burst,single:34:tier_type_window:half,34,threshold,half,1
burst,single:34:tier_type_window:below5,34,threshold,below5,1
burst,single:34:tier_type_window:below,34,threshold,below,1
burst,single:34:tier_type_window:exact,34,threshold,exact,1
burst,single:34:tier_type_window:above,34,threshold,above,1
burst,single:34:tier_type_window:above5,34,threshold,above5,1
burst,single:34:tier_type_window:high,34,threshold,high,1
burst,duplicate:34:tier_type_window:2,34,multiplicity,duplicate-2,2
burst,duplicate:34:tier_type_window:3,34,multiplicity,duplicate-3,3
burst,pair:34:device_window:tier_type_window,34,permutation,high-high,2
burst,mixed:34:device_window:tier_type_window,34,mixed,high-low,2
burst,pair:34:tier_type_window:device_window,34,permutation,high-high,2
burst,mixed:34:tier_type_window:device_window,34,mixed,high-low,2
burst,unknown:34,34,catalog,unknown-template,1
burst,empty:35:a,35,repeat,empty-a,0
burst,empty:35:b,35,repeat,empty-b,0
burst,single:35:device_window:zero,35,threshold,zero,1
burst,single:35:device_window:half,35,threshold,half,1
burst,single:35:device_window:below5,35,threshold,below5,1
burst,single:35:device_window:below,35,threshold,below,1
burst,single:35:device_window:exact,35,threshold,exact,1
burst,single:35:device_window:above,35,threshold,above,1
burst,single:35:device_window:above5,35,threshold,above5,1
burst,single:35:device_window:high,35,threshold,high,1
burst,duplicate:35:device_window:2,35,multiplicity,duplicate-2,2
burst,duplicate:35:device_window:3,35,multiplicity,duplicate-3,3
burst,single:35:tier_type_window:zero,35,threshold,zero,1
burst,single:35:tier_type_window:half,35,threshold,half,1
burst,single:35:tier_type_window:below5,35,threshold,below5,1
burst,single:35:tier_type_window:below,35,threshold,below,1
burst,single:35:tier_type_window:exact,35,threshold,exact,1
burst,single:35:tier_type_window:above,35,threshold,above,1
burst,single:35:tier_type_window:above5,35,threshold,above5,1
burst,single:35:tier_type_window:high,35,threshold,high,1
burst,duplicate:35:tier_type_window:2,35,multiplicity,duplicate-2,2
burst,duplicate:35:tier_type_window:3,35,multiplicity,duplicate-3,3
burst,pair:35:device_window:tier_type_window,35,permutation,high-high,2
burst,mixed:35:device_window:tier_type_window,35,mixed,high-low,2
burst,pair:35:tier_type_window:device_window,35,permutation,high-high,2
burst,mixed:35:tier_type_window:device_window,35,mixed,high-low,2
burst,unknown:35,35,catalog,unknown-template,1
burst,empty:36:a,36,repeat,empty-a,0
burst,empty:36:b,36,repeat,empty-b,0
burst,single:36:device_window:zero,36,threshold,zero,1
burst,single:36:device_window:half,36,threshold,half,1
burst,single:36:device_window:below5,36,threshold,below5,1
burst,single:36:device_window:below,36,threshold,below,1
burst,single:36:device_window:exact,36,threshold,exact,1
burst,single:36:device_window:above,36,threshold,above,1
burst,single:36:device_window:above5,36,threshold,above5,1
burst,single:36:device_window:high,36,threshold,high,1
burst,duplicate:36:device_window:2,36,multiplicity,duplicate-2,2
burst,duplicate:36:device_window:3,36,multiplicity,duplicate-3,3
burst,single:36:tier_type_window:zero,36,threshold,zero,1
burst,single:36:tier_type_window:half,36,threshold,half,1
burst,single:36:tier_type_window:below5,36,threshold,below5,1
burst,single:36:tier_type_window:below,36,threshold,below,1
burst,single:36:tier_type_window:exact,36,threshold,exact,1
burst,single:36:tier_type_window:above,36,threshold,above,1
burst,single:36:tier_type_window:above5,36,threshold,above5,1
burst,single:36:tier_type_window:high,36,threshold,high,1
burst,duplicate:36:tier_type_window:2,36,multiplicity,duplicate-2,2
burst,duplicate:36:tier_type_window:3,36,multiplicity,duplicate-3,3
burst,pair:36:device_window:tier_type_window,36,permutation,high-high,2
burst,mixed:36:device_window:tier_type_window,36,mixed,high-low,2
burst,pair:36:tier_type_window:device_window,36,permutation,high-high,2
burst,mixed:36:tier_type_window:device_window,36,mixed,high-low,2
burst,unknown:36,36,catalog,unknown-template,1
burst,empty:37:a,37,repeat,empty-a,0
burst,empty:37:b,37,repeat,empty-b,0
burst,single:37:device_window:zero,37,threshold,zero,1
burst,single:37:device_window:half,37,threshold,half,1
burst,single:37:device_window:below5,37,threshold,below5,1
burst,single:37:device_window:below,37,threshold,below,1
burst,single:37:device_window:exact,37,threshold,exact,1
burst,single:37:device_window:above,37,threshold,above,1
burst,single:37:device_window:above5,37,threshold,above5,1
burst,single:37:device_window:high,37,threshold,high,1
burst,duplicate:37:device_window:2,37,multiplicity,duplicate-2,2
burst,duplicate:37:device_window:3,37,multiplicity,duplicate-3,3
burst,single:37:tier_type_window:zero,37,threshold,zero,1
burst,single:37:tier_type_window:half,37,threshold,half,1
burst,single:37:tier_type_window:below5,37,threshold,below5,1
burst,single:37:tier_type_window:below,37,threshold,below,1
burst,single:37:tier_type_window:exact,37,threshold,exact,1
burst,single:37:tier_type_window:above,37,threshold,above,1
burst,single:37:tier_type_window:above5,37,threshold,above5,1
burst,single:37:tier_type_window:high,37,threshold,high,1
burst,duplicate:37:tier_type_window:2,37,multiplicity,duplicate-2,2
burst,duplicate:37:tier_type_window:3,37,multiplicity,duplicate-3,3
burst,pair:37:device_window:tier_type_window,37,permutation,high-high,2
burst,mixed:37:device_window:tier_type_window,37,mixed,high-low,2
burst,pair:37:tier_type_window:device_window,37,permutation,high-high,2
burst,mixed:37:tier_type_window:device_window,37,mixed,high-low,2
burst,unknown:37,37,catalog,unknown-template,1
burst,empty:38:a,38,repeat,empty-a,0
burst,empty:38:b,38,repeat,empty-b,0
burst,single:38:device_window:zero,38,threshold,zero,1
burst,single:38:device_window:half,38,threshold,half,1
burst,single:38:device_window:below5,38,threshold,below5,1
burst,single:38:device_window:below,38,threshold,below,1
burst,single:38:device_window:exact,38,threshold,exact,1
burst,single:38:device_window:above,38,threshold,above,1
burst,single:38:device_window:above5,38,threshold,above5,1
burst,single:38:device_window:high,38,threshold,high,1
burst,duplicate:38:device_window:2,38,multiplicity,duplicate-2,2
burst,duplicate:38:device_window:3,38,multiplicity,duplicate-3,3
burst,single:38:tier_type_window:zero,38,threshold,zero,1
burst,single:38:tier_type_window:half,38,threshold,half,1
burst,single:38:tier_type_window:below5,38,threshold,below5,1
burst,single:38:tier_type_window:below,38,threshold,below,1
burst,single:38:tier_type_window:exact,38,threshold,exact,1
burst,single:38:tier_type_window:above,38,threshold,above,1
burst,single:38:tier_type_window:above5,38,threshold,above5,1
burst,single:38:tier_type_window:high,38,threshold,high,1
burst,duplicate:38:tier_type_window:2,38,multiplicity,duplicate-2,2
burst,duplicate:38:tier_type_window:3,38,multiplicity,duplicate-3,3
burst,pair:38:device_window:tier_type_window,38,permutation,high-high,2
burst,mixed:38:device_window:tier_type_window,38,mixed,high-low,2
burst,pair:38:tier_type_window:device_window,38,permutation,high-high,2
burst,mixed:38:tier_type_window:device_window,38,mixed,high-low,2
burst,unknown:38,38,catalog,unknown-template,1
burst,empty:39:a,39,repeat,empty-a,0
burst,empty:39:b,39,repeat,empty-b,0
burst,single:39:device_window:zero,39,threshold,zero,1
burst,single:39:device_window:half,39,threshold,half,1
burst,single:39:device_window:below5,39,threshold,below5,1
burst,single:39:device_window:below,39,threshold,below,1
burst,single:39:device_window:exact,39,threshold,exact,1
burst,single:39:device_window:above,39,threshold,above,1
burst,single:39:device_window:above5,39,threshold,above5,1
burst,single:39:device_window:high,39,threshold,high,1
burst,duplicate:39:device_window:2,39,multiplicity,duplicate-2,2
burst,duplicate:39:device_window:3,39,multiplicity,duplicate-3,3
burst,single:39:tier_type_window:zero,39,threshold,zero,1
burst,single:39:tier_type_window:half,39,threshold,half,1
burst,single:39:tier_type_window:below5,39,threshold,below5,1
burst,single:39:tier_type_window:below,39,threshold,below,1
burst,single:39:tier_type_window:exact,39,threshold,exact,1
burst,single:39:tier_type_window:above,39,threshold,above,1
burst,single:39:tier_type_window:above5,39,threshold,above5,1
burst,single:39:tier_type_window:high,39,threshold,high,1
burst,duplicate:39:tier_type_window:2,39,multiplicity,duplicate-2,2
burst,duplicate:39:tier_type_window:3,39,multiplicity,duplicate-3,3
burst,pair:39:device_window:tier_type_window,39,permutation,high-high,2
burst,mixed:39:device_window:tier_type_window,39,mixed,high-low,2
burst,pair:39:tier_type_window:device_window,39,permutation,high-high,2
burst,mixed:39:tier_type_window:device_window,39,mixed,high-low,2
burst,unknown:39,39,catalog,unknown-template,1
burst,empty:40:a,40,repeat,empty-a,0
burst,empty:40:b,40,repeat,empty-b,0
burst,single:40:device_window:zero,40,threshold,zero,1
burst,single:40:device_window:half,40,threshold,half,1
burst,single:40:device_window:below5,40,threshold,below5,1
burst,single:40:device_window:below,40,threshold,below,1
burst,single:40:device_window:exact,40,threshold,exact,1
burst,single:40:device_window:above,40,threshold,above,1
burst,single:40:device_window:above5,40,threshold,above5,1
burst,single:40:device_window:high,40,threshold,high,1
burst,duplicate:40:device_window:2,40,multiplicity,duplicate-2,2
burst,duplicate:40:device_window:3,40,multiplicity,duplicate-3,3
burst,single:40:tier_type_window:zero,40,threshold,zero,1
burst,single:40:tier_type_window:half,40,threshold,half,1
burst,single:40:tier_type_window:below5,40,threshold,below5,1
burst,single:40:tier_type_window:below,40,threshold,below,1
burst,single:40:tier_type_window:exact,40,threshold,exact,1
burst,single:40:tier_type_window:above,40,threshold,above,1
burst,single:40:tier_type_window:above5,40,threshold,above5,1
burst,single:40:tier_type_window:high,40,threshold,high,1
burst,duplicate:40:tier_type_window:2,40,multiplicity,duplicate-2,2
burst,duplicate:40:tier_type_window:3,40,multiplicity,duplicate-3,3
burst,pair:40:device_window:tier_type_window,40,permutation,high-high,2
burst,mixed:40:device_window:tier_type_window,40,mixed,high-low,2
burst,pair:40:tier_type_window:device_window,40,permutation,high-high,2
burst,mixed:40:tier_type_window:device_window,40,mixed,high-low,2
burst,unknown:40,40,catalog,unknown-template,1
burst,empty:41:a,41,repeat,empty-a,0
burst,empty:41:b,41,repeat,empty-b,0
burst,single:41:device_window:zero,41,threshold,zero,1
burst,single:41:device_window:half,41,threshold,half,1
burst,single:41:device_window:below5,41,threshold,below5,1
burst,single:41:device_window:below,41,threshold,below,1
burst,single:41:device_window:exact,41,threshold,exact,1
burst,single:41:device_window:above,41,threshold,above,1
burst,single:41:device_window:above5,41,threshold,above5,1
burst,single:41:device_window:high,41,threshold,high,1
burst,duplicate:41:device_window:2,41,multiplicity,duplicate-2,2
burst,duplicate:41:device_window:3,41,multiplicity,duplicate-3,3
burst,single:41:tier_type_window:zero,41,threshold,zero,1
burst,single:41:tier_type_window:half,41,threshold,half,1
burst,single:41:tier_type_window:below5,41,threshold,below5,1
burst,single:41:tier_type_window:below,41,threshold,below,1
burst,single:41:tier_type_window:exact,41,threshold,exact,1
burst,single:41:tier_type_window:above,41,threshold,above,1
burst,single:41:tier_type_window:above5,41,threshold,above5,1
burst,single:41:tier_type_window:high,41,threshold,high,1
burst,duplicate:41:tier_type_window:2,41,multiplicity,duplicate-2,2
burst,duplicate:41:tier_type_window:3,41,multiplicity,duplicate-3,3
burst,pair:41:device_window:tier_type_window,41,permutation,high-high,2
burst,mixed:41:device_window:tier_type_window,41,mixed,high-low,2
burst,pair:41:tier_type_window:device_window,41,permutation,high-high,2
burst,mixed:41:tier_type_window:device_window,41,mixed,high-low,2
burst,unknown:41,41,catalog,unknown-template,1
burst,empty:42:a,42,repeat,empty-a,0
burst,empty:42:b,42,repeat,empty-b,0
burst,single:42:device_window:zero,42,threshold,zero,1
burst,single:42:device_window:half,42,threshold,half,1
burst,single:42:device_window:below5,42,threshold,below5,1
burst,single:42:device_window:below,42,threshold,below,1
burst,single:42:device_window:exact,42,threshold,exact,1
burst,single:42:device_window:above,42,threshold,above,1
burst,single:42:device_window:above5,42,threshold,above5,1
burst,single:42:device_window:high,42,threshold,high,1
burst,duplicate:42:device_window:2,42,multiplicity,duplicate-2,2
burst,duplicate:42:device_window:3,42,multiplicity,duplicate-3,3
burst,single:42:tier_type_window:zero,42,threshold,zero,1
burst,single:42:tier_type_window:half,42,threshold,half,1
burst,single:42:tier_type_window:below5,42,threshold,below5,1
burst,single:42:tier_type_window:below,42,threshold,below,1
burst,single:42:tier_type_window:exact,42,threshold,exact,1
burst,single:42:tier_type_window:above,42,threshold,above,1
burst,single:42:tier_type_window:above5,42,threshold,above5,1
burst,single:42:tier_type_window:high,42,threshold,high,1
burst,duplicate:42:tier_type_window:2,42,multiplicity,duplicate-2,2
burst,duplicate:42:tier_type_window:3,42,multiplicity,duplicate-3,3
burst,pair:42:device_window:tier_type_window,42,permutation,high-high,2
burst,mixed:42:device_window:tier_type_window,42,mixed,high-low,2
burst,pair:42:tier_type_window:device_window,42,permutation,high-high,2
burst,mixed:42:tier_type_window:device_window,42,mixed,high-low,2
burst,unknown:42,42,catalog,unknown-template,1
burst,empty:43:a,43,repeat,empty-a,0
burst,empty:43:b,43,repeat,empty-b,0
burst,single:43:device_window:zero,43,threshold,zero,1
burst,single:43:device_window:half,43,threshold,half,1
burst,single:43:device_window:below5,43,threshold,below5,1
burst,single:43:device_window:below,43,threshold,below,1
burst,single:43:device_window:exact,43,threshold,exact,1
burst,single:43:device_window:above,43,threshold,above,1
burst,single:43:device_window:above5,43,threshold,above5,1
burst,single:43:device_window:high,43,threshold,high,1
burst,duplicate:43:device_window:2,43,multiplicity,duplicate-2,2
burst,duplicate:43:device_window:3,43,multiplicity,duplicate-3,3
burst,single:43:tier_type_window:zero,43,threshold,zero,1
burst,single:43:tier_type_window:half,43,threshold,half,1
burst,single:43:tier_type_window:below5,43,threshold,below5,1
burst,single:43:tier_type_window:below,43,threshold,below,1
burst,single:43:tier_type_window:exact,43,threshold,exact,1
burst,single:43:tier_type_window:above,43,threshold,above,1
burst,single:43:tier_type_window:above5,43,threshold,above5,1
burst,single:43:tier_type_window:high,43,threshold,high,1
burst,duplicate:43:tier_type_window:2,43,multiplicity,duplicate-2,2
burst,duplicate:43:tier_type_window:3,43,multiplicity,duplicate-3,3
burst,pair:43:device_window:tier_type_window,43,permutation,high-high,2
burst,mixed:43:device_window:tier_type_window,43,mixed,high-low,2
burst,pair:43:tier_type_window:device_window,43,permutation,high-high,2
burst,mixed:43:tier_type_window:device_window,43,mixed,high-low,2
burst,unknown:43,43,catalog,unknown-template,1
burst,empty:44:a,44,repeat,empty-a,0
burst,empty:44:b,44,repeat,empty-b,0
burst,single:44:device_window:zero,44,threshold,zero,1
burst,single:44:device_window:half,44,threshold,half,1
burst,single:44:device_window:below5,44,threshold,below5,1
burst,single:44:device_window:below,44,threshold,below,1
burst,single:44:device_window:exact,44,threshold,exact,1
burst,single:44:device_window:above,44,threshold,above,1
burst,single:44:device_window:above5,44,threshold,above5,1
burst,single:44:device_window:high,44,threshold,high,1
burst,duplicate:44:device_window:2,44,multiplicity,duplicate-2,2
burst,duplicate:44:device_window:3,44,multiplicity,duplicate-3,3
burst,single:44:tier_type_window:zero,44,threshold,zero,1
burst,single:44:tier_type_window:half,44,threshold,half,1
burst,single:44:tier_type_window:below5,44,threshold,below5,1
burst,single:44:tier_type_window:below,44,threshold,below,1
burst,single:44:tier_type_window:exact,44,threshold,exact,1
burst,single:44:tier_type_window:above,44,threshold,above,1
burst,single:44:tier_type_window:above5,44,threshold,above5,1
burst,single:44:tier_type_window:high,44,threshold,high,1
burst,duplicate:44:tier_type_window:2,44,multiplicity,duplicate-2,2
burst,duplicate:44:tier_type_window:3,44,multiplicity,duplicate-3,3
burst,pair:44:device_window:tier_type_window,44,permutation,high-high,2
burst,mixed:44:device_window:tier_type_window,44,mixed,high-low,2
burst,pair:44:tier_type_window:device_window,44,permutation,high-high,2
burst,mixed:44:tier_type_window:device_window,44,mixed,high-low,2
burst,unknown:44,44,catalog,unknown-template,1
burst,empty:45:a,45,repeat,empty-a,0
burst,empty:45:b,45,repeat,empty-b,0
burst,single:45:device_window:zero,45,threshold,zero,1
burst,single:45:device_window:half,45,threshold,half,1
burst,single:45:device_window:below5,45,threshold,below5,1
burst,single:45:device_window:below,45,threshold,below,1
burst,single:45:device_window:exact,45,threshold,exact,1
burst,single:45:device_window:above,45,threshold,above,1
burst,single:45:device_window:above5,45,threshold,above5,1
burst,single:45:device_window:high,45,threshold,high,1
burst,duplicate:45:device_window:2,45,multiplicity,duplicate-2,2
burst,duplicate:45:device_window:3,45,multiplicity,duplicate-3,3
burst,single:45:tier_type_window:zero,45,threshold,zero,1
burst,single:45:tier_type_window:half,45,threshold,half,1
burst,single:45:tier_type_window:below5,45,threshold,below5,1
burst,single:45:tier_type_window:below,45,threshold,below,1
burst,single:45:tier_type_window:exact,45,threshold,exact,1
burst,single:45:tier_type_window:above,45,threshold,above,1
burst,single:45:tier_type_window:above5,45,threshold,above5,1
burst,single:45:tier_type_window:high,45,threshold,high,1
burst,duplicate:45:tier_type_window:2,45,multiplicity,duplicate-2,2
burst,duplicate:45:tier_type_window:3,45,multiplicity,duplicate-3,3
burst,pair:45:device_window:tier_type_window,45,permutation,high-high,2
burst,mixed:45:device_window:tier_type_window,45,mixed,high-low,2
burst,pair:45:tier_type_window:device_window,45,permutation,high-high,2
burst,mixed:45:tier_type_window:device_window,45,mixed,high-low,2
burst,unknown:45,45,catalog,unknown-template,1
burst,empty:46:a,46,repeat,empty-a,0
burst,empty:46:b,46,repeat,empty-b,0
burst,single:46:device_window:zero,46,threshold,zero,1
burst,single:46:device_window:half,46,threshold,half,1
burst,single:46:device_window:below5,46,threshold,below5,1
burst,single:46:device_window:below,46,threshold,below,1
burst,single:46:device_window:exact,46,threshold,exact,1
burst,single:46:device_window:above,46,threshold,above,1
burst,single:46:device_window:above5,46,threshold,above5,1
burst,single:46:device_window:high,46,threshold,high,1
burst,duplicate:46:device_window:2,46,multiplicity,duplicate-2,2
burst,duplicate:46:device_window:3,46,multiplicity,duplicate-3,3
burst,single:46:tier_type_window:zero,46,threshold,zero,1
burst,single:46:tier_type_window:half,46,threshold,half,1
burst,single:46:tier_type_window:below5,46,threshold,below5,1
burst,single:46:tier_type_window:below,46,threshold,below,1
burst,single:46:tier_type_window:exact,46,threshold,exact,1
burst,single:46:tier_type_window:above,46,threshold,above,1
burst,single:46:tier_type_window:above5,46,threshold,above5,1
burst,single:46:tier_type_window:high,46,threshold,high,1
burst,duplicate:46:tier_type_window:2,46,multiplicity,duplicate-2,2
burst,duplicate:46:tier_type_window:3,46,multiplicity,duplicate-3,3
burst,pair:46:device_window:tier_type_window,46,permutation,high-high,2
burst,mixed:46:device_window:tier_type_window,46,mixed,high-low,2
burst,pair:46:tier_type_window:device_window,46,permutation,high-high,2
burst,mixed:46:tier_type_window:device_window,46,mixed,high-low,2
burst,unknown:46,46,catalog,unknown-template,1
burst,empty:47:a,47,repeat,empty-a,0
burst,empty:47:b,47,repeat,empty-b,0
burst,single:47:device_window:zero,47,threshold,zero,1
burst,single:47:device_window:half,47,threshold,half,1
burst,single:47:device_window:below5,47,threshold,below5,1
burst,single:47:device_window:below,47,threshold,below,1
burst,single:47:device_window:exact,47,threshold,exact,1
burst,single:47:device_window:above,47,threshold,above,1
burst,single:47:device_window:above5,47,threshold,above5,1
burst,single:47:device_window:high,47,threshold,high,1
burst,duplicate:47:device_window:2,47,multiplicity,duplicate-2,2
burst,duplicate:47:device_window:3,47,multiplicity,duplicate-3,3
burst,single:47:tier_type_window:zero,47,threshold,zero,1
burst,single:47:tier_type_window:half,47,threshold,half,1
burst,single:47:tier_type_window:below5,47,threshold,below5,1
burst,single:47:tier_type_window:below,47,threshold,below,1
burst,single:47:tier_type_window:exact,47,threshold,exact,1
burst,single:47:tier_type_window:above,47,threshold,above,1
burst,single:47:tier_type_window:above5,47,threshold,above5,1
burst,single:47:tier_type_window:high,47,threshold,high,1
burst,duplicate:47:tier_type_window:2,47,multiplicity,duplicate-2,2
burst,duplicate:47:tier_type_window:3,47,multiplicity,duplicate-3,3
burst,pair:47:device_window:tier_type_window,47,permutation,high-high,2
burst,mixed:47:device_window:tier_type_window,47,mixed,high-low,2
burst,pair:47:tier_type_window:device_window,47,permutation,high-high,2
burst,mixed:47:tier_type_window:device_window,47,mixed,high-low,2
burst,unknown:47,47,catalog,unknown-template,1
burst,empty:48:a,48,repeat,empty-a,0
burst,empty:48:b,48,repeat,empty-b,0
burst,single:48:device_window:zero,48,threshold,zero,1
burst,single:48:device_window:half,48,threshold,half,1
burst,single:48:device_window:below5,48,threshold,below5,1
burst,single:48:device_window:below,48,threshold,below,1
burst,single:48:device_window:exact,48,threshold,exact,1
burst,single:48:device_window:above,48,threshold,above,1
burst,single:48:device_window:above5,48,threshold,above5,1
burst,single:48:device_window:high,48,threshold,high,1
burst,duplicate:48:device_window:2,48,multiplicity,duplicate-2,2
burst,duplicate:48:device_window:3,48,multiplicity,duplicate-3,3
burst,single:48:tier_type_window:zero,48,threshold,zero,1
burst,single:48:tier_type_window:half,48,threshold,half,1
burst,single:48:tier_type_window:below5,48,threshold,below5,1
burst,single:48:tier_type_window:below,48,threshold,below,1
burst,single:48:tier_type_window:exact,48,threshold,exact,1
burst,single:48:tier_type_window:above,48,threshold,above,1
burst,single:48:tier_type_window:above5,48,threshold,above5,1
burst,single:48:tier_type_window:high,48,threshold,high,1
burst,duplicate:48:tier_type_window:2,48,multiplicity,duplicate-2,2
burst,duplicate:48:tier_type_window:3,48,multiplicity,duplicate-3,3
burst,pair:48:device_window:tier_type_window,48,permutation,high-high,2
burst,mixed:48:device_window:tier_type_window,48,mixed,high-low,2
burst,pair:48:tier_type_window:device_window,48,permutation,high-high,2
burst,mixed:48:tier_type_window:device_window,48,mixed,high-low,2
burst,unknown:48,48,catalog,unknown-template,1
burst,empty:49:a,49,repeat,empty-a,0
burst,empty:49:b,49,repeat,empty-b,0
burst,single:49:device_window:zero,49,threshold,zero,1
burst,single:49:device_window:half,49,threshold,half,1
burst,single:49:device_window:below5,49,threshold,below5,1
burst,single:49:device_window:below,49,threshold,below,1
burst,single:49:device_window:exact,49,threshold,exact,1
burst,single:49:device_window:above,49,threshold,above,1
burst,single:49:device_window:above5,49,threshold,above5,1
burst,single:49:device_window:high,49,threshold,high,1
burst,duplicate:49:device_window:2,49,multiplicity,duplicate-2,2
burst,duplicate:49:device_window:3,49,multiplicity,duplicate-3,3
burst,single:49:tier_type_window:zero,49,threshold,zero,1
burst,single:49:tier_type_window:half,49,threshold,half,1
burst,single:49:tier_type_window:below5,49,threshold,below5,1
burst,single:49:tier_type_window:below,49,threshold,below,1
burst,single:49:tier_type_window:exact,49,threshold,exact,1
burst,single:49:tier_type_window:above,49,threshold,above,1
burst,single:49:tier_type_window:above5,49,threshold,above5,1
burst,single:49:tier_type_window:high,49,threshold,high,1
burst,duplicate:49:tier_type_window:2,49,multiplicity,duplicate-2,2
burst,duplicate:49:tier_type_window:3,49,multiplicity,duplicate-3,3
burst,pair:49:device_window:tier_type_window,49,permutation,high-high,2
burst,mixed:49:device_window:tier_type_window,49,mixed,high-low,2
burst,pair:49:tier_type_window:device_window,49,permutation,high-high,2
burst,mixed:49:tier_type_window:device_window,49,mixed,high-low,2
burst,unknown:49,49,catalog,unknown-template,1
burst,empty:50:a,50,repeat,empty-a,0
burst,empty:50:b,50,repeat,empty-b,0
burst,single:50:device_window:zero,50,threshold,zero,1
burst,single:50:device_window:half,50,threshold,half,1
burst,single:50:device_window:below5,50,threshold,below5,1
burst,single:50:device_window:below,50,threshold,below,1
burst,single:50:device_window:exact,50,threshold,exact,1
burst,single:50:device_window:above,50,threshold,above,1
burst,single:50:device_window:above5,50,threshold,above5,1
burst,single:50:device_window:high,50,threshold,high,1
burst,duplicate:50:device_window:2,50,multiplicity,duplicate-2,2
burst,duplicate:50:device_window:3,50,multiplicity,duplicate-3,3
burst,single:50:tier_type_window:zero,50,threshold,zero,1
burst,single:50:tier_type_window:half,50,threshold,half,1
burst,single:50:tier_type_window:below5,50,threshold,below5,1
burst,single:50:tier_type_window:below,50,threshold,below,1
burst,single:50:tier_type_window:exact,50,threshold,exact,1
burst,single:50:tier_type_window:above,50,threshold,above,1
burst,single:50:tier_type_window:above5,50,threshold,above5,1
burst,single:50:tier_type_window:high,50,threshold,high,1
burst,duplicate:50:tier_type_window:2,50,multiplicity,duplicate-2,2
burst,duplicate:50:tier_type_window:3,50,multiplicity,duplicate-3,3
burst,pair:50:device_window:tier_type_window,50,permutation,high-high,2
burst,mixed:50:device_window:tier_type_window,50,mixed,high-low,2
burst,pair:50:tier_type_window:device_window,50,permutation,high-high,2
burst,mixed:50:tier_type_window:device_window,50,mixed,high-low,2
burst,unknown:50,50,catalog,unknown-template,1
burst,empty:51:a,51,repeat,empty-a,0
burst,empty:51:b,51,repeat,empty-b,0
burst,single:51:device_window:zero,51,threshold,zero,1
burst,single:51:device_window:half,51,threshold,half,1
burst,single:51:device_window:below5,51,threshold,below5,1
burst,single:51:device_window:below,51,threshold,below,1
burst,single:51:device_window:exact,51,threshold,exact,1
burst,single:51:device_window:above,51,threshold,above,1
burst,single:51:device_window:above5,51,threshold,above5,1
burst,single:51:device_window:high,51,threshold,high,1
burst,duplicate:51:device_window:2,51,multiplicity,duplicate-2,2
burst,duplicate:51:device_window:3,51,multiplicity,duplicate-3,3
burst,single:51:tier_type_window:zero,51,threshold,zero,1
burst,single:51:tier_type_window:half,51,threshold,half,1
burst,single:51:tier_type_window:below5,51,threshold,below5,1
burst,single:51:tier_type_window:below,51,threshold,below,1
burst,single:51:tier_type_window:exact,51,threshold,exact,1
burst,single:51:tier_type_window:above,51,threshold,above,1
burst,single:51:tier_type_window:above5,51,threshold,above5,1
burst,single:51:tier_type_window:high,51,threshold,high,1
burst,duplicate:51:tier_type_window:2,51,multiplicity,duplicate-2,2
burst,duplicate:51:tier_type_window:3,51,multiplicity,duplicate-3,3
burst,pair:51:device_window:tier_type_window,51,permutation,high-high,2
burst,mixed:51:device_window:tier_type_window,51,mixed,high-low,2
burst,pair:51:tier_type_window:device_window,51,permutation,high-high,2
burst,mixed:51:tier_type_window:device_window,51,mixed,high-low,2
burst,unknown:51,51,catalog,unknown-template,1
burst,empty:52:a,52,repeat,empty-a,0
burst,empty:52:b,52,repeat,empty-b,0
burst,single:52:device_window:zero,52,threshold,zero,1
burst,single:52:device_window:half,52,threshold,half,1
burst,single:52:device_window:below5,52,threshold,below5,1
burst,single:52:device_window:below,52,threshold,below,1
burst,single:52:device_window:exact,52,threshold,exact,1
burst,single:52:device_window:above,52,threshold,above,1
burst,single:52:device_window:above5,52,threshold,above5,1
burst,single:52:device_window:high,52,threshold,high,1
burst,duplicate:52:device_window:2,52,multiplicity,duplicate-2,2
burst,duplicate:52:device_window:3,52,multiplicity,duplicate-3,3
burst,single:52:tier_type_window:zero,52,threshold,zero,1
burst,single:52:tier_type_window:half,52,threshold,half,1
burst,single:52:tier_type_window:below5,52,threshold,below5,1
burst,single:52:tier_type_window:below,52,threshold,below,1
burst,single:52:tier_type_window:exact,52,threshold,exact,1
burst,single:52:tier_type_window:above,52,threshold,above,1
burst,single:52:tier_type_window:above5,52,threshold,above5,1
burst,single:52:tier_type_window:high,52,threshold,high,1
burst,duplicate:52:tier_type_window:2,52,multiplicity,duplicate-2,2
burst,duplicate:52:tier_type_window:3,52,multiplicity,duplicate-3,3
burst,pair:52:device_window:tier_type_window,52,permutation,high-high,2
burst,mixed:52:device_window:tier_type_window,52,mixed,high-low,2
burst,pair:52:tier_type_window:device_window,52,permutation,high-high,2
burst,mixed:52:tier_type_window:device_window,52,mixed,high-low,2
burst,unknown:52,52,catalog,unknown-template,1
burst,empty:53:a,53,repeat,empty-a,0
burst,empty:53:b,53,repeat,empty-b,0
burst,single:53:device_window:zero,53,threshold,zero,1
burst,single:53:device_window:half,53,threshold,half,1
burst,single:53:device_window:below5,53,threshold,below5,1
burst,single:53:device_window:below,53,threshold,below,1
burst,single:53:device_window:exact,53,threshold,exact,1
burst,single:53:device_window:above,53,threshold,above,1
burst,single:53:device_window:above5,53,threshold,above5,1
burst,single:53:device_window:high,53,threshold,high,1
burst,duplicate:53:device_window:2,53,multiplicity,duplicate-2,2
burst,duplicate:53:device_window:3,53,multiplicity,duplicate-3,3
burst,single:53:tier_type_window:zero,53,threshold,zero,1
burst,single:53:tier_type_window:half,53,threshold,half,1
burst,single:53:tier_type_window:below5,53,threshold,below5,1
burst,single:53:tier_type_window:below,53,threshold,below,1
burst,single:53:tier_type_window:exact,53,threshold,exact,1
burst,single:53:tier_type_window:above,53,threshold,above,1
burst,single:53:tier_type_window:above5,53,threshold,above5,1
burst,single:53:tier_type_window:high,53,threshold,high,1
burst,duplicate:53:tier_type_window:2,53,multiplicity,duplicate-2,2
burst,duplicate:53:tier_type_window:3,53,multiplicity,duplicate-3,3
burst,pair:53:device_window:tier_type_window,53,permutation,high-high,2
burst,mixed:53:device_window:tier_type_window,53,mixed,high-low,2
burst,pair:53:tier_type_window:device_window,53,permutation,high-high,2
burst,mixed:53:tier_type_window:device_window,53,mixed,high-low,2
burst,unknown:53,53,catalog,unknown-template,1
burst,empty:54:a,54,repeat,empty-a,0
burst,empty:54:b,54,repeat,empty-b,0
burst,single:54:device_window:zero,54,threshold,zero,1
burst,single:54:device_window:half,54,threshold,half,1
burst,single:54:device_window:below5,54,threshold,below5,1
burst,single:54:device_window:below,54,threshold,below,1
burst,single:54:device_window:exact,54,threshold,exact,1
burst,single:54:device_window:above,54,threshold,above,1
burst,single:54:device_window:above5,54,threshold,above5,1
burst,single:54:device_window:high,54,threshold,high,1
burst,duplicate:54:device_window:2,54,multiplicity,duplicate-2,2
burst,duplicate:54:device_window:3,54,multiplicity,duplicate-3,3
burst,single:54:tier_type_window:zero,54,threshold,zero,1
burst,single:54:tier_type_window:half,54,threshold,half,1
burst,single:54:tier_type_window:below5,54,threshold,below5,1
burst,single:54:tier_type_window:below,54,threshold,below,1
burst,single:54:tier_type_window:exact,54,threshold,exact,1
burst,single:54:tier_type_window:above,54,threshold,above,1
burst,single:54:tier_type_window:above5,54,threshold,above5,1
burst,single:54:tier_type_window:high,54,threshold,high,1
burst,duplicate:54:tier_type_window:2,54,multiplicity,duplicate-2,2
burst,duplicate:54:tier_type_window:3,54,multiplicity,duplicate-3,3
burst,pair:54:device_window:tier_type_window,54,permutation,high-high,2
burst,mixed:54:device_window:tier_type_window,54,mixed,high-low,2
burst,pair:54:tier_type_window:device_window,54,permutation,high-high,2
burst,mixed:54:tier_type_window:device_window,54,mixed,high-low,2
burst,unknown:54,54,catalog,unknown-template,1
burst,empty:55:a,55,repeat,empty-a,0
burst,empty:55:b,55,repeat,empty-b,0
burst,single:55:device_window:zero,55,threshold,zero,1
burst,single:55:device_window:half,55,threshold,half,1
burst,single:55:device_window:below5,55,threshold,below5,1
burst,single:55:device_window:below,55,threshold,below,1
burst,single:55:device_window:exact,55,threshold,exact,1
burst,single:55:device_window:above,55,threshold,above,1
burst,single:55:device_window:above5,55,threshold,above5,1
burst,single:55:device_window:high,55,threshold,high,1
burst,duplicate:55:device_window:2,55,multiplicity,duplicate-2,2
burst,duplicate:55:device_window:3,55,multiplicity,duplicate-3,3
burst,single:55:tier_type_window:zero,55,threshold,zero,1
burst,single:55:tier_type_window:half,55,threshold,half,1
burst,single:55:tier_type_window:below5,55,threshold,below5,1
burst,single:55:tier_type_window:below,55,threshold,below,1
burst,single:55:tier_type_window:exact,55,threshold,exact,1
burst,single:55:tier_type_window:above,55,threshold,above,1
burst,single:55:tier_type_window:above5,55,threshold,above5,1
burst,single:55:tier_type_window:high,55,threshold,high,1
burst,duplicate:55:tier_type_window:2,55,multiplicity,duplicate-2,2
burst,duplicate:55:tier_type_window:3,55,multiplicity,duplicate-3,3
burst,pair:55:device_window:tier_type_window,55,permutation,high-high,2
burst,mixed:55:device_window:tier_type_window,55,mixed,high-low,2
burst,pair:55:tier_type_window:device_window,55,permutation,high-high,2
burst,mixed:55:tier_type_window:device_window,55,mixed,high-low,2
burst,unknown:55,55,catalog,unknown-template,1
burst,empty:56:a,56,repeat,empty-a,0
burst,empty:56:b,56,repeat,empty-b,0
burst,single:56:device_window:zero,56,threshold,zero,1
burst,single:56:device_window:half,56,threshold,half,1
burst,single:56:device_window:below5,56,threshold,below5,1
burst,single:56:device_window:below,56,threshold,below,1
burst,single:56:device_window:exact,56,threshold,exact,1
burst,single:56:device_window:above,56,threshold,above,1
burst,single:56:device_window:above5,56,threshold,above5,1
burst,single:56:device_window:high,56,threshold,high,1
burst,duplicate:56:device_window:2,56,multiplicity,duplicate-2,2
burst,duplicate:56:device_window:3,56,multiplicity,duplicate-3,3
burst,single:56:tier_type_window:zero,56,threshold,zero,1
burst,single:56:tier_type_window:half,56,threshold,half,1
burst,single:56:tier_type_window:below5,56,threshold,below5,1
burst,single:56:tier_type_window:below,56,threshold,below,1
burst,single:56:tier_type_window:exact,56,threshold,exact,1
burst,single:56:tier_type_window:above,56,threshold,above,1
burst,single:56:tier_type_window:above5,56,threshold,above5,1
burst,single:56:tier_type_window:high,56,threshold,high,1
burst,duplicate:56:tier_type_window:2,56,multiplicity,duplicate-2,2
burst,duplicate:56:tier_type_window:3,56,multiplicity,duplicate-3,3
burst,pair:56:device_window:tier_type_window,56,permutation,high-high,2
burst,mixed:56:device_window:tier_type_window,56,mixed,high-low,2
burst,pair:56:tier_type_window:device_window,56,permutation,high-high,2
burst,mixed:56:tier_type_window:device_window,56,mixed,high-low,2
burst,unknown:56,56,catalog,unknown-template,1
burst,empty:57:a,57,repeat,empty-a,0
burst,empty:57:b,57,repeat,empty-b,0
burst,single:57:device_window:zero,57,threshold,zero,1
burst,single:57:device_window:half,57,threshold,half,1
burst,single:57:device_window:below5,57,threshold,below5,1
burst,single:57:device_window:below,57,threshold,below,1
burst,single:57:device_window:exact,57,threshold,exact,1
burst,single:57:device_window:above,57,threshold,above,1
burst,single:57:device_window:above5,57,threshold,above5,1
burst,single:57:device_window:high,57,threshold,high,1
burst,duplicate:57:device_window:2,57,multiplicity,duplicate-2,2
burst,duplicate:57:device_window:3,57,multiplicity,duplicate-3,3
burst,single:57:tier_type_window:zero,57,threshold,zero,1
burst,single:57:tier_type_window:half,57,threshold,half,1
burst,single:57:tier_type_window:below5,57,threshold,below5,1
burst,single:57:tier_type_window:below,57,threshold,below,1
burst,single:57:tier_type_window:exact,57,threshold,exact,1
burst,single:57:tier_type_window:above,57,threshold,above,1
burst,single:57:tier_type_window:above5,57,threshold,above5,1
burst,single:57:tier_type_window:high,57,threshold,high,1
burst,duplicate:57:tier_type_window:2,57,multiplicity,duplicate-2,2
burst,duplicate:57:tier_type_window:3,57,multiplicity,duplicate-3,3
burst,pair:57:device_window:tier_type_window,57,permutation,high-high,2
burst,mixed:57:device_window:tier_type_window,57,mixed,high-low,2
burst,pair:57:tier_type_window:device_window,57,permutation,high-high,2
burst,mixed:57:tier_type_window:device_window,57,mixed,high-low,2
burst,unknown:57,57,catalog,unknown-template,1
burst,empty:58:a,58,repeat,empty-a,0
burst,empty:58:b,58,repeat,empty-b,0
burst,single:58:device_window:zero,58,threshold,zero,1
burst,single:58:device_window:half,58,threshold,half,1
burst,single:58:device_window:below5,58,threshold,below5,1
burst,single:58:device_window:below,58,threshold,below,1
burst,single:58:device_window:exact,58,threshold,exact,1
burst,single:58:device_window:above,58,threshold,above,1
burst,single:58:device_window:above5,58,threshold,above5,1
burst,single:58:device_window:high,58,threshold,high,1
burst,duplicate:58:device_window:2,58,multiplicity,duplicate-2,2
burst,duplicate:58:device_window:3,58,multiplicity,duplicate-3,3
burst,single:58:tier_type_window:zero,58,threshold,zero,1
burst,single:58:tier_type_window:half,58,threshold,half,1
burst,single:58:tier_type_window:below5,58,threshold,below5,1
burst,single:58:tier_type_window:below,58,threshold,below,1
burst,single:58:tier_type_window:exact,58,threshold,exact,1
burst,single:58:tier_type_window:above,58,threshold,above,1
burst,single:58:tier_type_window:above5,58,threshold,above5,1
burst,single:58:tier_type_window:high,58,threshold,high,1
burst,duplicate:58:tier_type_window:2,58,multiplicity,duplicate-2,2
burst,duplicate:58:tier_type_window:3,58,multiplicity,duplicate-3,3
burst,pair:58:device_window:tier_type_window,58,permutation,high-high,2
burst,mixed:58:device_window:tier_type_window,58,mixed,high-low,2
burst,pair:58:tier_type_window:device_window,58,permutation,high-high,2
burst,mixed:58:tier_type_window:device_window,58,mixed,high-low,2
burst,unknown:58,58,catalog,unknown-template,1
burst,empty:59:a,59,repeat,empty-a,0
burst,empty:59:b,59,repeat,empty-b,0
burst,single:59:device_window:zero,59,threshold,zero,1
burst,single:59:device_window:half,59,threshold,half,1
burst,single:59:device_window:below5,59,threshold,below5,1
burst,single:59:device_window:below,59,threshold,below,1
burst,single:59:device_window:exact,59,threshold,exact,1
burst,single:59:device_window:above,59,threshold,above,1
burst,single:59:device_window:above5,59,threshold,above5,1
burst,single:59:device_window:high,59,threshold,high,1
burst,duplicate:59:device_window:2,59,multiplicity,duplicate-2,2
burst,duplicate:59:device_window:3,59,multiplicity,duplicate-3,3
burst,single:59:tier_type_window:zero,59,threshold,zero,1
burst,single:59:tier_type_window:half,59,threshold,half,1
burst,single:59:tier_type_window:below5,59,threshold,below5,1
burst,single:59:tier_type_window:below,59,threshold,below,1
burst,single:59:tier_type_window:exact,59,threshold,exact,1
burst,single:59:tier_type_window:above,59,threshold,above,1
burst,single:59:tier_type_window:above5,59,threshold,above5,1
burst,single:59:tier_type_window:high,59,threshold,high,1
burst,duplicate:59:tier_type_window:2,59,multiplicity,duplicate-2,2
burst,duplicate:59:tier_type_window:3,59,multiplicity,duplicate-3,3
burst,pair:59:device_window:tier_type_window,59,permutation,high-high,2
burst,mixed:59:device_window:tier_type_window,59,mixed,high-low,2
burst,pair:59:tier_type_window:device_window,59,permutation,high-high,2
burst,mixed:59:tier_type_window:device_window,59,mixed,high-low,2
burst,unknown:59,59,catalog,unknown-template,1
burst,empty:60:a,60,repeat,empty-a,0
burst,empty:60:b,60,repeat,empty-b,0
burst,single:60:device_window:zero,60,threshold,zero,1
burst,single:60:device_window:half,60,threshold,half,1
burst,single:60:device_window:below5,60,threshold,below5,1
burst,single:60:device_window:below,60,threshold,below,1
burst,single:60:device_window:exact,60,threshold,exact,1
burst,single:60:device_window:above,60,threshold,above,1
burst,single:60:device_window:above5,60,threshold,above5,1
burst,single:60:device_window:high,60,threshold,high,1
burst,duplicate:60:device_window:2,60,multiplicity,duplicate-2,2
burst,duplicate:60:device_window:3,60,multiplicity,duplicate-3,3
burst,single:60:tier_type_window:zero,60,threshold,zero,1
burst,single:60:tier_type_window:half,60,threshold,half,1
burst,single:60:tier_type_window:below5,60,threshold,below5,1
burst,single:60:tier_type_window:below,60,threshold,below,1
burst,single:60:tier_type_window:exact,60,threshold,exact,1
burst,single:60:tier_type_window:above,60,threshold,above,1
burst,single:60:tier_type_window:above5,60,threshold,above5,1
burst,single:60:tier_type_window:high,60,threshold,high,1
burst,duplicate:60:tier_type_window:2,60,multiplicity,duplicate-2,2
burst,duplicate:60:tier_type_window:3,60,multiplicity,duplicate-3,3
burst,pair:60:device_window:tier_type_window,60,permutation,high-high,2
burst,mixed:60:device_window:tier_type_window,60,mixed,high-low,2
burst,pair:60:tier_type_window:device_window,60,permutation,high-high,2
burst,mixed:60:tier_type_window:device_window,60,mixed,high-low,2
burst,unknown:60,60,catalog,unknown-template,1
composite,empty:1:a,1,repeat,empty-a,0
composite,empty:1:b,1,repeat,empty-b,0
composite,single:1:tenant_window:zero,1,threshold,zero,1
composite,single:1:tenant_window:half,1,threshold,half,1
composite,single:1:tenant_window:below5,1,threshold,below5,1
composite,single:1:tenant_window:below,1,threshold,below,1
composite,single:1:tenant_window:exact,1,threshold,exact,1
composite,single:1:tenant_window:above,1,threshold,above,1
composite,single:1:tenant_window:above5,1,threshold,above5,1
composite,single:1:tenant_window:high,1,threshold,high,1
composite,duplicate:1:tenant_window:2,1,multiplicity,duplicate-2,2
composite,duplicate:1:tenant_window:3,1,multiplicity,duplicate-3,3
composite,single:1:campaign_window:zero,1,threshold,zero,1
composite,single:1:campaign_window:half,1,threshold,half,1
composite,single:1:campaign_window:below5,1,threshold,below5,1
composite,single:1:campaign_window:below,1,threshold,below,1
composite,single:1:campaign_window:exact,1,threshold,exact,1
composite,single:1:campaign_window:above,1,threshold,above,1
composite,single:1:campaign_window:above5,1,threshold,above5,1
composite,single:1:campaign_window:high,1,threshold,high,1
composite,duplicate:1:campaign_window:2,1,multiplicity,duplicate-2,2
composite,duplicate:1:campaign_window:3,1,multiplicity,duplicate-3,3
composite,single:1:product_window:zero,1,threshold,zero,1
composite,single:1:product_window:half,1,threshold,half,1
composite,single:1:product_window:below5,1,threshold,below5,1
composite,single:1:product_window:below,1,threshold,below,1
composite,single:1:product_window:exact,1,threshold,exact,1
composite,single:1:product_window:above,1,threshold,above,1
composite,single:1:product_window:above5,1,threshold,above5,1
composite,single:1:product_window:high,1,threshold,high,1
composite,duplicate:1:product_window:2,1,multiplicity,duplicate-2,2
composite,duplicate:1:product_window:3,1,multiplicity,duplicate-3,3
composite,pair:1:tenant_window:campaign_window,1,permutation,high-high,2
composite,mixed:1:tenant_window:campaign_window,1,mixed,high-low,2
composite,pair:1:tenant_window:product_window,1,permutation,high-high,2
composite,mixed:1:tenant_window:product_window,1,mixed,high-low,2
composite,pair:1:campaign_window:tenant_window,1,permutation,high-high,2
composite,mixed:1:campaign_window:tenant_window,1,mixed,high-low,2
composite,pair:1:campaign_window:product_window,1,permutation,high-high,2
composite,mixed:1:campaign_window:product_window,1,mixed,high-low,2
composite,pair:1:product_window:tenant_window,1,permutation,high-high,2
composite,mixed:1:product_window:tenant_window,1,mixed,high-low,2
composite,pair:1:product_window:campaign_window,1,permutation,high-high,2
composite,mixed:1:product_window:campaign_window,1,mixed,high-low,2
composite,unknown:1,1,catalog,unknown-template,1
composite,empty:2:a,2,repeat,empty-a,0
composite,empty:2:b,2,repeat,empty-b,0
composite,single:2:tenant_window:zero,2,threshold,zero,1
composite,single:2:tenant_window:half,2,threshold,half,1
composite,single:2:tenant_window:below5,2,threshold,below5,1
composite,single:2:tenant_window:below,2,threshold,below,1
composite,single:2:tenant_window:exact,2,threshold,exact,1
composite,single:2:tenant_window:above,2,threshold,above,1
composite,single:2:tenant_window:above5,2,threshold,above5,1
composite,single:2:tenant_window:high,2,threshold,high,1
composite,duplicate:2:tenant_window:2,2,multiplicity,duplicate-2,2
composite,duplicate:2:tenant_window:3,2,multiplicity,duplicate-3,3
composite,single:2:campaign_window:zero,2,threshold,zero,1
composite,single:2:campaign_window:half,2,threshold,half,1
composite,single:2:campaign_window:below5,2,threshold,below5,1
composite,single:2:campaign_window:below,2,threshold,below,1
composite,single:2:campaign_window:exact,2,threshold,exact,1
composite,single:2:campaign_window:above,2,threshold,above,1
composite,single:2:campaign_window:above5,2,threshold,above5,1
composite,single:2:campaign_window:high,2,threshold,high,1
composite,duplicate:2:campaign_window:2,2,multiplicity,duplicate-2,2
composite,duplicate:2:campaign_window:3,2,multiplicity,duplicate-3,3
composite,single:2:product_window:zero,2,threshold,zero,1
composite,single:2:product_window:half,2,threshold,half,1
composite,single:2:product_window:below5,2,threshold,below5,1
composite,single:2:product_window:below,2,threshold,below,1
composite,single:2:product_window:exact,2,threshold,exact,1
composite,single:2:product_window:above,2,threshold,above,1
composite,single:2:product_window:above5,2,threshold,above5,1
composite,single:2:product_window:high,2,threshold,high,1
composite,duplicate:2:product_window:2,2,multiplicity,duplicate-2,2
composite,duplicate:2:product_window:3,2,multiplicity,duplicate-3,3
composite,pair:2:tenant_window:campaign_window,2,permutation,high-high,2
composite,mixed:2:tenant_window:campaign_window,2,mixed,high-low,2
composite,pair:2:tenant_window:product_window,2,permutation,high-high,2
composite,mixed:2:tenant_window:product_window,2,mixed,high-low,2
composite,pair:2:campaign_window:tenant_window,2,permutation,high-high,2
composite,mixed:2:campaign_window:tenant_window,2,mixed,high-low,2
composite,pair:2:campaign_window:product_window,2,permutation,high-high,2
composite,mixed:2:campaign_window:product_window,2,mixed,high-low,2
composite,pair:2:product_window:tenant_window,2,permutation,high-high,2
composite,mixed:2:product_window:tenant_window,2,mixed,high-low,2
composite,pair:2:product_window:campaign_window,2,permutation,high-high,2
composite,mixed:2:product_window:campaign_window,2,mixed,high-low,2
composite,unknown:2,2,catalog,unknown-template,1
composite,empty:3:a,3,repeat,empty-a,0
composite,empty:3:b,3,repeat,empty-b,0
composite,single:3:tenant_window:zero,3,threshold,zero,1
composite,single:3:tenant_window:half,3,threshold,half,1
composite,single:3:tenant_window:below5,3,threshold,below5,1
composite,single:3:tenant_window:below,3,threshold,below,1
composite,single:3:tenant_window:exact,3,threshold,exact,1
composite,single:3:tenant_window:above,3,threshold,above,1
composite,single:3:tenant_window:above5,3,threshold,above5,1
composite,single:3:tenant_window:high,3,threshold,high,1
composite,duplicate:3:tenant_window:2,3,multiplicity,duplicate-2,2
composite,duplicate:3:tenant_window:3,3,multiplicity,duplicate-3,3
composite,single:3:campaign_window:zero,3,threshold,zero,1
composite,single:3:campaign_window:half,3,threshold,half,1
composite,single:3:campaign_window:below5,3,threshold,below5,1
composite,single:3:campaign_window:below,3,threshold,below,1
composite,single:3:campaign_window:exact,3,threshold,exact,1
composite,single:3:campaign_window:above,3,threshold,above,1
composite,single:3:campaign_window:above5,3,threshold,above5,1
composite,single:3:campaign_window:high,3,threshold,high,1
composite,duplicate:3:campaign_window:2,3,multiplicity,duplicate-2,2
composite,duplicate:3:campaign_window:3,3,multiplicity,duplicate-3,3
composite,single:3:product_window:zero,3,threshold,zero,1
composite,single:3:product_window:half,3,threshold,half,1
composite,single:3:product_window:below5,3,threshold,below5,1
composite,single:3:product_window:below,3,threshold,below,1
composite,single:3:product_window:exact,3,threshold,exact,1
composite,single:3:product_window:above,3,threshold,above,1
composite,single:3:product_window:above5,3,threshold,above5,1
composite,single:3:product_window:high,3,threshold,high,1
composite,duplicate:3:product_window:2,3,multiplicity,duplicate-2,2
composite,duplicate:3:product_window:3,3,multiplicity,duplicate-3,3
composite,pair:3:tenant_window:campaign_window,3,permutation,high-high,2
composite,mixed:3:tenant_window:campaign_window,3,mixed,high-low,2
composite,pair:3:tenant_window:product_window,3,permutation,high-high,2
composite,mixed:3:tenant_window:product_window,3,mixed,high-low,2
composite,pair:3:campaign_window:tenant_window,3,permutation,high-high,2
composite,mixed:3:campaign_window:tenant_window,3,mixed,high-low,2
composite,pair:3:campaign_window:product_window,3,permutation,high-high,2
composite,mixed:3:campaign_window:product_window,3,mixed,high-low,2
composite,pair:3:product_window:tenant_window,3,permutation,high-high,2
composite,mixed:3:product_window:tenant_window,3,mixed,high-low,2
composite,pair:3:product_window:campaign_window,3,permutation,high-high,2
composite,mixed:3:product_window:campaign_window,3,mixed,high-low,2
composite,unknown:3,3,catalog,unknown-template,1
composite,empty:4:a,4,repeat,empty-a,0
composite,empty:4:b,4,repeat,empty-b,0
composite,single:4:tenant_window:zero,4,threshold,zero,1
composite,single:4:tenant_window:half,4,threshold,half,1
composite,single:4:tenant_window:below5,4,threshold,below5,1
composite,single:4:tenant_window:below,4,threshold,below,1
composite,single:4:tenant_window:exact,4,threshold,exact,1
composite,single:4:tenant_window:above,4,threshold,above,1
composite,single:4:tenant_window:above5,4,threshold,above5,1
composite,single:4:tenant_window:high,4,threshold,high,1
composite,duplicate:4:tenant_window:2,4,multiplicity,duplicate-2,2
composite,duplicate:4:tenant_window:3,4,multiplicity,duplicate-3,3
composite,single:4:campaign_window:zero,4,threshold,zero,1
composite,single:4:campaign_window:half,4,threshold,half,1
composite,single:4:campaign_window:below5,4,threshold,below5,1
composite,single:4:campaign_window:below,4,threshold,below,1
composite,single:4:campaign_window:exact,4,threshold,exact,1
composite,single:4:campaign_window:above,4,threshold,above,1
composite,single:4:campaign_window:above5,4,threshold,above5,1
composite,single:4:campaign_window:high,4,threshold,high,1
composite,duplicate:4:campaign_window:2,4,multiplicity,duplicate-2,2
composite,duplicate:4:campaign_window:3,4,multiplicity,duplicate-3,3
composite,single:4:product_window:zero,4,threshold,zero,1
composite,single:4:product_window:half,4,threshold,half,1
composite,single:4:product_window:below5,4,threshold,below5,1
composite,single:4:product_window:below,4,threshold,below,1
composite,single:4:product_window:exact,4,threshold,exact,1
composite,single:4:product_window:above,4,threshold,above,1
composite,single:4:product_window:above5,4,threshold,above5,1
composite,single:4:product_window:high,4,threshold,high,1
composite,duplicate:4:product_window:2,4,multiplicity,duplicate-2,2
composite,duplicate:4:product_window:3,4,multiplicity,duplicate-3,3
composite,pair:4:tenant_window:campaign_window,4,permutation,high-high,2
composite,mixed:4:tenant_window:campaign_window,4,mixed,high-low,2
composite,pair:4:tenant_window:product_window,4,permutation,high-high,2
composite,mixed:4:tenant_window:product_window,4,mixed,high-low,2
composite,pair:4:campaign_window:tenant_window,4,permutation,high-high,2
composite,mixed:4:campaign_window:tenant_window,4,mixed,high-low,2
composite,pair:4:campaign_window:product_window,4,permutation,high-high,2
composite,mixed:4:campaign_window:product_window,4,mixed,high-low,2
composite,pair:4:product_window:tenant_window,4,permutation,high-high,2
composite,mixed:4:product_window:tenant_window,4,mixed,high-low,2
composite,pair:4:product_window:campaign_window,4,permutation,high-high,2
composite,mixed:4:product_window:campaign_window,4,mixed,high-low,2
composite,unknown:4,4,catalog,unknown-template,1
composite,empty:5:a,5,repeat,empty-a,0
composite,empty:5:b,5,repeat,empty-b,0
composite,single:5:tenant_window:zero,5,threshold,zero,1
composite,single:5:tenant_window:half,5,threshold,half,1
composite,single:5:tenant_window:below5,5,threshold,below5,1
composite,single:5:tenant_window:below,5,threshold,below,1
composite,single:5:tenant_window:exact,5,threshold,exact,1
composite,single:5:tenant_window:above,5,threshold,above,1
composite,single:5:tenant_window:above5,5,threshold,above5,1
composite,single:5:tenant_window:high,5,threshold,high,1
composite,duplicate:5:tenant_window:2,5,multiplicity,duplicate-2,2
composite,duplicate:5:tenant_window:3,5,multiplicity,duplicate-3,3
composite,single:5:campaign_window:zero,5,threshold,zero,1
composite,single:5:campaign_window:half,5,threshold,half,1
composite,single:5:campaign_window:below5,5,threshold,below5,1
composite,single:5:campaign_window:below,5,threshold,below,1
composite,single:5:campaign_window:exact,5,threshold,exact,1
composite,single:5:campaign_window:above,5,threshold,above,1
composite,single:5:campaign_window:above5,5,threshold,above5,1
composite,single:5:campaign_window:high,5,threshold,high,1
composite,duplicate:5:campaign_window:2,5,multiplicity,duplicate-2,2
composite,duplicate:5:campaign_window:3,5,multiplicity,duplicate-3,3
composite,single:5:product_window:zero,5,threshold,zero,1
composite,single:5:product_window:half,5,threshold,half,1
composite,single:5:product_window:below5,5,threshold,below5,1
composite,single:5:product_window:below,5,threshold,below,1
composite,single:5:product_window:exact,5,threshold,exact,1
composite,single:5:product_window:above,5,threshold,above,1
composite,single:5:product_window:above5,5,threshold,above5,1
composite,single:5:product_window:high,5,threshold,high,1
composite,duplicate:5:product_window:2,5,multiplicity,duplicate-2,2
composite,duplicate:5:product_window:3,5,multiplicity,duplicate-3,3
composite,pair:5:tenant_window:campaign_window,5,permutation,high-high,2
composite,mixed:5:tenant_window:campaign_window,5,mixed,high-low,2
composite,pair:5:tenant_window:product_window,5,permutation,high-high,2
composite,mixed:5:tenant_window:product_window,5,mixed,high-low,2
composite,pair:5:campaign_window:tenant_window,5,permutation,high-high,2
composite,mixed:5:campaign_window:tenant_window,5,mixed,high-low,2
composite,pair:5:campaign_window:product_window,5,permutation,high-high,2
composite,mixed:5:campaign_window:product_window,5,mixed,high-low,2
composite,pair:5:product_window:tenant_window,5,permutation,high-high,2
composite,mixed:5:product_window:tenant_window,5,mixed,high-low,2
composite,pair:5:product_window:campaign_window,5,permutation,high-high,2
composite,mixed:5:product_window:campaign_window,5,mixed,high-low,2
composite,unknown:5,5,catalog,unknown-template,1
composite,empty:6:a,6,repeat,empty-a,0
composite,empty:6:b,6,repeat,empty-b,0
composite,single:6:tenant_window:zero,6,threshold,zero,1
composite,single:6:tenant_window:half,6,threshold,half,1
composite,single:6:tenant_window:below5,6,threshold,below5,1
composite,single:6:tenant_window:below,6,threshold,below,1
composite,single:6:tenant_window:exact,6,threshold,exact,1
composite,single:6:tenant_window:above,6,threshold,above,1
composite,single:6:tenant_window:above5,6,threshold,above5,1
composite,single:6:tenant_window:high,6,threshold,high,1
composite,duplicate:6:tenant_window:2,6,multiplicity,duplicate-2,2
composite,duplicate:6:tenant_window:3,6,multiplicity,duplicate-3,3
composite,single:6:campaign_window:zero,6,threshold,zero,1
composite,single:6:campaign_window:half,6,threshold,half,1
composite,single:6:campaign_window:below5,6,threshold,below5,1
composite,single:6:campaign_window:below,6,threshold,below,1
composite,single:6:campaign_window:exact,6,threshold,exact,1
composite,single:6:campaign_window:above,6,threshold,above,1
composite,single:6:campaign_window:above5,6,threshold,above5,1
composite,single:6:campaign_window:high,6,threshold,high,1
composite,duplicate:6:campaign_window:2,6,multiplicity,duplicate-2,2
composite,duplicate:6:campaign_window:3,6,multiplicity,duplicate-3,3
composite,single:6:product_window:zero,6,threshold,zero,1
composite,single:6:product_window:half,6,threshold,half,1
composite,single:6:product_window:below5,6,threshold,below5,1
composite,single:6:product_window:below,6,threshold,below,1
composite,single:6:product_window:exact,6,threshold,exact,1
composite,single:6:product_window:above,6,threshold,above,1
composite,single:6:product_window:above5,6,threshold,above5,1
composite,single:6:product_window:high,6,threshold,high,1
composite,duplicate:6:product_window:2,6,multiplicity,duplicate-2,2
composite,duplicate:6:product_window:3,6,multiplicity,duplicate-3,3
composite,pair:6:tenant_window:campaign_window,6,permutation,high-high,2
composite,mixed:6:tenant_window:campaign_window,6,mixed,high-low,2
composite,pair:6:tenant_window:product_window,6,permutation,high-high,2
composite,mixed:6:tenant_window:product_window,6,mixed,high-low,2
composite,pair:6:campaign_window:tenant_window,6,permutation,high-high,2
composite,mixed:6:campaign_window:tenant_window,6,mixed,high-low,2
composite,pair:6:campaign_window:product_window,6,permutation,high-high,2
composite,mixed:6:campaign_window:product_window,6,mixed,high-low,2
composite,pair:6:product_window:tenant_window,6,permutation,high-high,2
composite,mixed:6:product_window:tenant_window,6,mixed,high-low,2
composite,pair:6:product_window:campaign_window,6,permutation,high-high,2
composite,mixed:6:product_window:campaign_window,6,mixed,high-low,2
composite,unknown:6,6,catalog,unknown-template,1
composite,empty:7:a,7,repeat,empty-a,0
composite,empty:7:b,7,repeat,empty-b,0
composite,single:7:tenant_window:zero,7,threshold,zero,1
composite,single:7:tenant_window:half,7,threshold,half,1
composite,single:7:tenant_window:below5,7,threshold,below5,1
composite,single:7:tenant_window:below,7,threshold,below,1
composite,single:7:tenant_window:exact,7,threshold,exact,1
composite,single:7:tenant_window:above,7,threshold,above,1
composite,single:7:tenant_window:above5,7,threshold,above5,1
composite,single:7:tenant_window:high,7,threshold,high,1
composite,duplicate:7:tenant_window:2,7,multiplicity,duplicate-2,2
composite,duplicate:7:tenant_window:3,7,multiplicity,duplicate-3,3
composite,single:7:campaign_window:zero,7,threshold,zero,1
composite,single:7:campaign_window:half,7,threshold,half,1
composite,single:7:campaign_window:below5,7,threshold,below5,1
composite,single:7:campaign_window:below,7,threshold,below,1
composite,single:7:campaign_window:exact,7,threshold,exact,1
composite,single:7:campaign_window:above,7,threshold,above,1
composite,single:7:campaign_window:above5,7,threshold,above5,1
composite,single:7:campaign_window:high,7,threshold,high,1
composite,duplicate:7:campaign_window:2,7,multiplicity,duplicate-2,2
composite,duplicate:7:campaign_window:3,7,multiplicity,duplicate-3,3
composite,single:7:product_window:zero,7,threshold,zero,1
composite,single:7:product_window:half,7,threshold,half,1
composite,single:7:product_window:below5,7,threshold,below5,1
composite,single:7:product_window:below,7,threshold,below,1
composite,single:7:product_window:exact,7,threshold,exact,1
composite,single:7:product_window:above,7,threshold,above,1
composite,single:7:product_window:above5,7,threshold,above5,1
composite,single:7:product_window:high,7,threshold,high,1
composite,duplicate:7:product_window:2,7,multiplicity,duplicate-2,2
composite,duplicate:7:product_window:3,7,multiplicity,duplicate-3,3
composite,pair:7:tenant_window:campaign_window,7,permutation,high-high,2
composite,mixed:7:tenant_window:campaign_window,7,mixed,high-low,2
composite,pair:7:tenant_window:product_window,7,permutation,high-high,2
composite,mixed:7:tenant_window:product_window,7,mixed,high-low,2
composite,pair:7:campaign_window:tenant_window,7,permutation,high-high,2
composite,mixed:7:campaign_window:tenant_window,7,mixed,high-low,2
composite,pair:7:campaign_window:product_window,7,permutation,high-high,2
composite,mixed:7:campaign_window:product_window,7,mixed,high-low,2
composite,pair:7:product_window:tenant_window,7,permutation,high-high,2
composite,mixed:7:product_window:tenant_window,7,mixed,high-low,2
composite,pair:7:product_window:campaign_window,7,permutation,high-high,2
composite,mixed:7:product_window:campaign_window,7,mixed,high-low,2
composite,unknown:7,7,catalog,unknown-template,1
composite,empty:8:a,8,repeat,empty-a,0
composite,empty:8:b,8,repeat,empty-b,0
composite,single:8:tenant_window:zero,8,threshold,zero,1
composite,single:8:tenant_window:half,8,threshold,half,1
composite,single:8:tenant_window:below5,8,threshold,below5,1
composite,single:8:tenant_window:below,8,threshold,below,1
composite,single:8:tenant_window:exact,8,threshold,exact,1
composite,single:8:tenant_window:above,8,threshold,above,1
composite,single:8:tenant_window:above5,8,threshold,above5,1
composite,single:8:tenant_window:high,8,threshold,high,1
composite,duplicate:8:tenant_window:2,8,multiplicity,duplicate-2,2
composite,duplicate:8:tenant_window:3,8,multiplicity,duplicate-3,3
composite,single:8:campaign_window:zero,8,threshold,zero,1
composite,single:8:campaign_window:half,8,threshold,half,1
composite,single:8:campaign_window:below5,8,threshold,below5,1
composite,single:8:campaign_window:below,8,threshold,below,1
composite,single:8:campaign_window:exact,8,threshold,exact,1
composite,single:8:campaign_window:above,8,threshold,above,1
composite,single:8:campaign_window:above5,8,threshold,above5,1
composite,single:8:campaign_window:high,8,threshold,high,1
composite,duplicate:8:campaign_window:2,8,multiplicity,duplicate-2,2
composite,duplicate:8:campaign_window:3,8,multiplicity,duplicate-3,3
composite,single:8:product_window:zero,8,threshold,zero,1
composite,single:8:product_window:half,8,threshold,half,1
composite,single:8:product_window:below5,8,threshold,below5,1
composite,single:8:product_window:below,8,threshold,below,1
composite,single:8:product_window:exact,8,threshold,exact,1
composite,single:8:product_window:above,8,threshold,above,1
composite,single:8:product_window:above5,8,threshold,above5,1
composite,single:8:product_window:high,8,threshold,high,1
composite,duplicate:8:product_window:2,8,multiplicity,duplicate-2,2
composite,duplicate:8:product_window:3,8,multiplicity,duplicate-3,3
composite,pair:8:tenant_window:campaign_window,8,permutation,high-high,2
composite,mixed:8:tenant_window:campaign_window,8,mixed,high-low,2
composite,pair:8:tenant_window:product_window,8,permutation,high-high,2
composite,mixed:8:tenant_window:product_window,8,mixed,high-low,2
composite,pair:8:campaign_window:tenant_window,8,permutation,high-high,2
composite,mixed:8:campaign_window:tenant_window,8,mixed,high-low,2
composite,pair:8:campaign_window:product_window,8,permutation,high-high,2
composite,mixed:8:campaign_window:product_window,8,mixed,high-low,2
composite,pair:8:product_window:tenant_window,8,permutation,high-high,2
composite,mixed:8:product_window:tenant_window,8,mixed,high-low,2
composite,pair:8:product_window:campaign_window,8,permutation,high-high,2
composite,mixed:8:product_window:campaign_window,8,mixed,high-low,2
composite,unknown:8,8,catalog,unknown-template,1
composite,empty:9:a,9,repeat,empty-a,0
composite,empty:9:b,9,repeat,empty-b,0
composite,single:9:tenant_window:zero,9,threshold,zero,1
composite,single:9:tenant_window:half,9,threshold,half,1
composite,single:9:tenant_window:below5,9,threshold,below5,1
composite,single:9:tenant_window:below,9,threshold,below,1
composite,single:9:tenant_window:exact,9,threshold,exact,1
composite,single:9:tenant_window:above,9,threshold,above,1
composite,single:9:tenant_window:above5,9,threshold,above5,1
composite,single:9:tenant_window:high,9,threshold,high,1
composite,duplicate:9:tenant_window:2,9,multiplicity,duplicate-2,2
composite,duplicate:9:tenant_window:3,9,multiplicity,duplicate-3,3
composite,single:9:campaign_window:zero,9,threshold,zero,1
composite,single:9:campaign_window:half,9,threshold,half,1
composite,single:9:campaign_window:below5,9,threshold,below5,1
composite,single:9:campaign_window:below,9,threshold,below,1
composite,single:9:campaign_window:exact,9,threshold,exact,1
composite,single:9:campaign_window:above,9,threshold,above,1
composite,single:9:campaign_window:above5,9,threshold,above5,1
composite,single:9:campaign_window:high,9,threshold,high,1
composite,duplicate:9:campaign_window:2,9,multiplicity,duplicate-2,2
composite,duplicate:9:campaign_window:3,9,multiplicity,duplicate-3,3
composite,single:9:product_window:zero,9,threshold,zero,1
composite,single:9:product_window:half,9,threshold,half,1
composite,single:9:product_window:below5,9,threshold,below5,1
composite,single:9:product_window:below,9,threshold,below,1
composite,single:9:product_window:exact,9,threshold,exact,1
composite,single:9:product_window:above,9,threshold,above,1
composite,single:9:product_window:above5,9,threshold,above5,1
composite,single:9:product_window:high,9,threshold,high,1
composite,duplicate:9:product_window:2,9,multiplicity,duplicate-2,2
composite,duplicate:9:product_window:3,9,multiplicity,duplicate-3,3
composite,pair:9:tenant_window:campaign_window,9,permutation,high-high,2
composite,mixed:9:tenant_window:campaign_window,9,mixed,high-low,2
composite,pair:9:tenant_window:product_window,9,permutation,high-high,2
composite,mixed:9:tenant_window:product_window,9,mixed,high-low,2
composite,pair:9:campaign_window:tenant_window,9,permutation,high-high,2
composite,mixed:9:campaign_window:tenant_window,9,mixed,high-low,2
composite,pair:9:campaign_window:product_window,9,permutation,high-high,2
composite,mixed:9:campaign_window:product_window,9,mixed,high-low,2
composite,pair:9:product_window:tenant_window,9,permutation,high-high,2
composite,mixed:9:product_window:tenant_window,9,mixed,high-low,2
composite,pair:9:product_window:campaign_window,9,permutation,high-high,2
composite,mixed:9:product_window:campaign_window,9,mixed,high-low,2
composite,unknown:9,9,catalog,unknown-template,1
composite,empty:10:a,10,repeat,empty-a,0
composite,empty:10:b,10,repeat,empty-b,0
composite,single:10:tenant_window:zero,10,threshold,zero,1
composite,single:10:tenant_window:half,10,threshold,half,1
composite,single:10:tenant_window:below5,10,threshold,below5,1
composite,single:10:tenant_window:below,10,threshold,below,1
composite,single:10:tenant_window:exact,10,threshold,exact,1
composite,single:10:tenant_window:above,10,threshold,above,1
composite,single:10:tenant_window:above5,10,threshold,above5,1
composite,single:10:tenant_window:high,10,threshold,high,1
composite,duplicate:10:tenant_window:2,10,multiplicity,duplicate-2,2
composite,duplicate:10:tenant_window:3,10,multiplicity,duplicate-3,3
composite,single:10:campaign_window:zero,10,threshold,zero,1
composite,single:10:campaign_window:half,10,threshold,half,1
composite,single:10:campaign_window:below5,10,threshold,below5,1
composite,single:10:campaign_window:below,10,threshold,below,1
composite,single:10:campaign_window:exact,10,threshold,exact,1
composite,single:10:campaign_window:above,10,threshold,above,1
composite,single:10:campaign_window:above5,10,threshold,above5,1
composite,single:10:campaign_window:high,10,threshold,high,1
composite,duplicate:10:campaign_window:2,10,multiplicity,duplicate-2,2
composite,duplicate:10:campaign_window:3,10,multiplicity,duplicate-3,3
composite,single:10:product_window:zero,10,threshold,zero,1
composite,single:10:product_window:half,10,threshold,half,1
composite,single:10:product_window:below5,10,threshold,below5,1
composite,single:10:product_window:below,10,threshold,below,1
composite,single:10:product_window:exact,10,threshold,exact,1
composite,single:10:product_window:above,10,threshold,above,1
composite,single:10:product_window:above5,10,threshold,above5,1
composite,single:10:product_window:high,10,threshold,high,1
composite,duplicate:10:product_window:2,10,multiplicity,duplicate-2,2
composite,duplicate:10:product_window:3,10,multiplicity,duplicate-3,3
composite,pair:10:tenant_window:campaign_window,10,permutation,high-high,2
composite,mixed:10:tenant_window:campaign_window,10,mixed,high-low,2
composite,pair:10:tenant_window:product_window,10,permutation,high-high,2
composite,mixed:10:tenant_window:product_window,10,mixed,high-low,2
composite,pair:10:campaign_window:tenant_window,10,permutation,high-high,2
composite,mixed:10:campaign_window:tenant_window,10,mixed,high-low,2
composite,pair:10:campaign_window:product_window,10,permutation,high-high,2
composite,mixed:10:campaign_window:product_window,10,mixed,high-low,2
composite,pair:10:product_window:tenant_window,10,permutation,high-high,2
composite,mixed:10:product_window:tenant_window,10,mixed,high-low,2
composite,pair:10:product_window:campaign_window,10,permutation,high-high,2
composite,mixed:10:product_window:campaign_window,10,mixed,high-low,2
composite,unknown:10,10,catalog,unknown-template,1
composite,empty:11:a,11,repeat,empty-a,0
composite,empty:11:b,11,repeat,empty-b,0
composite,single:11:tenant_window:zero,11,threshold,zero,1
composite,single:11:tenant_window:half,11,threshold,half,1
composite,single:11:tenant_window:below5,11,threshold,below5,1
composite,single:11:tenant_window:below,11,threshold,below,1
composite,single:11:tenant_window:exact,11,threshold,exact,1
composite,single:11:tenant_window:above,11,threshold,above,1
composite,single:11:tenant_window:above5,11,threshold,above5,1
composite,single:11:tenant_window:high,11,threshold,high,1
composite,duplicate:11:tenant_window:2,11,multiplicity,duplicate-2,2
composite,duplicate:11:tenant_window:3,11,multiplicity,duplicate-3,3
composite,single:11:campaign_window:zero,11,threshold,zero,1
composite,single:11:campaign_window:half,11,threshold,half,1
composite,single:11:campaign_window:below5,11,threshold,below5,1
composite,single:11:campaign_window:below,11,threshold,below,1
composite,single:11:campaign_window:exact,11,threshold,exact,1
composite,single:11:campaign_window:above,11,threshold,above,1
composite,single:11:campaign_window:above5,11,threshold,above5,1
composite,single:11:campaign_window:high,11,threshold,high,1
composite,duplicate:11:campaign_window:2,11,multiplicity,duplicate-2,2
composite,duplicate:11:campaign_window:3,11,multiplicity,duplicate-3,3
composite,single:11:product_window:zero,11,threshold,zero,1
composite,single:11:product_window:half,11,threshold,half,1
composite,single:11:product_window:below5,11,threshold,below5,1
composite,single:11:product_window:below,11,threshold,below,1
composite,single:11:product_window:exact,11,threshold,exact,1
composite,single:11:product_window:above,11,threshold,above,1
composite,single:11:product_window:above5,11,threshold,above5,1
composite,single:11:product_window:high,11,threshold,high,1
composite,duplicate:11:product_window:2,11,multiplicity,duplicate-2,2
composite,duplicate:11:product_window:3,11,multiplicity,duplicate-3,3
composite,pair:11:tenant_window:campaign_window,11,permutation,high-high,2
composite,mixed:11:tenant_window:campaign_window,11,mixed,high-low,2
composite,pair:11:tenant_window:product_window,11,permutation,high-high,2
composite,mixed:11:tenant_window:product_window,11,mixed,high-low,2
composite,pair:11:campaign_window:tenant_window,11,permutation,high-high,2
composite,mixed:11:campaign_window:tenant_window,11,mixed,high-low,2
composite,pair:11:campaign_window:product_window,11,permutation,high-high,2
composite,mixed:11:campaign_window:product_window,11,mixed,high-low,2
composite,pair:11:product_window:tenant_window,11,permutation,high-high,2
composite,mixed:11:product_window:tenant_window,11,mixed,high-low,2
composite,pair:11:product_window:campaign_window,11,permutation,high-high,2
composite,mixed:11:product_window:campaign_window,11,mixed,high-low,2
composite,unknown:11,11,catalog,unknown-template,1
composite,empty:12:a,12,repeat,empty-a,0
composite,empty:12:b,12,repeat,empty-b,0
composite,single:12:tenant_window:zero,12,threshold,zero,1
composite,single:12:tenant_window:half,12,threshold,half,1
composite,single:12:tenant_window:below5,12,threshold,below5,1
composite,single:12:tenant_window:below,12,threshold,below,1
composite,single:12:tenant_window:exact,12,threshold,exact,1
composite,single:12:tenant_window:above,12,threshold,above,1
composite,single:12:tenant_window:above5,12,threshold,above5,1
composite,single:12:tenant_window:high,12,threshold,high,1
composite,duplicate:12:tenant_window:2,12,multiplicity,duplicate-2,2
composite,duplicate:12:tenant_window:3,12,multiplicity,duplicate-3,3
composite,single:12:campaign_window:zero,12,threshold,zero,1
composite,single:12:campaign_window:half,12,threshold,half,1
composite,single:12:campaign_window:below5,12,threshold,below5,1
composite,single:12:campaign_window:below,12,threshold,below,1
composite,single:12:campaign_window:exact,12,threshold,exact,1
composite,single:12:campaign_window:above,12,threshold,above,1
composite,single:12:campaign_window:above5,12,threshold,above5,1
composite,single:12:campaign_window:high,12,threshold,high,1
composite,duplicate:12:campaign_window:2,12,multiplicity,duplicate-2,2
composite,duplicate:12:campaign_window:3,12,multiplicity,duplicate-3,3
composite,single:12:product_window:zero,12,threshold,zero,1
composite,single:12:product_window:half,12,threshold,half,1
composite,single:12:product_window:below5,12,threshold,below5,1
composite,single:12:product_window:below,12,threshold,below,1
composite,single:12:product_window:exact,12,threshold,exact,1
composite,single:12:product_window:above,12,threshold,above,1
composite,single:12:product_window:above5,12,threshold,above5,1
composite,single:12:product_window:high,12,threshold,high,1
composite,duplicate:12:product_window:2,12,multiplicity,duplicate-2,2
composite,duplicate:12:product_window:3,12,multiplicity,duplicate-3,3
composite,pair:12:tenant_window:campaign_window,12,permutation,high-high,2
composite,mixed:12:tenant_window:campaign_window,12,mixed,high-low,2
composite,pair:12:tenant_window:product_window,12,permutation,high-high,2
composite,mixed:12:tenant_window:product_window,12,mixed,high-low,2
composite,pair:12:campaign_window:tenant_window,12,permutation,high-high,2
composite,mixed:12:campaign_window:tenant_window,12,mixed,high-low,2
composite,pair:12:campaign_window:product_window,12,permutation,high-high,2
composite,mixed:12:campaign_window:product_window,12,mixed,high-low,2
composite,pair:12:product_window:tenant_window,12,permutation,high-high,2
composite,mixed:12:product_window:tenant_window,12,mixed,high-low,2
composite,pair:12:product_window:campaign_window,12,permutation,high-high,2
composite,mixed:12:product_window:campaign_window,12,mixed,high-low,2
composite,unknown:12,12,catalog,unknown-template,1
composite,empty:13:a,13,repeat,empty-a,0
composite,empty:13:b,13,repeat,empty-b,0
composite,single:13:tenant_window:zero,13,threshold,zero,1
composite,single:13:tenant_window:half,13,threshold,half,1
composite,single:13:tenant_window:below5,13,threshold,below5,1
composite,single:13:tenant_window:below,13,threshold,below,1
composite,single:13:tenant_window:exact,13,threshold,exact,1
composite,single:13:tenant_window:above,13,threshold,above,1
composite,single:13:tenant_window:above5,13,threshold,above5,1
composite,single:13:tenant_window:high,13,threshold,high,1
composite,duplicate:13:tenant_window:2,13,multiplicity,duplicate-2,2
composite,duplicate:13:tenant_window:3,13,multiplicity,duplicate-3,3
composite,single:13:campaign_window:zero,13,threshold,zero,1
composite,single:13:campaign_window:half,13,threshold,half,1
composite,single:13:campaign_window:below5,13,threshold,below5,1
composite,single:13:campaign_window:below,13,threshold,below,1
composite,single:13:campaign_window:exact,13,threshold,exact,1
composite,single:13:campaign_window:above,13,threshold,above,1
composite,single:13:campaign_window:above5,13,threshold,above5,1
composite,single:13:campaign_window:high,13,threshold,high,1
composite,duplicate:13:campaign_window:2,13,multiplicity,duplicate-2,2
composite,duplicate:13:campaign_window:3,13,multiplicity,duplicate-3,3
composite,single:13:product_window:zero,13,threshold,zero,1
composite,single:13:product_window:half,13,threshold,half,1
composite,single:13:product_window:below5,13,threshold,below5,1
composite,single:13:product_window:below,13,threshold,below,1
composite,single:13:product_window:exact,13,threshold,exact,1
composite,single:13:product_window:above,13,threshold,above,1
composite,single:13:product_window:above5,13,threshold,above5,1
composite,single:13:product_window:high,13,threshold,high,1
composite,duplicate:13:product_window:2,13,multiplicity,duplicate-2,2
composite,duplicate:13:product_window:3,13,multiplicity,duplicate-3,3
composite,pair:13:tenant_window:campaign_window,13,permutation,high-high,2
composite,mixed:13:tenant_window:campaign_window,13,mixed,high-low,2
composite,pair:13:tenant_window:product_window,13,permutation,high-high,2
composite,mixed:13:tenant_window:product_window,13,mixed,high-low,2
composite,pair:13:campaign_window:tenant_window,13,permutation,high-high,2
composite,mixed:13:campaign_window:tenant_window,13,mixed,high-low,2
composite,pair:13:campaign_window:product_window,13,permutation,high-high,2
composite,mixed:13:campaign_window:product_window,13,mixed,high-low,2
composite,pair:13:product_window:tenant_window,13,permutation,high-high,2
composite,mixed:13:product_window:tenant_window,13,mixed,high-low,2
composite,pair:13:product_window:campaign_window,13,permutation,high-high,2
composite,mixed:13:product_window:campaign_window,13,mixed,high-low,2
composite,unknown:13,13,catalog,unknown-template,1
composite,empty:14:a,14,repeat,empty-a,0
composite,empty:14:b,14,repeat,empty-b,0
composite,single:14:tenant_window:zero,14,threshold,zero,1
composite,single:14:tenant_window:half,14,threshold,half,1
composite,single:14:tenant_window:below5,14,threshold,below5,1
composite,single:14:tenant_window:below,14,threshold,below,1
composite,single:14:tenant_window:exact,14,threshold,exact,1
composite,single:14:tenant_window:above,14,threshold,above,1
composite,single:14:tenant_window:above5,14,threshold,above5,1
composite,single:14:tenant_window:high,14,threshold,high,1
composite,duplicate:14:tenant_window:2,14,multiplicity,duplicate-2,2
composite,duplicate:14:tenant_window:3,14,multiplicity,duplicate-3,3
composite,single:14:campaign_window:zero,14,threshold,zero,1
composite,single:14:campaign_window:half,14,threshold,half,1
composite,single:14:campaign_window:below5,14,threshold,below5,1
composite,single:14:campaign_window:below,14,threshold,below,1
composite,single:14:campaign_window:exact,14,threshold,exact,1
composite,single:14:campaign_window:above,14,threshold,above,1
composite,single:14:campaign_window:above5,14,threshold,above5,1
composite,single:14:campaign_window:high,14,threshold,high,1
composite,duplicate:14:campaign_window:2,14,multiplicity,duplicate-2,2
composite,duplicate:14:campaign_window:3,14,multiplicity,duplicate-3,3
composite,single:14:product_window:zero,14,threshold,zero,1
composite,single:14:product_window:half,14,threshold,half,1
composite,single:14:product_window:below5,14,threshold,below5,1
composite,single:14:product_window:below,14,threshold,below,1
composite,single:14:product_window:exact,14,threshold,exact,1
composite,single:14:product_window:above,14,threshold,above,1
composite,single:14:product_window:above5,14,threshold,above5,1
composite,single:14:product_window:high,14,threshold,high,1
composite,duplicate:14:product_window:2,14,multiplicity,duplicate-2,2
composite,duplicate:14:product_window:3,14,multiplicity,duplicate-3,3
composite,pair:14:tenant_window:campaign_window,14,permutation,high-high,2
composite,mixed:14:tenant_window:campaign_window,14,mixed,high-low,2
composite,pair:14:tenant_window:product_window,14,permutation,high-high,2
composite,mixed:14:tenant_window:product_window,14,mixed,high-low,2
composite,pair:14:campaign_window:tenant_window,14,permutation,high-high,2
composite,mixed:14:campaign_window:tenant_window,14,mixed,high-low,2
composite,pair:14:campaign_window:product_window,14,permutation,high-high,2
composite,mixed:14:campaign_window:product_window,14,mixed,high-low,2
composite,pair:14:product_window:tenant_window,14,permutation,high-high,2
composite,mixed:14:product_window:tenant_window,14,mixed,high-low,2
composite,pair:14:product_window:campaign_window,14,permutation,high-high,2
composite,mixed:14:product_window:campaign_window,14,mixed,high-low,2
composite,unknown:14,14,catalog,unknown-template,1
composite,empty:15:a,15,repeat,empty-a,0
composite,empty:15:b,15,repeat,empty-b,0
composite,single:15:tenant_window:zero,15,threshold,zero,1
composite,single:15:tenant_window:half,15,threshold,half,1
composite,single:15:tenant_window:below5,15,threshold,below5,1
composite,single:15:tenant_window:below,15,threshold,below,1
composite,single:15:tenant_window:exact,15,threshold,exact,1
composite,single:15:tenant_window:above,15,threshold,above,1
composite,single:15:tenant_window:above5,15,threshold,above5,1
composite,single:15:tenant_window:high,15,threshold,high,1
composite,duplicate:15:tenant_window:2,15,multiplicity,duplicate-2,2
composite,duplicate:15:tenant_window:3,15,multiplicity,duplicate-3,3
composite,single:15:campaign_window:zero,15,threshold,zero,1
composite,single:15:campaign_window:half,15,threshold,half,1
composite,single:15:campaign_window:below5,15,threshold,below5,1
composite,single:15:campaign_window:below,15,threshold,below,1
composite,single:15:campaign_window:exact,15,threshold,exact,1
composite,single:15:campaign_window:above,15,threshold,above,1
composite,single:15:campaign_window:above5,15,threshold,above5,1
composite,single:15:campaign_window:high,15,threshold,high,1
composite,duplicate:15:campaign_window:2,15,multiplicity,duplicate-2,2
composite,duplicate:15:campaign_window:3,15,multiplicity,duplicate-3,3
composite,single:15:product_window:zero,15,threshold,zero,1
composite,single:15:product_window:half,15,threshold,half,1
composite,single:15:product_window:below5,15,threshold,below5,1
composite,single:15:product_window:below,15,threshold,below,1
composite,single:15:product_window:exact,15,threshold,exact,1
composite,single:15:product_window:above,15,threshold,above,1
composite,single:15:product_window:above5,15,threshold,above5,1
composite,single:15:product_window:high,15,threshold,high,1
composite,duplicate:15:product_window:2,15,multiplicity,duplicate-2,2
composite,duplicate:15:product_window:3,15,multiplicity,duplicate-3,3
composite,pair:15:tenant_window:campaign_window,15,permutation,high-high,2
composite,mixed:15:tenant_window:campaign_window,15,mixed,high-low,2
composite,pair:15:tenant_window:product_window,15,permutation,high-high,2
composite,mixed:15:tenant_window:product_window,15,mixed,high-low,2
composite,pair:15:campaign_window:tenant_window,15,permutation,high-high,2
composite,mixed:15:campaign_window:tenant_window,15,mixed,high-low,2
composite,pair:15:campaign_window:product_window,15,permutation,high-high,2
composite,mixed:15:campaign_window:product_window,15,mixed,high-low,2
composite,pair:15:product_window:tenant_window,15,permutation,high-high,2
composite,mixed:15:product_window:tenant_window,15,mixed,high-low,2
composite,pair:15:product_window:campaign_window,15,permutation,high-high,2
composite,mixed:15:product_window:campaign_window,15,mixed,high-low,2
composite,unknown:15,15,catalog,unknown-template,1
composite,empty:16:a,16,repeat,empty-a,0
composite,empty:16:b,16,repeat,empty-b,0
composite,single:16:tenant_window:zero,16,threshold,zero,1
composite,single:16:tenant_window:half,16,threshold,half,1
composite,single:16:tenant_window:below5,16,threshold,below5,1
composite,single:16:tenant_window:below,16,threshold,below,1
composite,single:16:tenant_window:exact,16,threshold,exact,1
composite,single:16:tenant_window:above,16,threshold,above,1
composite,single:16:tenant_window:above5,16,threshold,above5,1
composite,single:16:tenant_window:high,16,threshold,high,1
composite,duplicate:16:tenant_window:2,16,multiplicity,duplicate-2,2
composite,duplicate:16:tenant_window:3,16,multiplicity,duplicate-3,3
composite,single:16:campaign_window:zero,16,threshold,zero,1
composite,single:16:campaign_window:half,16,threshold,half,1
composite,single:16:campaign_window:below5,16,threshold,below5,1
composite,single:16:campaign_window:below,16,threshold,below,1
composite,single:16:campaign_window:exact,16,threshold,exact,1
composite,single:16:campaign_window:above,16,threshold,above,1
composite,single:16:campaign_window:above5,16,threshold,above5,1
composite,single:16:campaign_window:high,16,threshold,high,1
composite,duplicate:16:campaign_window:2,16,multiplicity,duplicate-2,2
composite,duplicate:16:campaign_window:3,16,multiplicity,duplicate-3,3
composite,single:16:product_window:zero,16,threshold,zero,1
composite,single:16:product_window:half,16,threshold,half,1
composite,single:16:product_window:below5,16,threshold,below5,1
composite,single:16:product_window:below,16,threshold,below,1
composite,single:16:product_window:exact,16,threshold,exact,1
composite,single:16:product_window:above,16,threshold,above,1
composite,single:16:product_window:above5,16,threshold,above5,1
composite,single:16:product_window:high,16,threshold,high,1
composite,duplicate:16:product_window:2,16,multiplicity,duplicate-2,2
composite,duplicate:16:product_window:3,16,multiplicity,duplicate-3,3
composite,pair:16:tenant_window:campaign_window,16,permutation,high-high,2
composite,mixed:16:tenant_window:campaign_window,16,mixed,high-low,2
composite,pair:16:tenant_window:product_window,16,permutation,high-high,2
composite,mixed:16:tenant_window:product_window,16,mixed,high-low,2
composite,pair:16:campaign_window:tenant_window,16,permutation,high-high,2
composite,mixed:16:campaign_window:tenant_window,16,mixed,high-low,2
composite,pair:16:campaign_window:product_window,16,permutation,high-high,2
composite,mixed:16:campaign_window:product_window,16,mixed,high-low,2
composite,pair:16:product_window:tenant_window,16,permutation,high-high,2
composite,mixed:16:product_window:tenant_window,16,mixed,high-low,2
composite,pair:16:product_window:campaign_window,16,permutation,high-high,2
composite,mixed:16:product_window:campaign_window,16,mixed,high-low,2
composite,unknown:16,16,catalog,unknown-template,1
composite,empty:17:a,17,repeat,empty-a,0
composite,empty:17:b,17,repeat,empty-b,0
composite,single:17:tenant_window:zero,17,threshold,zero,1
composite,single:17:tenant_window:half,17,threshold,half,1
composite,single:17:tenant_window:below5,17,threshold,below5,1
composite,single:17:tenant_window:below,17,threshold,below,1
composite,single:17:tenant_window:exact,17,threshold,exact,1
composite,single:17:tenant_window:above,17,threshold,above,1
composite,single:17:tenant_window:above5,17,threshold,above5,1
composite,single:17:tenant_window:high,17,threshold,high,1
composite,duplicate:17:tenant_window:2,17,multiplicity,duplicate-2,2
composite,duplicate:17:tenant_window:3,17,multiplicity,duplicate-3,3
composite,single:17:campaign_window:zero,17,threshold,zero,1
composite,single:17:campaign_window:half,17,threshold,half,1
composite,single:17:campaign_window:below5,17,threshold,below5,1
composite,single:17:campaign_window:below,17,threshold,below,1
composite,single:17:campaign_window:exact,17,threshold,exact,1
composite,single:17:campaign_window:above,17,threshold,above,1
composite,single:17:campaign_window:above5,17,threshold,above5,1
composite,single:17:campaign_window:high,17,threshold,high,1
composite,duplicate:17:campaign_window:2,17,multiplicity,duplicate-2,2
composite,duplicate:17:campaign_window:3,17,multiplicity,duplicate-3,3
composite,single:17:product_window:zero,17,threshold,zero,1
composite,single:17:product_window:half,17,threshold,half,1
composite,single:17:product_window:below5,17,threshold,below5,1
composite,single:17:product_window:below,17,threshold,below,1
composite,single:17:product_window:exact,17,threshold,exact,1
composite,single:17:product_window:above,17,threshold,above,1
composite,single:17:product_window:above5,17,threshold,above5,1
composite,single:17:product_window:high,17,threshold,high,1
composite,duplicate:17:product_window:2,17,multiplicity,duplicate-2,2
composite,duplicate:17:product_window:3,17,multiplicity,duplicate-3,3
composite,pair:17:tenant_window:campaign_window,17,permutation,high-high,2
composite,mixed:17:tenant_window:campaign_window,17,mixed,high-low,2
composite,pair:17:tenant_window:product_window,17,permutation,high-high,2
composite,mixed:17:tenant_window:product_window,17,mixed,high-low,2
composite,pair:17:campaign_window:tenant_window,17,permutation,high-high,2
composite,mixed:17:campaign_window:tenant_window,17,mixed,high-low,2
composite,pair:17:campaign_window:product_window,17,permutation,high-high,2
composite,mixed:17:campaign_window:product_window,17,mixed,high-low,2
composite,pair:17:product_window:tenant_window,17,permutation,high-high,2
composite,mixed:17:product_window:tenant_window,17,mixed,high-low,2
composite,pair:17:product_window:campaign_window,17,permutation,high-high,2
composite,mixed:17:product_window:campaign_window,17,mixed,high-low,2
composite,unknown:17,17,catalog,unknown-template,1
composite,empty:18:a,18,repeat,empty-a,0
composite,empty:18:b,18,repeat,empty-b,0
composite,single:18:tenant_window:zero,18,threshold,zero,1
composite,single:18:tenant_window:half,18,threshold,half,1
composite,single:18:tenant_window:below5,18,threshold,below5,1
composite,single:18:tenant_window:below,18,threshold,below,1
composite,single:18:tenant_window:exact,18,threshold,exact,1
composite,single:18:tenant_window:above,18,threshold,above,1
composite,single:18:tenant_window:above5,18,threshold,above5,1
composite,single:18:tenant_window:high,18,threshold,high,1
composite,duplicate:18:tenant_window:2,18,multiplicity,duplicate-2,2
composite,duplicate:18:tenant_window:3,18,multiplicity,duplicate-3,3
composite,single:18:campaign_window:zero,18,threshold,zero,1
composite,single:18:campaign_window:half,18,threshold,half,1
composite,single:18:campaign_window:below5,18,threshold,below5,1
composite,single:18:campaign_window:below,18,threshold,below,1
composite,single:18:campaign_window:exact,18,threshold,exact,1
composite,single:18:campaign_window:above,18,threshold,above,1
composite,single:18:campaign_window:above5,18,threshold,above5,1
composite,single:18:campaign_window:high,18,threshold,high,1
composite,duplicate:18:campaign_window:2,18,multiplicity,duplicate-2,2
composite,duplicate:18:campaign_window:3,18,multiplicity,duplicate-3,3
composite,single:18:product_window:zero,18,threshold,zero,1
composite,single:18:product_window:half,18,threshold,half,1
composite,single:18:product_window:below5,18,threshold,below5,1
composite,single:18:product_window:below,18,threshold,below,1
composite,single:18:product_window:exact,18,threshold,exact,1
composite,single:18:product_window:above,18,threshold,above,1
composite,single:18:product_window:above5,18,threshold,above5,1
composite,single:18:product_window:high,18,threshold,high,1
composite,duplicate:18:product_window:2,18,multiplicity,duplicate-2,2
composite,duplicate:18:product_window:3,18,multiplicity,duplicate-3,3
composite,pair:18:tenant_window:campaign_window,18,permutation,high-high,2
composite,mixed:18:tenant_window:campaign_window,18,mixed,high-low,2
composite,pair:18:tenant_window:product_window,18,permutation,high-high,2
composite,mixed:18:tenant_window:product_window,18,mixed,high-low,2
composite,pair:18:campaign_window:tenant_window,18,permutation,high-high,2
composite,mixed:18:campaign_window:tenant_window,18,mixed,high-low,2
composite,pair:18:campaign_window:product_window,18,permutation,high-high,2
composite,mixed:18:campaign_window:product_window,18,mixed,high-low,2
composite,pair:18:product_window:tenant_window,18,permutation,high-high,2
composite,mixed:18:product_window:tenant_window,18,mixed,high-low,2
composite,pair:18:product_window:campaign_window,18,permutation,high-high,2
composite,mixed:18:product_window:campaign_window,18,mixed,high-low,2
composite,unknown:18,18,catalog,unknown-template,1
composite,empty:19:a,19,repeat,empty-a,0
composite,empty:19:b,19,repeat,empty-b,0
composite,single:19:tenant_window:zero,19,threshold,zero,1
composite,single:19:tenant_window:half,19,threshold,half,1
composite,single:19:tenant_window:below5,19,threshold,below5,1
composite,single:19:tenant_window:below,19,threshold,below,1
composite,single:19:tenant_window:exact,19,threshold,exact,1
composite,single:19:tenant_window:above,19,threshold,above,1
composite,single:19:tenant_window:above5,19,threshold,above5,1
composite,single:19:tenant_window:high,19,threshold,high,1
composite,duplicate:19:tenant_window:2,19,multiplicity,duplicate-2,2
composite,duplicate:19:tenant_window:3,19,multiplicity,duplicate-3,3
composite,single:19:campaign_window:zero,19,threshold,zero,1
composite,single:19:campaign_window:half,19,threshold,half,1
composite,single:19:campaign_window:below5,19,threshold,below5,1
composite,single:19:campaign_window:below,19,threshold,below,1
composite,single:19:campaign_window:exact,19,threshold,exact,1
composite,single:19:campaign_window:above,19,threshold,above,1
composite,single:19:campaign_window:above5,19,threshold,above5,1
composite,single:19:campaign_window:high,19,threshold,high,1
composite,duplicate:19:campaign_window:2,19,multiplicity,duplicate-2,2
composite,duplicate:19:campaign_window:3,19,multiplicity,duplicate-3,3
composite,single:19:product_window:zero,19,threshold,zero,1
composite,single:19:product_window:half,19,threshold,half,1
composite,single:19:product_window:below5,19,threshold,below5,1
composite,single:19:product_window:below,19,threshold,below,1
composite,single:19:product_window:exact,19,threshold,exact,1
composite,single:19:product_window:above,19,threshold,above,1
composite,single:19:product_window:above5,19,threshold,above5,1
composite,single:19:product_window:high,19,threshold,high,1
composite,duplicate:19:product_window:2,19,multiplicity,duplicate-2,2
composite,duplicate:19:product_window:3,19,multiplicity,duplicate-3,3
composite,pair:19:tenant_window:campaign_window,19,permutation,high-high,2
composite,mixed:19:tenant_window:campaign_window,19,mixed,high-low,2
composite,pair:19:tenant_window:product_window,19,permutation,high-high,2
composite,mixed:19:tenant_window:product_window,19,mixed,high-low,2
composite,pair:19:campaign_window:tenant_window,19,permutation,high-high,2
composite,mixed:19:campaign_window:tenant_window,19,mixed,high-low,2
composite,pair:19:campaign_window:product_window,19,permutation,high-high,2
composite,mixed:19:campaign_window:product_window,19,mixed,high-low,2
composite,pair:19:product_window:tenant_window,19,permutation,high-high,2
composite,mixed:19:product_window:tenant_window,19,mixed,high-low,2
composite,pair:19:product_window:campaign_window,19,permutation,high-high,2
composite,mixed:19:product_window:campaign_window,19,mixed,high-low,2
composite,unknown:19,19,catalog,unknown-template,1
composite,empty:20:a,20,repeat,empty-a,0
composite,empty:20:b,20,repeat,empty-b,0
composite,single:20:tenant_window:zero,20,threshold,zero,1
composite,single:20:tenant_window:half,20,threshold,half,1
composite,single:20:tenant_window:below5,20,threshold,below5,1
composite,single:20:tenant_window:below,20,threshold,below,1
composite,single:20:tenant_window:exact,20,threshold,exact,1
composite,single:20:tenant_window:above,20,threshold,above,1
composite,single:20:tenant_window:above5,20,threshold,above5,1
composite,single:20:tenant_window:high,20,threshold,high,1
composite,duplicate:20:tenant_window:2,20,multiplicity,duplicate-2,2
composite,duplicate:20:tenant_window:3,20,multiplicity,duplicate-3,3
composite,single:20:campaign_window:zero,20,threshold,zero,1
composite,single:20:campaign_window:half,20,threshold,half,1
composite,single:20:campaign_window:below5,20,threshold,below5,1
composite,single:20:campaign_window:below,20,threshold,below,1
composite,single:20:campaign_window:exact,20,threshold,exact,1
composite,single:20:campaign_window:above,20,threshold,above,1
composite,single:20:campaign_window:above5,20,threshold,above5,1
composite,single:20:campaign_window:high,20,threshold,high,1
composite,duplicate:20:campaign_window:2,20,multiplicity,duplicate-2,2
composite,duplicate:20:campaign_window:3,20,multiplicity,duplicate-3,3
composite,single:20:product_window:zero,20,threshold,zero,1
composite,single:20:product_window:half,20,threshold,half,1
composite,single:20:product_window:below5,20,threshold,below5,1
composite,single:20:product_window:below,20,threshold,below,1
composite,single:20:product_window:exact,20,threshold,exact,1
composite,single:20:product_window:above,20,threshold,above,1
composite,single:20:product_window:above5,20,threshold,above5,1
composite,single:20:product_window:high,20,threshold,high,1
composite,duplicate:20:product_window:2,20,multiplicity,duplicate-2,2
composite,duplicate:20:product_window:3,20,multiplicity,duplicate-3,3
composite,pair:20:tenant_window:campaign_window,20,permutation,high-high,2
composite,mixed:20:tenant_window:campaign_window,20,mixed,high-low,2
composite,pair:20:tenant_window:product_window,20,permutation,high-high,2
composite,mixed:20:tenant_window:product_window,20,mixed,high-low,2
composite,pair:20:campaign_window:tenant_window,20,permutation,high-high,2
composite,mixed:20:campaign_window:tenant_window,20,mixed,high-low,2
composite,pair:20:campaign_window:product_window,20,permutation,high-high,2
composite,mixed:20:campaign_window:product_window,20,mixed,high-low,2
composite,pair:20:product_window:tenant_window,20,permutation,high-high,2
composite,mixed:20:product_window:tenant_window,20,mixed,high-low,2
composite,pair:20:product_window:campaign_window,20,permutation,high-high,2
composite,mixed:20:product_window:campaign_window,20,mixed,high-low,2
composite,unknown:20,20,catalog,unknown-template,1
composite,empty:21:a,21,repeat,empty-a,0
composite,empty:21:b,21,repeat,empty-b,0
composite,single:21:tenant_window:zero,21,threshold,zero,1
composite,single:21:tenant_window:half,21,threshold,half,1
composite,single:21:tenant_window:below5,21,threshold,below5,1
composite,single:21:tenant_window:below,21,threshold,below,1
composite,single:21:tenant_window:exact,21,threshold,exact,1
composite,single:21:tenant_window:above,21,threshold,above,1
composite,single:21:tenant_window:above5,21,threshold,above5,1
composite,single:21:tenant_window:high,21,threshold,high,1
composite,duplicate:21:tenant_window:2,21,multiplicity,duplicate-2,2
composite,duplicate:21:tenant_window:3,21,multiplicity,duplicate-3,3
composite,single:21:campaign_window:zero,21,threshold,zero,1
composite,single:21:campaign_window:half,21,threshold,half,1
composite,single:21:campaign_window:below5,21,threshold,below5,1
composite,single:21:campaign_window:below,21,threshold,below,1
composite,single:21:campaign_window:exact,21,threshold,exact,1
composite,single:21:campaign_window:above,21,threshold,above,1
composite,single:21:campaign_window:above5,21,threshold,above5,1
composite,single:21:campaign_window:high,21,threshold,high,1
composite,duplicate:21:campaign_window:2,21,multiplicity,duplicate-2,2
composite,duplicate:21:campaign_window:3,21,multiplicity,duplicate-3,3
composite,single:21:product_window:zero,21,threshold,zero,1
composite,single:21:product_window:half,21,threshold,half,1
composite,single:21:product_window:below5,21,threshold,below5,1
composite,single:21:product_window:below,21,threshold,below,1
composite,single:21:product_window:exact,21,threshold,exact,1
composite,single:21:product_window:above,21,threshold,above,1
composite,single:21:product_window:above5,21,threshold,above5,1
composite,single:21:product_window:high,21,threshold,high,1
composite,duplicate:21:product_window:2,21,multiplicity,duplicate-2,2
composite,duplicate:21:product_window:3,21,multiplicity,duplicate-3,3
composite,pair:21:tenant_window:campaign_window,21,permutation,high-high,2
composite,mixed:21:tenant_window:campaign_window,21,mixed,high-low,2
composite,pair:21:tenant_window:product_window,21,permutation,high-high,2
composite,mixed:21:tenant_window:product_window,21,mixed,high-low,2
composite,pair:21:campaign_window:tenant_window,21,permutation,high-high,2
composite,mixed:21:campaign_window:tenant_window,21,mixed,high-low,2
composite,pair:21:campaign_window:product_window,21,permutation,high-high,2
composite,mixed:21:campaign_window:product_window,21,mixed,high-low,2
composite,pair:21:product_window:tenant_window,21,permutation,high-high,2
composite,mixed:21:product_window:tenant_window,21,mixed,high-low,2
composite,pair:21:product_window:campaign_window,21,permutation,high-high,2
composite,mixed:21:product_window:campaign_window,21,mixed,high-low,2
composite,unknown:21,21,catalog,unknown-template,1
composite,empty:22:a,22,repeat,empty-a,0
composite,empty:22:b,22,repeat,empty-b,0
composite,single:22:tenant_window:zero,22,threshold,zero,1
composite,single:22:tenant_window:half,22,threshold,half,1
composite,single:22:tenant_window:below5,22,threshold,below5,1
composite,single:22:tenant_window:below,22,threshold,below,1
composite,single:22:tenant_window:exact,22,threshold,exact,1
composite,single:22:tenant_window:above,22,threshold,above,1
composite,single:22:tenant_window:above5,22,threshold,above5,1
composite,single:22:tenant_window:high,22,threshold,high,1
composite,duplicate:22:tenant_window:2,22,multiplicity,duplicate-2,2
composite,duplicate:22:tenant_window:3,22,multiplicity,duplicate-3,3
composite,single:22:campaign_window:zero,22,threshold,zero,1
composite,single:22:campaign_window:half,22,threshold,half,1
composite,single:22:campaign_window:below5,22,threshold,below5,1
composite,single:22:campaign_window:below,22,threshold,below,1
composite,single:22:campaign_window:exact,22,threshold,exact,1
composite,single:22:campaign_window:above,22,threshold,above,1
composite,single:22:campaign_window:above5,22,threshold,above5,1
composite,single:22:campaign_window:high,22,threshold,high,1
composite,duplicate:22:campaign_window:2,22,multiplicity,duplicate-2,2
composite,duplicate:22:campaign_window:3,22,multiplicity,duplicate-3,3
composite,single:22:product_window:zero,22,threshold,zero,1
composite,single:22:product_window:half,22,threshold,half,1
composite,single:22:product_window:below5,22,threshold,below5,1
composite,single:22:product_window:below,22,threshold,below,1
composite,single:22:product_window:exact,22,threshold,exact,1
composite,single:22:product_window:above,22,threshold,above,1
composite,single:22:product_window:above5,22,threshold,above5,1
composite,single:22:product_window:high,22,threshold,high,1
composite,duplicate:22:product_window:2,22,multiplicity,duplicate-2,2
composite,duplicate:22:product_window:3,22,multiplicity,duplicate-3,3
composite,pair:22:tenant_window:campaign_window,22,permutation,high-high,2
composite,mixed:22:tenant_window:campaign_window,22,mixed,high-low,2
composite,pair:22:tenant_window:product_window,22,permutation,high-high,2
composite,mixed:22:tenant_window:product_window,22,mixed,high-low,2
composite,pair:22:campaign_window:tenant_window,22,permutation,high-high,2
composite,mixed:22:campaign_window:tenant_window,22,mixed,high-low,2
composite,pair:22:campaign_window:product_window,22,permutation,high-high,2
composite,mixed:22:campaign_window:product_window,22,mixed,high-low,2
composite,pair:22:product_window:tenant_window,22,permutation,high-high,2
composite,mixed:22:product_window:tenant_window,22,mixed,high-low,2
composite,pair:22:product_window:campaign_window,22,permutation,high-high,2
composite,mixed:22:product_window:campaign_window,22,mixed,high-low,2
composite,unknown:22,22,catalog,unknown-template,1
composite,empty:23:a,23,repeat,empty-a,0
composite,empty:23:b,23,repeat,empty-b,0
composite,single:23:tenant_window:zero,23,threshold,zero,1
composite,single:23:tenant_window:half,23,threshold,half,1
composite,single:23:tenant_window:below5,23,threshold,below5,1
composite,single:23:tenant_window:below,23,threshold,below,1
composite,single:23:tenant_window:exact,23,threshold,exact,1
composite,single:23:tenant_window:above,23,threshold,above,1
composite,single:23:tenant_window:above5,23,threshold,above5,1
composite,single:23:tenant_window:high,23,threshold,high,1
composite,duplicate:23:tenant_window:2,23,multiplicity,duplicate-2,2
composite,duplicate:23:tenant_window:3,23,multiplicity,duplicate-3,3
composite,single:23:campaign_window:zero,23,threshold,zero,1
composite,single:23:campaign_window:half,23,threshold,half,1
composite,single:23:campaign_window:below5,23,threshold,below5,1
composite,single:23:campaign_window:below,23,threshold,below,1
composite,single:23:campaign_window:exact,23,threshold,exact,1
composite,single:23:campaign_window:above,23,threshold,above,1
composite,single:23:campaign_window:above5,23,threshold,above5,1
composite,single:23:campaign_window:high,23,threshold,high,1
composite,duplicate:23:campaign_window:2,23,multiplicity,duplicate-2,2
composite,duplicate:23:campaign_window:3,23,multiplicity,duplicate-3,3
composite,single:23:product_window:zero,23,threshold,zero,1
composite,single:23:product_window:half,23,threshold,half,1
composite,single:23:product_window:below5,23,threshold,below5,1
composite,single:23:product_window:below,23,threshold,below,1
composite,single:23:product_window:exact,23,threshold,exact,1
composite,single:23:product_window:above,23,threshold,above,1
composite,single:23:product_window:above5,23,threshold,above5,1
composite,single:23:product_window:high,23,threshold,high,1
composite,duplicate:23:product_window:2,23,multiplicity,duplicate-2,2
composite,duplicate:23:product_window:3,23,multiplicity,duplicate-3,3
composite,pair:23:tenant_window:campaign_window,23,permutation,high-high,2
composite,mixed:23:tenant_window:campaign_window,23,mixed,high-low,2
composite,pair:23:tenant_window:product_window,23,permutation,high-high,2
composite,mixed:23:tenant_window:product_window,23,mixed,high-low,2
composite,pair:23:campaign_window:tenant_window,23,permutation,high-high,2
composite,mixed:23:campaign_window:tenant_window,23,mixed,high-low,2
composite,pair:23:campaign_window:product_window,23,permutation,high-high,2
composite,mixed:23:campaign_window:product_window,23,mixed,high-low,2
composite,pair:23:product_window:tenant_window,23,permutation,high-high,2
composite,mixed:23:product_window:tenant_window,23,mixed,high-low,2
composite,pair:23:product_window:campaign_window,23,permutation,high-high,2
composite,mixed:23:product_window:campaign_window,23,mixed,high-low,2
composite,unknown:23,23,catalog,unknown-template,1
composite,empty:24:a,24,repeat,empty-a,0
composite,empty:24:b,24,repeat,empty-b,0
composite,single:24:tenant_window:zero,24,threshold,zero,1
composite,single:24:tenant_window:half,24,threshold,half,1
composite,single:24:tenant_window:below5,24,threshold,below5,1
composite,single:24:tenant_window:below,24,threshold,below,1
composite,single:24:tenant_window:exact,24,threshold,exact,1
composite,single:24:tenant_window:above,24,threshold,above,1
composite,single:24:tenant_window:above5,24,threshold,above5,1
composite,single:24:tenant_window:high,24,threshold,high,1
composite,duplicate:24:tenant_window:2,24,multiplicity,duplicate-2,2
composite,duplicate:24:tenant_window:3,24,multiplicity,duplicate-3,3
composite,single:24:campaign_window:zero,24,threshold,zero,1
composite,single:24:campaign_window:half,24,threshold,half,1
composite,single:24:campaign_window:below5,24,threshold,below5,1
composite,single:24:campaign_window:below,24,threshold,below,1
composite,single:24:campaign_window:exact,24,threshold,exact,1
composite,single:24:campaign_window:above,24,threshold,above,1
composite,single:24:campaign_window:above5,24,threshold,above5,1
composite,single:24:campaign_window:high,24,threshold,high,1
composite,duplicate:24:campaign_window:2,24,multiplicity,duplicate-2,2
composite,duplicate:24:campaign_window:3,24,multiplicity,duplicate-3,3
composite,single:24:product_window:zero,24,threshold,zero,1
composite,single:24:product_window:half,24,threshold,half,1
composite,single:24:product_window:below5,24,threshold,below5,1
composite,single:24:product_window:below,24,threshold,below,1
composite,single:24:product_window:exact,24,threshold,exact,1
composite,single:24:product_window:above,24,threshold,above,1
composite,single:24:product_window:above5,24,threshold,above5,1
composite,single:24:product_window:high,24,threshold,high,1
composite,duplicate:24:product_window:2,24,multiplicity,duplicate-2,2
composite,duplicate:24:product_window:3,24,multiplicity,duplicate-3,3
composite,pair:24:tenant_window:campaign_window,24,permutation,high-high,2
composite,mixed:24:tenant_window:campaign_window,24,mixed,high-low,2
composite,pair:24:tenant_window:product_window,24,permutation,high-high,2
composite,mixed:24:tenant_window:product_window,24,mixed,high-low,2
composite,pair:24:campaign_window:tenant_window,24,permutation,high-high,2
composite,mixed:24:campaign_window:tenant_window,24,mixed,high-low,2
composite,pair:24:campaign_window:product_window,24,permutation,high-high,2
composite,mixed:24:campaign_window:product_window,24,mixed,high-low,2
composite,pair:24:product_window:tenant_window,24,permutation,high-high,2
composite,mixed:24:product_window:tenant_window,24,mixed,high-low,2
composite,pair:24:product_window:campaign_window,24,permutation,high-high,2
composite,mixed:24:product_window:campaign_window,24,mixed,high-low,2
composite,unknown:24,24,catalog,unknown-template,1
composite,empty:25:a,25,repeat,empty-a,0
composite,empty:25:b,25,repeat,empty-b,0
composite,single:25:tenant_window:zero,25,threshold,zero,1
composite,single:25:tenant_window:half,25,threshold,half,1
composite,single:25:tenant_window:below5,25,threshold,below5,1
composite,single:25:tenant_window:below,25,threshold,below,1
composite,single:25:tenant_window:exact,25,threshold,exact,1
composite,single:25:tenant_window:above,25,threshold,above,1
composite,single:25:tenant_window:above5,25,threshold,above5,1
composite,single:25:tenant_window:high,25,threshold,high,1
composite,duplicate:25:tenant_window:2,25,multiplicity,duplicate-2,2
composite,duplicate:25:tenant_window:3,25,multiplicity,duplicate-3,3
composite,single:25:campaign_window:zero,25,threshold,zero,1
composite,single:25:campaign_window:half,25,threshold,half,1
composite,single:25:campaign_window:below5,25,threshold,below5,1
composite,single:25:campaign_window:below,25,threshold,below,1
composite,single:25:campaign_window:exact,25,threshold,exact,1
composite,single:25:campaign_window:above,25,threshold,above,1
composite,single:25:campaign_window:above5,25,threshold,above5,1
composite,single:25:campaign_window:high,25,threshold,high,1
composite,duplicate:25:campaign_window:2,25,multiplicity,duplicate-2,2
composite,duplicate:25:campaign_window:3,25,multiplicity,duplicate-3,3
composite,single:25:product_window:zero,25,threshold,zero,1
composite,single:25:product_window:half,25,threshold,half,1
composite,single:25:product_window:below5,25,threshold,below5,1
composite,single:25:product_window:below,25,threshold,below,1
composite,single:25:product_window:exact,25,threshold,exact,1
composite,single:25:product_window:above,25,threshold,above,1
composite,single:25:product_window:above5,25,threshold,above5,1
composite,single:25:product_window:high,25,threshold,high,1
composite,duplicate:25:product_window:2,25,multiplicity,duplicate-2,2
composite,duplicate:25:product_window:3,25,multiplicity,duplicate-3,3
composite,pair:25:tenant_window:campaign_window,25,permutation,high-high,2
composite,mixed:25:tenant_window:campaign_window,25,mixed,high-low,2
composite,pair:25:tenant_window:product_window,25,permutation,high-high,2
composite,mixed:25:tenant_window:product_window,25,mixed,high-low,2
composite,pair:25:campaign_window:tenant_window,25,permutation,high-high,2
composite,mixed:25:campaign_window:tenant_window,25,mixed,high-low,2
composite,pair:25:campaign_window:product_window,25,permutation,high-high,2
composite,mixed:25:campaign_window:product_window,25,mixed,high-low,2
composite,pair:25:product_window:tenant_window,25,permutation,high-high,2
composite,mixed:25:product_window:tenant_window,25,mixed,high-low,2
composite,pair:25:product_window:campaign_window,25,permutation,high-high,2
composite,mixed:25:product_window:campaign_window,25,mixed,high-low,2
composite,unknown:25,25,catalog,unknown-template,1
composite,empty:26:a,26,repeat,empty-a,0
composite,empty:26:b,26,repeat,empty-b,0
composite,single:26:tenant_window:zero,26,threshold,zero,1
composite,single:26:tenant_window:half,26,threshold,half,1
composite,single:26:tenant_window:below5,26,threshold,below5,1
composite,single:26:tenant_window:below,26,threshold,below,1
composite,single:26:tenant_window:exact,26,threshold,exact,1
composite,single:26:tenant_window:above,26,threshold,above,1
composite,single:26:tenant_window:above5,26,threshold,above5,1
composite,single:26:tenant_window:high,26,threshold,high,1
composite,duplicate:26:tenant_window:2,26,multiplicity,duplicate-2,2
composite,duplicate:26:tenant_window:3,26,multiplicity,duplicate-3,3
composite,single:26:campaign_window:zero,26,threshold,zero,1
composite,single:26:campaign_window:half,26,threshold,half,1
composite,single:26:campaign_window:below5,26,threshold,below5,1
composite,single:26:campaign_window:below,26,threshold,below,1
composite,single:26:campaign_window:exact,26,threshold,exact,1
composite,single:26:campaign_window:above,26,threshold,above,1
composite,single:26:campaign_window:above5,26,threshold,above5,1
composite,single:26:campaign_window:high,26,threshold,high,1
composite,duplicate:26:campaign_window:2,26,multiplicity,duplicate-2,2
composite,duplicate:26:campaign_window:3,26,multiplicity,duplicate-3,3
composite,single:26:product_window:zero,26,threshold,zero,1
composite,single:26:product_window:half,26,threshold,half,1
composite,single:26:product_window:below5,26,threshold,below5,1
composite,single:26:product_window:below,26,threshold,below,1
composite,single:26:product_window:exact,26,threshold,exact,1
composite,single:26:product_window:above,26,threshold,above,1
composite,single:26:product_window:above5,26,threshold,above5,1
composite,single:26:product_window:high,26,threshold,high,1
composite,duplicate:26:product_window:2,26,multiplicity,duplicate-2,2
composite,duplicate:26:product_window:3,26,multiplicity,duplicate-3,3
composite,pair:26:tenant_window:campaign_window,26,permutation,high-high,2
composite,mixed:26:tenant_window:campaign_window,26,mixed,high-low,2
composite,pair:26:tenant_window:product_window,26,permutation,high-high,2
composite,mixed:26:tenant_window:product_window,26,mixed,high-low,2
composite,pair:26:campaign_window:tenant_window,26,permutation,high-high,2
composite,mixed:26:campaign_window:tenant_window,26,mixed,high-low,2
composite,pair:26:campaign_window:product_window,26,permutation,high-high,2
composite,mixed:26:campaign_window:product_window,26,mixed,high-low,2
composite,pair:26:product_window:tenant_window,26,permutation,high-high,2
composite,mixed:26:product_window:tenant_window,26,mixed,high-low,2
composite,pair:26:product_window:campaign_window,26,permutation,high-high,2
composite,mixed:26:product_window:campaign_window,26,mixed,high-low,2
composite,unknown:26,26,catalog,unknown-template,1
composite,empty:27:a,27,repeat,empty-a,0
composite,empty:27:b,27,repeat,empty-b,0
composite,single:27:tenant_window:zero,27,threshold,zero,1
composite,single:27:tenant_window:half,27,threshold,half,1
composite,single:27:tenant_window:below5,27,threshold,below5,1
composite,single:27:tenant_window:below,27,threshold,below,1
composite,single:27:tenant_window:exact,27,threshold,exact,1
composite,single:27:tenant_window:above,27,threshold,above,1
composite,single:27:tenant_window:above5,27,threshold,above5,1
composite,single:27:tenant_window:high,27,threshold,high,1
composite,duplicate:27:tenant_window:2,27,multiplicity,duplicate-2,2
composite,duplicate:27:tenant_window:3,27,multiplicity,duplicate-3,3
composite,single:27:campaign_window:zero,27,threshold,zero,1
composite,single:27:campaign_window:half,27,threshold,half,1
composite,single:27:campaign_window:below5,27,threshold,below5,1
composite,single:27:campaign_window:below,27,threshold,below,1
composite,single:27:campaign_window:exact,27,threshold,exact,1
composite,single:27:campaign_window:above,27,threshold,above,1
composite,single:27:campaign_window:above5,27,threshold,above5,1
composite,single:27:campaign_window:high,27,threshold,high,1
composite,duplicate:27:campaign_window:2,27,multiplicity,duplicate-2,2
composite,duplicate:27:campaign_window:3,27,multiplicity,duplicate-3,3
composite,single:27:product_window:zero,27,threshold,zero,1
composite,single:27:product_window:half,27,threshold,half,1
composite,single:27:product_window:below5,27,threshold,below5,1
composite,single:27:product_window:below,27,threshold,below,1
composite,single:27:product_window:exact,27,threshold,exact,1
composite,single:27:product_window:above,27,threshold,above,1
composite,single:27:product_window:above5,27,threshold,above5,1
composite,single:27:product_window:high,27,threshold,high,1
composite,duplicate:27:product_window:2,27,multiplicity,duplicate-2,2
composite,duplicate:27:product_window:3,27,multiplicity,duplicate-3,3
composite,pair:27:tenant_window:campaign_window,27,permutation,high-high,2
composite,mixed:27:tenant_window:campaign_window,27,mixed,high-low,2
composite,pair:27:tenant_window:product_window,27,permutation,high-high,2
composite,mixed:27:tenant_window:product_window,27,mixed,high-low,2
composite,pair:27:campaign_window:tenant_window,27,permutation,high-high,2
composite,mixed:27:campaign_window:tenant_window,27,mixed,high-low,2
composite,pair:27:campaign_window:product_window,27,permutation,high-high,2
composite,mixed:27:campaign_window:product_window,27,mixed,high-low,2
composite,pair:27:product_window:tenant_window,27,permutation,high-high,2
composite,mixed:27:product_window:tenant_window,27,mixed,high-low,2
composite,pair:27:product_window:campaign_window,27,permutation,high-high,2
composite,mixed:27:product_window:campaign_window,27,mixed,high-low,2
composite,unknown:27,27,catalog,unknown-template,1
composite,empty:28:a,28,repeat,empty-a,0
composite,empty:28:b,28,repeat,empty-b,0
composite,single:28:tenant_window:zero,28,threshold,zero,1
composite,single:28:tenant_window:half,28,threshold,half,1
composite,single:28:tenant_window:below5,28,threshold,below5,1
composite,single:28:tenant_window:below,28,threshold,below,1
composite,single:28:tenant_window:exact,28,threshold,exact,1
composite,single:28:tenant_window:above,28,threshold,above,1
composite,single:28:tenant_window:above5,28,threshold,above5,1
composite,single:28:tenant_window:high,28,threshold,high,1
composite,duplicate:28:tenant_window:2,28,multiplicity,duplicate-2,2
composite,duplicate:28:tenant_window:3,28,multiplicity,duplicate-3,3
composite,single:28:campaign_window:zero,28,threshold,zero,1
composite,single:28:campaign_window:half,28,threshold,half,1
composite,single:28:campaign_window:below5,28,threshold,below5,1
composite,single:28:campaign_window:below,28,threshold,below,1
composite,single:28:campaign_window:exact,28,threshold,exact,1
composite,single:28:campaign_window:above,28,threshold,above,1
composite,single:28:campaign_window:above5,28,threshold,above5,1
composite,single:28:campaign_window:high,28,threshold,high,1
composite,duplicate:28:campaign_window:2,28,multiplicity,duplicate-2,2
composite,duplicate:28:campaign_window:3,28,multiplicity,duplicate-3,3
composite,single:28:product_window:zero,28,threshold,zero,1
composite,single:28:product_window:half,28,threshold,half,1
composite,single:28:product_window:below5,28,threshold,below5,1
composite,single:28:product_window:below,28,threshold,below,1
composite,single:28:product_window:exact,28,threshold,exact,1
composite,single:28:product_window:above,28,threshold,above,1
composite,single:28:product_window:above5,28,threshold,above5,1
composite,single:28:product_window:high,28,threshold,high,1
composite,duplicate:28:product_window:2,28,multiplicity,duplicate-2,2
composite,duplicate:28:product_window:3,28,multiplicity,duplicate-3,3
composite,pair:28:tenant_window:campaign_window,28,permutation,high-high,2
composite,mixed:28:tenant_window:campaign_window,28,mixed,high-low,2
composite,pair:28:tenant_window:product_window,28,permutation,high-high,2
composite,mixed:28:tenant_window:product_window,28,mixed,high-low,2
composite,pair:28:campaign_window:tenant_window,28,permutation,high-high,2
composite,mixed:28:campaign_window:tenant_window,28,mixed,high-low,2
composite,pair:28:campaign_window:product_window,28,permutation,high-high,2
composite,mixed:28:campaign_window:product_window,28,mixed,high-low,2
composite,pair:28:product_window:tenant_window,28,permutation,high-high,2
composite,mixed:28:product_window:tenant_window,28,mixed,high-low,2
composite,pair:28:product_window:campaign_window,28,permutation,high-high,2
composite,mixed:28:product_window:campaign_window,28,mixed,high-low,2
composite,unknown:28,28,catalog,unknown-template,1
composite,empty:29:a,29,repeat,empty-a,0
composite,empty:29:b,29,repeat,empty-b,0
composite,single:29:tenant_window:zero,29,threshold,zero,1
composite,single:29:tenant_window:half,29,threshold,half,1
composite,single:29:tenant_window:below5,29,threshold,below5,1
composite,single:29:tenant_window:below,29,threshold,below,1
composite,single:29:tenant_window:exact,29,threshold,exact,1
composite,single:29:tenant_window:above,29,threshold,above,1
composite,single:29:tenant_window:above5,29,threshold,above5,1
composite,single:29:tenant_window:high,29,threshold,high,1
composite,duplicate:29:tenant_window:2,29,multiplicity,duplicate-2,2
composite,duplicate:29:tenant_window:3,29,multiplicity,duplicate-3,3
composite,single:29:campaign_window:zero,29,threshold,zero,1
composite,single:29:campaign_window:half,29,threshold,half,1
composite,single:29:campaign_window:below5,29,threshold,below5,1
composite,single:29:campaign_window:below,29,threshold,below,1
composite,single:29:campaign_window:exact,29,threshold,exact,1
composite,single:29:campaign_window:above,29,threshold,above,1
composite,single:29:campaign_window:above5,29,threshold,above5,1
composite,single:29:campaign_window:high,29,threshold,high,1
composite,duplicate:29:campaign_window:2,29,multiplicity,duplicate-2,2
composite,duplicate:29:campaign_window:3,29,multiplicity,duplicate-3,3
composite,single:29:product_window:zero,29,threshold,zero,1
composite,single:29:product_window:half,29,threshold,half,1
composite,single:29:product_window:below5,29,threshold,below5,1
composite,single:29:product_window:below,29,threshold,below,1
composite,single:29:product_window:exact,29,threshold,exact,1
composite,single:29:product_window:above,29,threshold,above,1
composite,single:29:product_window:above5,29,threshold,above5,1
composite,single:29:product_window:high,29,threshold,high,1
composite,duplicate:29:product_window:2,29,multiplicity,duplicate-2,2
composite,duplicate:29:product_window:3,29,multiplicity,duplicate-3,3
composite,pair:29:tenant_window:campaign_window,29,permutation,high-high,2
composite,mixed:29:tenant_window:campaign_window,29,mixed,high-low,2
composite,pair:29:tenant_window:product_window,29,permutation,high-high,2
composite,mixed:29:tenant_window:product_window,29,mixed,high-low,2
composite,pair:29:campaign_window:tenant_window,29,permutation,high-high,2
composite,mixed:29:campaign_window:tenant_window,29,mixed,high-low,2
composite,pair:29:campaign_window:product_window,29,permutation,high-high,2
composite,mixed:29:campaign_window:product_window,29,mixed,high-low,2
composite,pair:29:product_window:tenant_window,29,permutation,high-high,2
composite,mixed:29:product_window:tenant_window,29,mixed,high-low,2
composite,pair:29:product_window:campaign_window,29,permutation,high-high,2
composite,mixed:29:product_window:campaign_window,29,mixed,high-low,2
composite,unknown:29,29,catalog,unknown-template,1
composite,empty:30:a,30,repeat,empty-a,0
composite,empty:30:b,30,repeat,empty-b,0
composite,single:30:tenant_window:zero,30,threshold,zero,1
composite,single:30:tenant_window:half,30,threshold,half,1
composite,single:30:tenant_window:below5,30,threshold,below5,1
composite,single:30:tenant_window:below,30,threshold,below,1
composite,single:30:tenant_window:exact,30,threshold,exact,1
composite,single:30:tenant_window:above,30,threshold,above,1
composite,single:30:tenant_window:above5,30,threshold,above5,1
composite,single:30:tenant_window:high,30,threshold,high,1
composite,duplicate:30:tenant_window:2,30,multiplicity,duplicate-2,2
composite,duplicate:30:tenant_window:3,30,multiplicity,duplicate-3,3
composite,single:30:campaign_window:zero,30,threshold,zero,1
composite,single:30:campaign_window:half,30,threshold,half,1
composite,single:30:campaign_window:below5,30,threshold,below5,1
composite,single:30:campaign_window:below,30,threshold,below,1
composite,single:30:campaign_window:exact,30,threshold,exact,1
composite,single:30:campaign_window:above,30,threshold,above,1
composite,single:30:campaign_window:above5,30,threshold,above5,1
composite,single:30:campaign_window:high,30,threshold,high,1
composite,duplicate:30:campaign_window:2,30,multiplicity,duplicate-2,2
composite,duplicate:30:campaign_window:3,30,multiplicity,duplicate-3,3
composite,single:30:product_window:zero,30,threshold,zero,1
composite,single:30:product_window:half,30,threshold,half,1
composite,single:30:product_window:below5,30,threshold,below5,1
composite,single:30:product_window:below,30,threshold,below,1
composite,single:30:product_window:exact,30,threshold,exact,1
composite,single:30:product_window:above,30,threshold,above,1
composite,single:30:product_window:above5,30,threshold,above5,1
composite,single:30:product_window:high,30,threshold,high,1
composite,duplicate:30:product_window:2,30,multiplicity,duplicate-2,2
composite,duplicate:30:product_window:3,30,multiplicity,duplicate-3,3
composite,pair:30:tenant_window:campaign_window,30,permutation,high-high,2
composite,mixed:30:tenant_window:campaign_window,30,mixed,high-low,2
composite,pair:30:tenant_window:product_window,30,permutation,high-high,2
composite,mixed:30:tenant_window:product_window,30,mixed,high-low,2
composite,pair:30:campaign_window:tenant_window,30,permutation,high-high,2
composite,mixed:30:campaign_window:tenant_window,30,mixed,high-low,2
composite,pair:30:campaign_window:product_window,30,permutation,high-high,2
composite,mixed:30:campaign_window:product_window,30,mixed,high-low,2
composite,pair:30:product_window:tenant_window,30,permutation,high-high,2
composite,mixed:30:product_window:tenant_window,30,mixed,high-low,2
composite,pair:30:product_window:campaign_window,30,permutation,high-high,2
composite,mixed:30:product_window:campaign_window,30,mixed,high-low,2
composite,unknown:30,30,catalog,unknown-template,1
composite,empty:31:a,31,repeat,empty-a,0
composite,empty:31:b,31,repeat,empty-b,0
composite,single:31:tenant_window:zero,31,threshold,zero,1
composite,single:31:tenant_window:half,31,threshold,half,1
composite,single:31:tenant_window:below5,31,threshold,below5,1
composite,single:31:tenant_window:below,31,threshold,below,1
composite,single:31:tenant_window:exact,31,threshold,exact,1
composite,single:31:tenant_window:above,31,threshold,above,1
composite,single:31:tenant_window:above5,31,threshold,above5,1
composite,single:31:tenant_window:high,31,threshold,high,1
composite,duplicate:31:tenant_window:2,31,multiplicity,duplicate-2,2
composite,duplicate:31:tenant_window:3,31,multiplicity,duplicate-3,3
composite,single:31:campaign_window:zero,31,threshold,zero,1
composite,single:31:campaign_window:half,31,threshold,half,1
composite,single:31:campaign_window:below5,31,threshold,below5,1
composite,single:31:campaign_window:below,31,threshold,below,1
composite,single:31:campaign_window:exact,31,threshold,exact,1
composite,single:31:campaign_window:above,31,threshold,above,1
composite,single:31:campaign_window:above5,31,threshold,above5,1
composite,single:31:campaign_window:high,31,threshold,high,1
composite,duplicate:31:campaign_window:2,31,multiplicity,duplicate-2,2
composite,duplicate:31:campaign_window:3,31,multiplicity,duplicate-3,3
composite,single:31:product_window:zero,31,threshold,zero,1
composite,single:31:product_window:half,31,threshold,half,1
composite,single:31:product_window:below5,31,threshold,below5,1
composite,single:31:product_window:below,31,threshold,below,1
composite,single:31:product_window:exact,31,threshold,exact,1
composite,single:31:product_window:above,31,threshold,above,1
composite,single:31:product_window:above5,31,threshold,above5,1
composite,single:31:product_window:high,31,threshold,high,1
composite,duplicate:31:product_window:2,31,multiplicity,duplicate-2,2
composite,duplicate:31:product_window:3,31,multiplicity,duplicate-3,3
composite,pair:31:tenant_window:campaign_window,31,permutation,high-high,2
composite,mixed:31:tenant_window:campaign_window,31,mixed,high-low,2
composite,pair:31:tenant_window:product_window,31,permutation,high-high,2
composite,mixed:31:tenant_window:product_window,31,mixed,high-low,2
composite,pair:31:campaign_window:tenant_window,31,permutation,high-high,2
composite,mixed:31:campaign_window:tenant_window,31,mixed,high-low,2
composite,pair:31:campaign_window:product_window,31,permutation,high-high,2
composite,mixed:31:campaign_window:product_window,31,mixed,high-low,2
composite,pair:31:product_window:tenant_window,31,permutation,high-high,2
composite,mixed:31:product_window:tenant_window,31,mixed,high-low,2
composite,pair:31:product_window:campaign_window,31,permutation,high-high,2
composite,mixed:31:product_window:campaign_window,31,mixed,high-low,2
composite,unknown:31,31,catalog,unknown-template,1
composite,empty:32:a,32,repeat,empty-a,0
composite,empty:32:b,32,repeat,empty-b,0
composite,single:32:tenant_window:zero,32,threshold,zero,1
composite,single:32:tenant_window:half,32,threshold,half,1
composite,single:32:tenant_window:below5,32,threshold,below5,1
composite,single:32:tenant_window:below,32,threshold,below,1
composite,single:32:tenant_window:exact,32,threshold,exact,1
composite,single:32:tenant_window:above,32,threshold,above,1
composite,single:32:tenant_window:above5,32,threshold,above5,1
composite,single:32:tenant_window:high,32,threshold,high,1
composite,duplicate:32:tenant_window:2,32,multiplicity,duplicate-2,2
composite,duplicate:32:tenant_window:3,32,multiplicity,duplicate-3,3
composite,single:32:campaign_window:zero,32,threshold,zero,1
composite,single:32:campaign_window:half,32,threshold,half,1
composite,single:32:campaign_window:below5,32,threshold,below5,1
composite,single:32:campaign_window:below,32,threshold,below,1
composite,single:32:campaign_window:exact,32,threshold,exact,1
composite,single:32:campaign_window:above,32,threshold,above,1
composite,single:32:campaign_window:above5,32,threshold,above5,1
composite,single:32:campaign_window:high,32,threshold,high,1
composite,duplicate:32:campaign_window:2,32,multiplicity,duplicate-2,2
composite,duplicate:32:campaign_window:3,32,multiplicity,duplicate-3,3
composite,single:32:product_window:zero,32,threshold,zero,1
composite,single:32:product_window:half,32,threshold,half,1
composite,single:32:product_window:below5,32,threshold,below5,1
composite,single:32:product_window:below,32,threshold,below,1
composite,single:32:product_window:exact,32,threshold,exact,1
composite,single:32:product_window:above,32,threshold,above,1
composite,single:32:product_window:above5,32,threshold,above5,1
composite,single:32:product_window:high,32,threshold,high,1
composite,duplicate:32:product_window:2,32,multiplicity,duplicate-2,2
composite,duplicate:32:product_window:3,32,multiplicity,duplicate-3,3
composite,pair:32:tenant_window:campaign_window,32,permutation,high-high,2
composite,mixed:32:tenant_window:campaign_window,32,mixed,high-low,2
composite,pair:32:tenant_window:product_window,32,permutation,high-high,2
composite,mixed:32:tenant_window:product_window,32,mixed,high-low,2
composite,pair:32:campaign_window:tenant_window,32,permutation,high-high,2
composite,mixed:32:campaign_window:tenant_window,32,mixed,high-low,2
composite,pair:32:campaign_window:product_window,32,permutation,high-high,2
composite,mixed:32:campaign_window:product_window,32,mixed,high-low,2
composite,pair:32:product_window:tenant_window,32,permutation,high-high,2
composite,mixed:32:product_window:tenant_window,32,mixed,high-low,2
composite,pair:32:product_window:campaign_window,32,permutation,high-high,2
composite,mixed:32:product_window:campaign_window,32,mixed,high-low,2
composite,unknown:32,32,catalog,unknown-template,1
composite,empty:33:a,33,repeat,empty-a,0
composite,empty:33:b,33,repeat,empty-b,0
composite,single:33:tenant_window:zero,33,threshold,zero,1
composite,single:33:tenant_window:half,33,threshold,half,1
composite,single:33:tenant_window:below5,33,threshold,below5,1
composite,single:33:tenant_window:below,33,threshold,below,1
composite,single:33:tenant_window:exact,33,threshold,exact,1
composite,single:33:tenant_window:above,33,threshold,above,1
composite,single:33:tenant_window:above5,33,threshold,above5,1
composite,single:33:tenant_window:high,33,threshold,high,1
composite,duplicate:33:tenant_window:2,33,multiplicity,duplicate-2,2
composite,duplicate:33:tenant_window:3,33,multiplicity,duplicate-3,3
composite,single:33:campaign_window:zero,33,threshold,zero,1
composite,single:33:campaign_window:half,33,threshold,half,1
composite,single:33:campaign_window:below5,33,threshold,below5,1
composite,single:33:campaign_window:below,33,threshold,below,1
composite,single:33:campaign_window:exact,33,threshold,exact,1
composite,single:33:campaign_window:above,33,threshold,above,1
composite,single:33:campaign_window:above5,33,threshold,above5,1
composite,single:33:campaign_window:high,33,threshold,high,1
composite,duplicate:33:campaign_window:2,33,multiplicity,duplicate-2,2
composite,duplicate:33:campaign_window:3,33,multiplicity,duplicate-3,3
composite,single:33:product_window:zero,33,threshold,zero,1
composite,single:33:product_window:half,33,threshold,half,1
composite,single:33:product_window:below5,33,threshold,below5,1
composite,single:33:product_window:below,33,threshold,below,1
composite,single:33:product_window:exact,33,threshold,exact,1
composite,single:33:product_window:above,33,threshold,above,1
composite,single:33:product_window:above5,33,threshold,above5,1
composite,single:33:product_window:high,33,threshold,high,1
composite,duplicate:33:product_window:2,33,multiplicity,duplicate-2,2
composite,duplicate:33:product_window:3,33,multiplicity,duplicate-3,3
composite,pair:33:tenant_window:campaign_window,33,permutation,high-high,2
composite,mixed:33:tenant_window:campaign_window,33,mixed,high-low,2
composite,pair:33:tenant_window:product_window,33,permutation,high-high,2
composite,mixed:33:tenant_window:product_window,33,mixed,high-low,2
composite,pair:33:campaign_window:tenant_window,33,permutation,high-high,2
composite,mixed:33:campaign_window:tenant_window,33,mixed,high-low,2
composite,pair:33:campaign_window:product_window,33,permutation,high-high,2
composite,mixed:33:campaign_window:product_window,33,mixed,high-low,2
composite,pair:33:product_window:tenant_window,33,permutation,high-high,2
composite,mixed:33:product_window:tenant_window,33,mixed,high-low,2
composite,pair:33:product_window:campaign_window,33,permutation,high-high,2
composite,mixed:33:product_window:campaign_window,33,mixed,high-low,2
composite,unknown:33,33,catalog,unknown-template,1
composite,empty:34:a,34,repeat,empty-a,0
composite,empty:34:b,34,repeat,empty-b,0
composite,single:34:tenant_window:zero,34,threshold,zero,1
composite,single:34:tenant_window:half,34,threshold,half,1
composite,single:34:tenant_window:below5,34,threshold,below5,1
composite,single:34:tenant_window:below,34,threshold,below,1
composite,single:34:tenant_window:exact,34,threshold,exact,1
composite,single:34:tenant_window:above,34,threshold,above,1
composite,single:34:tenant_window:above5,34,threshold,above5,1
composite,single:34:tenant_window:high,34,threshold,high,1
composite,duplicate:34:tenant_window:2,34,multiplicity,duplicate-2,2
composite,duplicate:34:tenant_window:3,34,multiplicity,duplicate-3,3
composite,single:34:campaign_window:zero,34,threshold,zero,1
composite,single:34:campaign_window:half,34,threshold,half,1
composite,single:34:campaign_window:below5,34,threshold,below5,1
composite,single:34:campaign_window:below,34,threshold,below,1
composite,single:34:campaign_window:exact,34,threshold,exact,1
composite,single:34:campaign_window:above,34,threshold,above,1
composite,single:34:campaign_window:above5,34,threshold,above5,1
composite,single:34:campaign_window:high,34,threshold,high,1
composite,duplicate:34:campaign_window:2,34,multiplicity,duplicate-2,2
composite,duplicate:34:campaign_window:3,34,multiplicity,duplicate-3,3
composite,single:34:product_window:zero,34,threshold,zero,1
composite,single:34:product_window:half,34,threshold,half,1
composite,single:34:product_window:below5,34,threshold,below5,1
composite,single:34:product_window:below,34,threshold,below,1
composite,single:34:product_window:exact,34,threshold,exact,1
composite,single:34:product_window:above,34,threshold,above,1
composite,single:34:product_window:above5,34,threshold,above5,1
composite,single:34:product_window:high,34,threshold,high,1
composite,duplicate:34:product_window:2,34,multiplicity,duplicate-2,2
composite,duplicate:34:product_window:3,34,multiplicity,duplicate-3,3
composite,pair:34:tenant_window:campaign_window,34,permutation,high-high,2
composite,mixed:34:tenant_window:campaign_window,34,mixed,high-low,2
composite,pair:34:tenant_window:product_window,34,permutation,high-high,2
composite,mixed:34:tenant_window:product_window,34,mixed,high-low,2
composite,pair:34:campaign_window:tenant_window,34,permutation,high-high,2
composite,mixed:34:campaign_window:tenant_window,34,mixed,high-low,2
composite,pair:34:campaign_window:product_window,34,permutation,high-high,2
composite,mixed:34:campaign_window:product_window,34,mixed,high-low,2
composite,pair:34:product_window:tenant_window,34,permutation,high-high,2
composite,mixed:34:product_window:tenant_window,34,mixed,high-low,2
composite,pair:34:product_window:campaign_window,34,permutation,high-high,2
composite,mixed:34:product_window:campaign_window,34,mixed,high-low,2
composite,unknown:34,34,catalog,unknown-template,1
composite,empty:35:a,35,repeat,empty-a,0
composite,empty:35:b,35,repeat,empty-b,0
composite,single:35:tenant_window:zero,35,threshold,zero,1
composite,single:35:tenant_window:half,35,threshold,half,1
composite,single:35:tenant_window:below5,35,threshold,below5,1
composite,single:35:tenant_window:below,35,threshold,below,1
composite,single:35:tenant_window:exact,35,threshold,exact,1
composite,single:35:tenant_window:above,35,threshold,above,1
composite,single:35:tenant_window:above5,35,threshold,above5,1
composite,single:35:tenant_window:high,35,threshold,high,1
composite,duplicate:35:tenant_window:2,35,multiplicity,duplicate-2,2
composite,duplicate:35:tenant_window:3,35,multiplicity,duplicate-3,3
composite,single:35:campaign_window:zero,35,threshold,zero,1
composite,single:35:campaign_window:half,35,threshold,half,1
composite,single:35:campaign_window:below5,35,threshold,below5,1
composite,single:35:campaign_window:below,35,threshold,below,1
composite,single:35:campaign_window:exact,35,threshold,exact,1
composite,single:35:campaign_window:above,35,threshold,above,1
composite,single:35:campaign_window:above5,35,threshold,above5,1
composite,single:35:campaign_window:high,35,threshold,high,1
composite,duplicate:35:campaign_window:2,35,multiplicity,duplicate-2,2
composite,duplicate:35:campaign_window:3,35,multiplicity,duplicate-3,3
composite,single:35:product_window:zero,35,threshold,zero,1
composite,single:35:product_window:half,35,threshold,half,1
composite,single:35:product_window:below5,35,threshold,below5,1
composite,single:35:product_window:below,35,threshold,below,1
composite,single:35:product_window:exact,35,threshold,exact,1
composite,single:35:product_window:above,35,threshold,above,1
composite,single:35:product_window:above5,35,threshold,above5,1
composite,single:35:product_window:high,35,threshold,high,1
composite,duplicate:35:product_window:2,35,multiplicity,duplicate-2,2
composite,duplicate:35:product_window:3,35,multiplicity,duplicate-3,3
composite,pair:35:tenant_window:campaign_window,35,permutation,high-high,2
composite,mixed:35:tenant_window:campaign_window,35,mixed,high-low,2
composite,pair:35:tenant_window:product_window,35,permutation,high-high,2
composite,mixed:35:tenant_window:product_window,35,mixed,high-low,2
composite,pair:35:campaign_window:tenant_window,35,permutation,high-high,2
composite,mixed:35:campaign_window:tenant_window,35,mixed,high-low,2
composite,pair:35:campaign_window:product_window,35,permutation,high-high,2
composite,mixed:35:campaign_window:product_window,35,mixed,high-low,2
composite,pair:35:product_window:tenant_window,35,permutation,high-high,2
composite,mixed:35:product_window:tenant_window,35,mixed,high-low,2
composite,pair:35:product_window:campaign_window,35,permutation,high-high,2
composite,mixed:35:product_window:campaign_window,35,mixed,high-low,2
composite,unknown:35,35,catalog,unknown-template,1
composite,empty:36:a,36,repeat,empty-a,0
composite,empty:36:b,36,repeat,empty-b,0
composite,single:36:tenant_window:zero,36,threshold,zero,1
composite,single:36:tenant_window:half,36,threshold,half,1
composite,single:36:tenant_window:below5,36,threshold,below5,1
composite,single:36:tenant_window:below,36,threshold,below,1
composite,single:36:tenant_window:exact,36,threshold,exact,1
composite,single:36:tenant_window:above,36,threshold,above,1
composite,single:36:tenant_window:above5,36,threshold,above5,1
composite,single:36:tenant_window:high,36,threshold,high,1
composite,duplicate:36:tenant_window:2,36,multiplicity,duplicate-2,2
composite,duplicate:36:tenant_window:3,36,multiplicity,duplicate-3,3
composite,single:36:campaign_window:zero,36,threshold,zero,1
composite,single:36:campaign_window:half,36,threshold,half,1
composite,single:36:campaign_window:below5,36,threshold,below5,1
composite,single:36:campaign_window:below,36,threshold,below,1
composite,single:36:campaign_window:exact,36,threshold,exact,1
composite,single:36:campaign_window:above,36,threshold,above,1
composite,single:36:campaign_window:above5,36,threshold,above5,1
composite,single:36:campaign_window:high,36,threshold,high,1
composite,duplicate:36:campaign_window:2,36,multiplicity,duplicate-2,2
composite,duplicate:36:campaign_window:3,36,multiplicity,duplicate-3,3
composite,single:36:product_window:zero,36,threshold,zero,1
composite,single:36:product_window:half,36,threshold,half,1
composite,single:36:product_window:below5,36,threshold,below5,1
composite,single:36:product_window:below,36,threshold,below,1
composite,single:36:product_window:exact,36,threshold,exact,1
composite,single:36:product_window:above,36,threshold,above,1
composite,single:36:product_window:above5,36,threshold,above5,1
composite,single:36:product_window:high,36,threshold,high,1
composite,duplicate:36:product_window:2,36,multiplicity,duplicate-2,2
composite,duplicate:36:product_window:3,36,multiplicity,duplicate-3,3
composite,pair:36:tenant_window:campaign_window,36,permutation,high-high,2
composite,mixed:36:tenant_window:campaign_window,36,mixed,high-low,2
composite,pair:36:tenant_window:product_window,36,permutation,high-high,2
composite,mixed:36:tenant_window:product_window,36,mixed,high-low,2
composite,pair:36:campaign_window:tenant_window,36,permutation,high-high,2
composite,mixed:36:campaign_window:tenant_window,36,mixed,high-low,2
composite,pair:36:campaign_window:product_window,36,permutation,high-high,2
composite,mixed:36:campaign_window:product_window,36,mixed,high-low,2
composite,pair:36:product_window:tenant_window,36,permutation,high-high,2
composite,mixed:36:product_window:tenant_window,36,mixed,high-low,2
composite,pair:36:product_window:campaign_window,36,permutation,high-high,2
composite,mixed:36:product_window:campaign_window,36,mixed,high-low,2
composite,unknown:36,36,catalog,unknown-template,1
composite,empty:37:a,37,repeat,empty-a,0
composite,empty:37:b,37,repeat,empty-b,0
composite,single:37:tenant_window:zero,37,threshold,zero,1
composite,single:37:tenant_window:half,37,threshold,half,1
composite,single:37:tenant_window:below5,37,threshold,below5,1
composite,single:37:tenant_window:below,37,threshold,below,1
composite,single:37:tenant_window:exact,37,threshold,exact,1
composite,single:37:tenant_window:above,37,threshold,above,1
composite,single:37:tenant_window:above5,37,threshold,above5,1
composite,single:37:tenant_window:high,37,threshold,high,1
composite,duplicate:37:tenant_window:2,37,multiplicity,duplicate-2,2
composite,duplicate:37:tenant_window:3,37,multiplicity,duplicate-3,3
composite,single:37:campaign_window:zero,37,threshold,zero,1
composite,single:37:campaign_window:half,37,threshold,half,1
composite,single:37:campaign_window:below5,37,threshold,below5,1
composite,single:37:campaign_window:below,37,threshold,below,1
composite,single:37:campaign_window:exact,37,threshold,exact,1
composite,single:37:campaign_window:above,37,threshold,above,1
composite,single:37:campaign_window:above5,37,threshold,above5,1
composite,single:37:campaign_window:high,37,threshold,high,1
composite,duplicate:37:campaign_window:2,37,multiplicity,duplicate-2,2
composite,duplicate:37:campaign_window:3,37,multiplicity,duplicate-3,3
composite,single:37:product_window:zero,37,threshold,zero,1
composite,single:37:product_window:half,37,threshold,half,1
composite,single:37:product_window:below5,37,threshold,below5,1
composite,single:37:product_window:below,37,threshold,below,1
composite,single:37:product_window:exact,37,threshold,exact,1
composite,single:37:product_window:above,37,threshold,above,1
composite,single:37:product_window:above5,37,threshold,above5,1
composite,single:37:product_window:high,37,threshold,high,1
composite,duplicate:37:product_window:2,37,multiplicity,duplicate-2,2
composite,duplicate:37:product_window:3,37,multiplicity,duplicate-3,3
composite,pair:37:tenant_window:campaign_window,37,permutation,high-high,2
composite,mixed:37:tenant_window:campaign_window,37,mixed,high-low,2
composite,pair:37:tenant_window:product_window,37,permutation,high-high,2
composite,mixed:37:tenant_window:product_window,37,mixed,high-low,2
composite,pair:37:campaign_window:tenant_window,37,permutation,high-high,2
composite,mixed:37:campaign_window:tenant_window,37,mixed,high-low,2
composite,pair:37:campaign_window:product_window,37,permutation,high-high,2
composite,mixed:37:campaign_window:product_window,37,mixed,high-low,2
composite,pair:37:product_window:tenant_window,37,permutation,high-high,2
composite,mixed:37:product_window:tenant_window,37,mixed,high-low,2
composite,pair:37:product_window:campaign_window,37,permutation,high-high,2
composite,mixed:37:product_window:campaign_window,37,mixed,high-low,2
composite,unknown:37,37,catalog,unknown-template,1
composite,empty:38:a,38,repeat,empty-a,0
composite,empty:38:b,38,repeat,empty-b,0
composite,single:38:tenant_window:zero,38,threshold,zero,1
composite,single:38:tenant_window:half,38,threshold,half,1
composite,single:38:tenant_window:below5,38,threshold,below5,1
composite,single:38:tenant_window:below,38,threshold,below,1
composite,single:38:tenant_window:exact,38,threshold,exact,1
composite,single:38:tenant_window:above,38,threshold,above,1
composite,single:38:tenant_window:above5,38,threshold,above5,1
composite,single:38:tenant_window:high,38,threshold,high,1
composite,duplicate:38:tenant_window:2,38,multiplicity,duplicate-2,2
composite,duplicate:38:tenant_window:3,38,multiplicity,duplicate-3,3
composite,single:38:campaign_window:zero,38,threshold,zero,1
composite,single:38:campaign_window:half,38,threshold,half,1
composite,single:38:campaign_window:below5,38,threshold,below5,1
composite,single:38:campaign_window:below,38,threshold,below,1
composite,single:38:campaign_window:exact,38,threshold,exact,1
composite,single:38:campaign_window:above,38,threshold,above,1
composite,single:38:campaign_window:above5,38,threshold,above5,1
composite,single:38:campaign_window:high,38,threshold,high,1
composite,duplicate:38:campaign_window:2,38,multiplicity,duplicate-2,2
composite,duplicate:38:campaign_window:3,38,multiplicity,duplicate-3,3
composite,single:38:product_window:zero,38,threshold,zero,1
composite,single:38:product_window:half,38,threshold,half,1
composite,single:38:product_window:below5,38,threshold,below5,1
composite,single:38:product_window:below,38,threshold,below,1
composite,single:38:product_window:exact,38,threshold,exact,1
composite,single:38:product_window:above,38,threshold,above,1
composite,single:38:product_window:above5,38,threshold,above5,1
composite,single:38:product_window:high,38,threshold,high,1
composite,duplicate:38:product_window:2,38,multiplicity,duplicate-2,2
composite,duplicate:38:product_window:3,38,multiplicity,duplicate-3,3
composite,pair:38:tenant_window:campaign_window,38,permutation,high-high,2
composite,mixed:38:tenant_window:campaign_window,38,mixed,high-low,2
composite,pair:38:tenant_window:product_window,38,permutation,high-high,2
composite,mixed:38:tenant_window:product_window,38,mixed,high-low,2
composite,pair:38:campaign_window:tenant_window,38,permutation,high-high,2
composite,mixed:38:campaign_window:tenant_window,38,mixed,high-low,2
composite,pair:38:campaign_window:product_window,38,permutation,high-high,2
composite,mixed:38:campaign_window:product_window,38,mixed,high-low,2
composite,pair:38:product_window:tenant_window,38,permutation,high-high,2
composite,mixed:38:product_window:tenant_window,38,mixed,high-low,2
composite,pair:38:product_window:campaign_window,38,permutation,high-high,2
composite,mixed:38:product_window:campaign_window,38,mixed,high-low,2
composite,unknown:38,38,catalog,unknown-template,1
composite,empty:39:a,39,repeat,empty-a,0
composite,empty:39:b,39,repeat,empty-b,0
composite,single:39:tenant_window:zero,39,threshold,zero,1
composite,single:39:tenant_window:half,39,threshold,half,1
composite,single:39:tenant_window:below5,39,threshold,below5,1
composite,single:39:tenant_window:below,39,threshold,below,1
composite,single:39:tenant_window:exact,39,threshold,exact,1
composite,single:39:tenant_window:above,39,threshold,above,1
composite,single:39:tenant_window:above5,39,threshold,above5,1
composite,single:39:tenant_window:high,39,threshold,high,1
composite,duplicate:39:tenant_window:2,39,multiplicity,duplicate-2,2
composite,duplicate:39:tenant_window:3,39,multiplicity,duplicate-3,3
composite,single:39:campaign_window:zero,39,threshold,zero,1
composite,single:39:campaign_window:half,39,threshold,half,1
composite,single:39:campaign_window:below5,39,threshold,below5,1
composite,single:39:campaign_window:below,39,threshold,below,1
composite,single:39:campaign_window:exact,39,threshold,exact,1
composite,single:39:campaign_window:above,39,threshold,above,1
composite,single:39:campaign_window:above5,39,threshold,above5,1
composite,single:39:campaign_window:high,39,threshold,high,1
composite,duplicate:39:campaign_window:2,39,multiplicity,duplicate-2,2
composite,duplicate:39:campaign_window:3,39,multiplicity,duplicate-3,3
composite,single:39:product_window:zero,39,threshold,zero,1
composite,single:39:product_window:half,39,threshold,half,1
composite,single:39:product_window:below5,39,threshold,below5,1
composite,single:39:product_window:below,39,threshold,below,1
composite,single:39:product_window:exact,39,threshold,exact,1
composite,single:39:product_window:above,39,threshold,above,1
composite,single:39:product_window:above5,39,threshold,above5,1
composite,single:39:product_window:high,39,threshold,high,1
composite,duplicate:39:product_window:2,39,multiplicity,duplicate-2,2
composite,duplicate:39:product_window:3,39,multiplicity,duplicate-3,3
composite,pair:39:tenant_window:campaign_window,39,permutation,high-high,2
composite,mixed:39:tenant_window:campaign_window,39,mixed,high-low,2
composite,pair:39:tenant_window:product_window,39,permutation,high-high,2
composite,mixed:39:tenant_window:product_window,39,mixed,high-low,2
composite,pair:39:campaign_window:tenant_window,39,permutation,high-high,2
composite,mixed:39:campaign_window:tenant_window,39,mixed,high-low,2
composite,pair:39:campaign_window:product_window,39,permutation,high-high,2
composite,mixed:39:campaign_window:product_window,39,mixed,high-low,2
composite,pair:39:product_window:tenant_window,39,permutation,high-high,2
composite,mixed:39:product_window:tenant_window,39,mixed,high-low,2
composite,pair:39:product_window:campaign_window,39,permutation,high-high,2
composite,mixed:39:product_window:campaign_window,39,mixed,high-low,2
composite,unknown:39,39,catalog,unknown-template,1
composite,empty:40:a,40,repeat,empty-a,0
composite,empty:40:b,40,repeat,empty-b,0
composite,single:40:tenant_window:zero,40,threshold,zero,1
composite,single:40:tenant_window:half,40,threshold,half,1
composite,single:40:tenant_window:below5,40,threshold,below5,1
composite,single:40:tenant_window:below,40,threshold,below,1
composite,single:40:tenant_window:exact,40,threshold,exact,1
composite,single:40:tenant_window:above,40,threshold,above,1
composite,single:40:tenant_window:above5,40,threshold,above5,1
composite,single:40:tenant_window:high,40,threshold,high,1
composite,duplicate:40:tenant_window:2,40,multiplicity,duplicate-2,2
composite,duplicate:40:tenant_window:3,40,multiplicity,duplicate-3,3
composite,single:40:campaign_window:zero,40,threshold,zero,1
composite,single:40:campaign_window:half,40,threshold,half,1
composite,single:40:campaign_window:below5,40,threshold,below5,1
composite,single:40:campaign_window:below,40,threshold,below,1
composite,single:40:campaign_window:exact,40,threshold,exact,1
composite,single:40:campaign_window:above,40,threshold,above,1
composite,single:40:campaign_window:above5,40,threshold,above5,1
composite,single:40:campaign_window:high,40,threshold,high,1
composite,duplicate:40:campaign_window:2,40,multiplicity,duplicate-2,2
composite,duplicate:40:campaign_window:3,40,multiplicity,duplicate-3,3
composite,single:40:product_window:zero,40,threshold,zero,1
composite,single:40:product_window:half,40,threshold,half,1
composite,single:40:product_window:below5,40,threshold,below5,1
composite,single:40:product_window:below,40,threshold,below,1
composite,single:40:product_window:exact,40,threshold,exact,1
composite,single:40:product_window:above,40,threshold,above,1
composite,single:40:product_window:above5,40,threshold,above5,1
composite,single:40:product_window:high,40,threshold,high,1
composite,duplicate:40:product_window:2,40,multiplicity,duplicate-2,2
composite,duplicate:40:product_window:3,40,multiplicity,duplicate-3,3
composite,pair:40:tenant_window:campaign_window,40,permutation,high-high,2
composite,mixed:40:tenant_window:campaign_window,40,mixed,high-low,2
composite,pair:40:tenant_window:product_window,40,permutation,high-high,2
composite,mixed:40:tenant_window:product_window,40,mixed,high-low,2
composite,pair:40:campaign_window:tenant_window,40,permutation,high-high,2
composite,mixed:40:campaign_window:tenant_window,40,mixed,high-low,2
composite,pair:40:campaign_window:product_window,40,permutation,high-high,2
composite,mixed:40:campaign_window:product_window,40,mixed,high-low,2
composite,pair:40:product_window:tenant_window,40,permutation,high-high,2
composite,mixed:40:product_window:tenant_window,40,mixed,high-low,2
composite,pair:40:product_window:campaign_window,40,permutation,high-high,2
composite,mixed:40:product_window:campaign_window,40,mixed,high-low,2
composite,unknown:40,40,catalog,unknown-template,1
composite,empty:41:a,41,repeat,empty-a,0
composite,empty:41:b,41,repeat,empty-b,0
composite,single:41:tenant_window:zero,41,threshold,zero,1
composite,single:41:tenant_window:half,41,threshold,half,1
composite,single:41:tenant_window:below5,41,threshold,below5,1
composite,single:41:tenant_window:below,41,threshold,below,1
composite,single:41:tenant_window:exact,41,threshold,exact,1
composite,single:41:tenant_window:above,41,threshold,above,1
composite,single:41:tenant_window:above5,41,threshold,above5,1
composite,single:41:tenant_window:high,41,threshold,high,1
composite,duplicate:41:tenant_window:2,41,multiplicity,duplicate-2,2
composite,duplicate:41:tenant_window:3,41,multiplicity,duplicate-3,3
composite,single:41:campaign_window:zero,41,threshold,zero,1
composite,single:41:campaign_window:half,41,threshold,half,1
composite,single:41:campaign_window:below5,41,threshold,below5,1
composite,single:41:campaign_window:below,41,threshold,below,1
composite,single:41:campaign_window:exact,41,threshold,exact,1
composite,single:41:campaign_window:above,41,threshold,above,1
composite,single:41:campaign_window:above5,41,threshold,above5,1
composite,single:41:campaign_window:high,41,threshold,high,1
composite,duplicate:41:campaign_window:2,41,multiplicity,duplicate-2,2
composite,duplicate:41:campaign_window:3,41,multiplicity,duplicate-3,3
composite,single:41:product_window:zero,41,threshold,zero,1
composite,single:41:product_window:half,41,threshold,half,1
composite,single:41:product_window:below5,41,threshold,below5,1
composite,single:41:product_window:below,41,threshold,below,1
composite,single:41:product_window:exact,41,threshold,exact,1
composite,single:41:product_window:above,41,threshold,above,1
composite,single:41:product_window:above5,41,threshold,above5,1
composite,single:41:product_window:high,41,threshold,high,1
composite,duplicate:41:product_window:2,41,multiplicity,duplicate-2,2
composite,duplicate:41:product_window:3,41,multiplicity,duplicate-3,3
composite,pair:41:tenant_window:campaign_window,41,permutation,high-high,2
composite,mixed:41:tenant_window:campaign_window,41,mixed,high-low,2
composite,pair:41:tenant_window:product_window,41,permutation,high-high,2
composite,mixed:41:tenant_window:product_window,41,mixed,high-low,2
composite,pair:41:campaign_window:tenant_window,41,permutation,high-high,2
composite,mixed:41:campaign_window:tenant_window,41,mixed,high-low,2
composite,pair:41:campaign_window:product_window,41,permutation,high-high,2
composite,mixed:41:campaign_window:product_window,41,mixed,high-low,2
composite,pair:41:product_window:tenant_window,41,permutation,high-high,2
composite,mixed:41:product_window:tenant_window,41,mixed,high-low,2
composite,pair:41:product_window:campaign_window,41,permutation,high-high,2
composite,mixed:41:product_window:campaign_window,41,mixed,high-low,2
composite,unknown:41,41,catalog,unknown-template,1
composite,empty:42:a,42,repeat,empty-a,0
composite,empty:42:b,42,repeat,empty-b,0
composite,single:42:tenant_window:zero,42,threshold,zero,1
composite,single:42:tenant_window:half,42,threshold,half,1
composite,single:42:tenant_window:below5,42,threshold,below5,1
composite,single:42:tenant_window:below,42,threshold,below,1
composite,single:42:tenant_window:exact,42,threshold,exact,1
composite,single:42:tenant_window:above,42,threshold,above,1
composite,single:42:tenant_window:above5,42,threshold,above5,1
composite,single:42:tenant_window:high,42,threshold,high,1
composite,duplicate:42:tenant_window:2,42,multiplicity,duplicate-2,2
composite,duplicate:42:tenant_window:3,42,multiplicity,duplicate-3,3
composite,single:42:campaign_window:zero,42,threshold,zero,1
composite,single:42:campaign_window:half,42,threshold,half,1
composite,single:42:campaign_window:below5,42,threshold,below5,1
composite,single:42:campaign_window:below,42,threshold,below,1
composite,single:42:campaign_window:exact,42,threshold,exact,1
composite,single:42:campaign_window:above,42,threshold,above,1
composite,single:42:campaign_window:above5,42,threshold,above5,1
composite,single:42:campaign_window:high,42,threshold,high,1
composite,duplicate:42:campaign_window:2,42,multiplicity,duplicate-2,2
composite,duplicate:42:campaign_window:3,42,multiplicity,duplicate-3,3
composite,single:42:product_window:zero,42,threshold,zero,1
composite,single:42:product_window:half,42,threshold,half,1
composite,single:42:product_window:below5,42,threshold,below5,1
composite,single:42:product_window:below,42,threshold,below,1
composite,single:42:product_window:exact,42,threshold,exact,1
composite,single:42:product_window:above,42,threshold,above,1
composite,single:42:product_window:above5,42,threshold,above5,1
composite,single:42:product_window:high,42,threshold,high,1
composite,duplicate:42:product_window:2,42,multiplicity,duplicate-2,2
composite,duplicate:42:product_window:3,42,multiplicity,duplicate-3,3
composite,pair:42:tenant_window:campaign_window,42,permutation,high-high,2
composite,mixed:42:tenant_window:campaign_window,42,mixed,high-low,2
composite,pair:42:tenant_window:product_window,42,permutation,high-high,2
composite,mixed:42:tenant_window:product_window,42,mixed,high-low,2
composite,pair:42:campaign_window:tenant_window,42,permutation,high-high,2
composite,mixed:42:campaign_window:tenant_window,42,mixed,high-low,2
composite,pair:42:campaign_window:product_window,42,permutation,high-high,2
composite,mixed:42:campaign_window:product_window,42,mixed,high-low,2
composite,pair:42:product_window:tenant_window,42,permutation,high-high,2
composite,mixed:42:product_window:tenant_window,42,mixed,high-low,2
composite,pair:42:product_window:campaign_window,42,permutation,high-high,2
composite,mixed:42:product_window:campaign_window,42,mixed,high-low,2
composite,unknown:42,42,catalog,unknown-template,1
composite,empty:43:a,43,repeat,empty-a,0
composite,empty:43:b,43,repeat,empty-b,0
composite,single:43:tenant_window:zero,43,threshold,zero,1
composite,single:43:tenant_window:half,43,threshold,half,1
composite,single:43:tenant_window:below5,43,threshold,below5,1
composite,single:43:tenant_window:below,43,threshold,below,1
composite,single:43:tenant_window:exact,43,threshold,exact,1
composite,single:43:tenant_window:above,43,threshold,above,1
composite,single:43:tenant_window:above5,43,threshold,above5,1
composite,single:43:tenant_window:high,43,threshold,high,1
composite,duplicate:43:tenant_window:2,43,multiplicity,duplicate-2,2
composite,duplicate:43:tenant_window:3,43,multiplicity,duplicate-3,3
composite,single:43:campaign_window:zero,43,threshold,zero,1
composite,single:43:campaign_window:half,43,threshold,half,1
composite,single:43:campaign_window:below5,43,threshold,below5,1
composite,single:43:campaign_window:below,43,threshold,below,1
composite,single:43:campaign_window:exact,43,threshold,exact,1
composite,single:43:campaign_window:above,43,threshold,above,1
composite,single:43:campaign_window:above5,43,threshold,above5,1
composite,single:43:campaign_window:high,43,threshold,high,1
composite,duplicate:43:campaign_window:2,43,multiplicity,duplicate-2,2
composite,duplicate:43:campaign_window:3,43,multiplicity,duplicate-3,3
composite,single:43:product_window:zero,43,threshold,zero,1
composite,single:43:product_window:half,43,threshold,half,1
composite,single:43:product_window:below5,43,threshold,below5,1
composite,single:43:product_window:below,43,threshold,below,1
composite,single:43:product_window:exact,43,threshold,exact,1
composite,single:43:product_window:above,43,threshold,above,1
composite,single:43:product_window:above5,43,threshold,above5,1
composite,single:43:product_window:high,43,threshold,high,1
composite,duplicate:43:product_window:2,43,multiplicity,duplicate-2,2
composite,duplicate:43:product_window:3,43,multiplicity,duplicate-3,3
composite,pair:43:tenant_window:campaign_window,43,permutation,high-high,2
composite,mixed:43:tenant_window:campaign_window,43,mixed,high-low,2
composite,pair:43:tenant_window:product_window,43,permutation,high-high,2
composite,mixed:43:tenant_window:product_window,43,mixed,high-low,2
composite,pair:43:campaign_window:tenant_window,43,permutation,high-high,2
composite,mixed:43:campaign_window:tenant_window,43,mixed,high-low,2
composite,pair:43:campaign_window:product_window,43,permutation,high-high,2
composite,mixed:43:campaign_window:product_window,43,mixed,high-low,2
composite,pair:43:product_window:tenant_window,43,permutation,high-high,2
composite,mixed:43:product_window:tenant_window,43,mixed,high-low,2
composite,pair:43:product_window:campaign_window,43,permutation,high-high,2
composite,mixed:43:product_window:campaign_window,43,mixed,high-low,2
composite,unknown:43,43,catalog,unknown-template,1
composite,empty:44:a,44,repeat,empty-a,0
composite,empty:44:b,44,repeat,empty-b,0
composite,single:44:tenant_window:zero,44,threshold,zero,1
composite,single:44:tenant_window:half,44,threshold,half,1
composite,single:44:tenant_window:below5,44,threshold,below5,1
composite,single:44:tenant_window:below,44,threshold,below,1
composite,single:44:tenant_window:exact,44,threshold,exact,1
composite,single:44:tenant_window:above,44,threshold,above,1
composite,single:44:tenant_window:above5,44,threshold,above5,1
composite,single:44:tenant_window:high,44,threshold,high,1
composite,duplicate:44:tenant_window:2,44,multiplicity,duplicate-2,2
composite,duplicate:44:tenant_window:3,44,multiplicity,duplicate-3,3
composite,single:44:campaign_window:zero,44,threshold,zero,1
composite,single:44:campaign_window:half,44,threshold,half,1
composite,single:44:campaign_window:below5,44,threshold,below5,1
composite,single:44:campaign_window:below,44,threshold,below,1
composite,single:44:campaign_window:exact,44,threshold,exact,1
composite,single:44:campaign_window:above,44,threshold,above,1
composite,single:44:campaign_window:above5,44,threshold,above5,1
composite,single:44:campaign_window:high,44,threshold,high,1
composite,duplicate:44:campaign_window:2,44,multiplicity,duplicate-2,2
composite,duplicate:44:campaign_window:3,44,multiplicity,duplicate-3,3
composite,single:44:product_window:zero,44,threshold,zero,1
composite,single:44:product_window:half,44,threshold,half,1
composite,single:44:product_window:below5,44,threshold,below5,1
composite,single:44:product_window:below,44,threshold,below,1
composite,single:44:product_window:exact,44,threshold,exact,1
composite,single:44:product_window:above,44,threshold,above,1
composite,single:44:product_window:above5,44,threshold,above5,1
composite,single:44:product_window:high,44,threshold,high,1
composite,duplicate:44:product_window:2,44,multiplicity,duplicate-2,2
composite,duplicate:44:product_window:3,44,multiplicity,duplicate-3,3
composite,pair:44:tenant_window:campaign_window,44,permutation,high-high,2
composite,mixed:44:tenant_window:campaign_window,44,mixed,high-low,2
composite,pair:44:tenant_window:product_window,44,permutation,high-high,2
composite,mixed:44:tenant_window:product_window,44,mixed,high-low,2
composite,pair:44:campaign_window:tenant_window,44,permutation,high-high,2
composite,mixed:44:campaign_window:tenant_window,44,mixed,high-low,2
composite,pair:44:campaign_window:product_window,44,permutation,high-high,2
composite,mixed:44:campaign_window:product_window,44,mixed,high-low,2
composite,pair:44:product_window:tenant_window,44,permutation,high-high,2
composite,mixed:44:product_window:tenant_window,44,mixed,high-low,2
composite,pair:44:product_window:campaign_window,44,permutation,high-high,2
composite,mixed:44:product_window:campaign_window,44,mixed,high-low,2
composite,unknown:44,44,catalog,unknown-template,1
composite,empty:45:a,45,repeat,empty-a,0
composite,empty:45:b,45,repeat,empty-b,0
composite,single:45:tenant_window:zero,45,threshold,zero,1
composite,single:45:tenant_window:half,45,threshold,half,1
composite,single:45:tenant_window:below5,45,threshold,below5,1
composite,single:45:tenant_window:below,45,threshold,below,1
composite,single:45:tenant_window:exact,45,threshold,exact,1
composite,single:45:tenant_window:above,45,threshold,above,1
composite,single:45:tenant_window:above5,45,threshold,above5,1
composite,single:45:tenant_window:high,45,threshold,high,1
composite,duplicate:45:tenant_window:2,45,multiplicity,duplicate-2,2
composite,duplicate:45:tenant_window:3,45,multiplicity,duplicate-3,3
composite,single:45:campaign_window:zero,45,threshold,zero,1
composite,single:45:campaign_window:half,45,threshold,half,1
composite,single:45:campaign_window:below5,45,threshold,below5,1
composite,single:45:campaign_window:below,45,threshold,below,1
composite,single:45:campaign_window:exact,45,threshold,exact,1
composite,single:45:campaign_window:above,45,threshold,above,1
composite,single:45:campaign_window:above5,45,threshold,above5,1
composite,single:45:campaign_window:high,45,threshold,high,1
composite,duplicate:45:campaign_window:2,45,multiplicity,duplicate-2,2
composite,duplicate:45:campaign_window:3,45,multiplicity,duplicate-3,3
composite,single:45:product_window:zero,45,threshold,zero,1
composite,single:45:product_window:half,45,threshold,half,1
composite,single:45:product_window:below5,45,threshold,below5,1
composite,single:45:product_window:below,45,threshold,below,1
composite,single:45:product_window:exact,45,threshold,exact,1
composite,single:45:product_window:above,45,threshold,above,1
composite,single:45:product_window:above5,45,threshold,above5,1
composite,single:45:product_window:high,45,threshold,high,1
composite,duplicate:45:product_window:2,45,multiplicity,duplicate-2,2
composite,duplicate:45:product_window:3,45,multiplicity,duplicate-3,3
composite,pair:45:tenant_window:campaign_window,45,permutation,high-high,2
composite,mixed:45:tenant_window:campaign_window,45,mixed,high-low,2
composite,pair:45:tenant_window:product_window,45,permutation,high-high,2
composite,mixed:45:tenant_window:product_window,45,mixed,high-low,2
composite,pair:45:campaign_window:tenant_window,45,permutation,high-high,2
composite,mixed:45:campaign_window:tenant_window,45,mixed,high-low,2
composite,pair:45:campaign_window:product_window,45,permutation,high-high,2
composite,mixed:45:campaign_window:product_window,45,mixed,high-low,2
composite,pair:45:product_window:tenant_window,45,permutation,high-high,2
composite,mixed:45:product_window:tenant_window,45,mixed,high-low,2
composite,pair:45:product_window:campaign_window,45,permutation,high-high,2
composite,mixed:45:product_window:campaign_window,45,mixed,high-low,2
composite,unknown:45,45,catalog,unknown-template,1
composite,empty:46:a,46,repeat,empty-a,0
composite,empty:46:b,46,repeat,empty-b,0
composite,single:46:tenant_window:zero,46,threshold,zero,1
composite,single:46:tenant_window:half,46,threshold,half,1
composite,single:46:tenant_window:below5,46,threshold,below5,1
composite,single:46:tenant_window:below,46,threshold,below,1
composite,single:46:tenant_window:exact,46,threshold,exact,1
composite,single:46:tenant_window:above,46,threshold,above,1
composite,single:46:tenant_window:above5,46,threshold,above5,1
composite,single:46:tenant_window:high,46,threshold,high,1
composite,duplicate:46:tenant_window:2,46,multiplicity,duplicate-2,2
composite,duplicate:46:tenant_window:3,46,multiplicity,duplicate-3,3
composite,single:46:campaign_window:zero,46,threshold,zero,1
composite,single:46:campaign_window:half,46,threshold,half,1
composite,single:46:campaign_window:below5,46,threshold,below5,1
composite,single:46:campaign_window:below,46,threshold,below,1
composite,single:46:campaign_window:exact,46,threshold,exact,1
composite,single:46:campaign_window:above,46,threshold,above,1
composite,single:46:campaign_window:above5,46,threshold,above5,1
composite,single:46:campaign_window:high,46,threshold,high,1
composite,duplicate:46:campaign_window:2,46,multiplicity,duplicate-2,2
composite,duplicate:46:campaign_window:3,46,multiplicity,duplicate-3,3
composite,single:46:product_window:zero,46,threshold,zero,1
composite,single:46:product_window:half,46,threshold,half,1
composite,single:46:product_window:below5,46,threshold,below5,1
composite,single:46:product_window:below,46,threshold,below,1
composite,single:46:product_window:exact,46,threshold,exact,1
composite,single:46:product_window:above,46,threshold,above,1
composite,single:46:product_window:above5,46,threshold,above5,1
composite,single:46:product_window:high,46,threshold,high,1
composite,duplicate:46:product_window:2,46,multiplicity,duplicate-2,2
composite,duplicate:46:product_window:3,46,multiplicity,duplicate-3,3
composite,pair:46:tenant_window:campaign_window,46,permutation,high-high,2
composite,mixed:46:tenant_window:campaign_window,46,mixed,high-low,2
composite,pair:46:tenant_window:product_window,46,permutation,high-high,2
composite,mixed:46:tenant_window:product_window,46,mixed,high-low,2
composite,pair:46:campaign_window:tenant_window,46,permutation,high-high,2
composite,mixed:46:campaign_window:tenant_window,46,mixed,high-low,2
composite,pair:46:campaign_window:product_window,46,permutation,high-high,2
composite,mixed:46:campaign_window:product_window,46,mixed,high-low,2
composite,pair:46:product_window:tenant_window,46,permutation,high-high,2
composite,mixed:46:product_window:tenant_window,46,mixed,high-low,2
composite,pair:46:product_window:campaign_window,46,permutation,high-high,2
composite,mixed:46:product_window:campaign_window,46,mixed,high-low,2
composite,unknown:46,46,catalog,unknown-template,1
composite,empty:47:a,47,repeat,empty-a,0
composite,empty:47:b,47,repeat,empty-b,0
composite,single:47:tenant_window:zero,47,threshold,zero,1
composite,single:47:tenant_window:half,47,threshold,half,1
composite,single:47:tenant_window:below5,47,threshold,below5,1
composite,single:47:tenant_window:below,47,threshold,below,1
composite,single:47:tenant_window:exact,47,threshold,exact,1
composite,single:47:tenant_window:above,47,threshold,above,1
composite,single:47:tenant_window:above5,47,threshold,above5,1
composite,single:47:tenant_window:high,47,threshold,high,1
composite,duplicate:47:tenant_window:2,47,multiplicity,duplicate-2,2
composite,duplicate:47:tenant_window:3,47,multiplicity,duplicate-3,3
composite,single:47:campaign_window:zero,47,threshold,zero,1
composite,single:47:campaign_window:half,47,threshold,half,1
composite,single:47:campaign_window:below5,47,threshold,below5,1
composite,single:47:campaign_window:below,47,threshold,below,1
composite,single:47:campaign_window:exact,47,threshold,exact,1
composite,single:47:campaign_window:above,47,threshold,above,1
composite,single:47:campaign_window:above5,47,threshold,above5,1
composite,single:47:campaign_window:high,47,threshold,high,1
composite,duplicate:47:campaign_window:2,47,multiplicity,duplicate-2,2
composite,duplicate:47:campaign_window:3,47,multiplicity,duplicate-3,3
composite,single:47:product_window:zero,47,threshold,zero,1
composite,single:47:product_window:half,47,threshold,half,1
composite,single:47:product_window:below5,47,threshold,below5,1
composite,single:47:product_window:below,47,threshold,below,1
composite,single:47:product_window:exact,47,threshold,exact,1
composite,single:47:product_window:above,47,threshold,above,1
composite,single:47:product_window:above5,47,threshold,above5,1
composite,single:47:product_window:high,47,threshold,high,1
composite,duplicate:47:product_window:2,47,multiplicity,duplicate-2,2
composite,duplicate:47:product_window:3,47,multiplicity,duplicate-3,3
composite,pair:47:tenant_window:campaign_window,47,permutation,high-high,2
composite,mixed:47:tenant_window:campaign_window,47,mixed,high-low,2
composite,pair:47:tenant_window:product_window,47,permutation,high-high,2
composite,mixed:47:tenant_window:product_window,47,mixed,high-low,2
composite,pair:47:campaign_window:tenant_window,47,permutation,high-high,2
composite,mixed:47:campaign_window:tenant_window,47,mixed,high-low,2
composite,pair:47:campaign_window:product_window,47,permutation,high-high,2
composite,mixed:47:campaign_window:product_window,47,mixed,high-low,2
composite,pair:47:product_window:tenant_window,47,permutation,high-high,2
composite,mixed:47:product_window:tenant_window,47,mixed,high-low,2
composite,pair:47:product_window:campaign_window,47,permutation,high-high,2
composite,mixed:47:product_window:campaign_window,47,mixed,high-low,2
composite,unknown:47,47,catalog,unknown-template,1
composite,empty:48:a,48,repeat,empty-a,0
composite,empty:48:b,48,repeat,empty-b,0
composite,single:48:tenant_window:zero,48,threshold,zero,1
composite,single:48:tenant_window:half,48,threshold,half,1
composite,single:48:tenant_window:below5,48,threshold,below5,1
composite,single:48:tenant_window:below,48,threshold,below,1
composite,single:48:tenant_window:exact,48,threshold,exact,1
composite,single:48:tenant_window:above,48,threshold,above,1
composite,single:48:tenant_window:above5,48,threshold,above5,1
composite,single:48:tenant_window:high,48,threshold,high,1
composite,duplicate:48:tenant_window:2,48,multiplicity,duplicate-2,2
composite,duplicate:48:tenant_window:3,48,multiplicity,duplicate-3,3
composite,single:48:campaign_window:zero,48,threshold,zero,1
composite,single:48:campaign_window:half,48,threshold,half,1
composite,single:48:campaign_window:below5,48,threshold,below5,1
composite,single:48:campaign_window:below,48,threshold,below,1
composite,single:48:campaign_window:exact,48,threshold,exact,1
composite,single:48:campaign_window:above,48,threshold,above,1
composite,single:48:campaign_window:above5,48,threshold,above5,1
composite,single:48:campaign_window:high,48,threshold,high,1
composite,duplicate:48:campaign_window:2,48,multiplicity,duplicate-2,2
composite,duplicate:48:campaign_window:3,48,multiplicity,duplicate-3,3
composite,single:48:product_window:zero,48,threshold,zero,1
composite,single:48:product_window:half,48,threshold,half,1
composite,single:48:product_window:below5,48,threshold,below5,1
composite,single:48:product_window:below,48,threshold,below,1
composite,single:48:product_window:exact,48,threshold,exact,1
composite,single:48:product_window:above,48,threshold,above,1
composite,single:48:product_window:above5,48,threshold,above5,1
composite,single:48:product_window:high,48,threshold,high,1
composite,duplicate:48:product_window:2,48,multiplicity,duplicate-2,2
composite,duplicate:48:product_window:3,48,multiplicity,duplicate-3,3
composite,pair:48:tenant_window:campaign_window,48,permutation,high-high,2
composite,mixed:48:tenant_window:campaign_window,48,mixed,high-low,2
composite,pair:48:tenant_window:product_window,48,permutation,high-high,2
composite,mixed:48:tenant_window:product_window,48,mixed,high-low,2
composite,pair:48:campaign_window:tenant_window,48,permutation,high-high,2
composite,mixed:48:campaign_window:tenant_window,48,mixed,high-low,2
composite,pair:48:campaign_window:product_window,48,permutation,high-high,2
composite,mixed:48:campaign_window:product_window,48,mixed,high-low,2
composite,pair:48:product_window:tenant_window,48,permutation,high-high,2
composite,mixed:48:product_window:tenant_window,48,mixed,high-low,2
composite,pair:48:product_window:campaign_window,48,permutation,high-high,2
composite,mixed:48:product_window:campaign_window,48,mixed,high-low,2
composite,unknown:48,48,catalog,unknown-template,1
composite,empty:49:a,49,repeat,empty-a,0
composite,empty:49:b,49,repeat,empty-b,0
composite,single:49:tenant_window:zero,49,threshold,zero,1
composite,single:49:tenant_window:half,49,threshold,half,1
composite,single:49:tenant_window:below5,49,threshold,below5,1
composite,single:49:tenant_window:below,49,threshold,below,1
composite,single:49:tenant_window:exact,49,threshold,exact,1
composite,single:49:tenant_window:above,49,threshold,above,1
composite,single:49:tenant_window:above5,49,threshold,above5,1
composite,single:49:tenant_window:high,49,threshold,high,1
composite,duplicate:49:tenant_window:2,49,multiplicity,duplicate-2,2
composite,duplicate:49:tenant_window:3,49,multiplicity,duplicate-3,3
composite,single:49:campaign_window:zero,49,threshold,zero,1
composite,single:49:campaign_window:half,49,threshold,half,1
composite,single:49:campaign_window:below5,49,threshold,below5,1
composite,single:49:campaign_window:below,49,threshold,below,1
composite,single:49:campaign_window:exact,49,threshold,exact,1
composite,single:49:campaign_window:above,49,threshold,above,1
composite,single:49:campaign_window:above5,49,threshold,above5,1
composite,single:49:campaign_window:high,49,threshold,high,1
composite,duplicate:49:campaign_window:2,49,multiplicity,duplicate-2,2
composite,duplicate:49:campaign_window:3,49,multiplicity,duplicate-3,3
composite,single:49:product_window:zero,49,threshold,zero,1
composite,single:49:product_window:half,49,threshold,half,1
composite,single:49:product_window:below5,49,threshold,below5,1
composite,single:49:product_window:below,49,threshold,below,1
composite,single:49:product_window:exact,49,threshold,exact,1
composite,single:49:product_window:above,49,threshold,above,1
composite,single:49:product_window:above5,49,threshold,above5,1
composite,single:49:product_window:high,49,threshold,high,1
composite,duplicate:49:product_window:2,49,multiplicity,duplicate-2,2
composite,duplicate:49:product_window:3,49,multiplicity,duplicate-3,3
composite,pair:49:tenant_window:campaign_window,49,permutation,high-high,2
composite,mixed:49:tenant_window:campaign_window,49,mixed,high-low,2
composite,pair:49:tenant_window:product_window,49,permutation,high-high,2
composite,mixed:49:tenant_window:product_window,49,mixed,high-low,2
composite,pair:49:campaign_window:tenant_window,49,permutation,high-high,2
composite,mixed:49:campaign_window:tenant_window,49,mixed,high-low,2
composite,pair:49:campaign_window:product_window,49,permutation,high-high,2
composite,mixed:49:campaign_window:product_window,49,mixed,high-low,2
composite,pair:49:product_window:tenant_window,49,permutation,high-high,2
composite,mixed:49:product_window:tenant_window,49,mixed,high-low,2
composite,pair:49:product_window:campaign_window,49,permutation,high-high,2
composite,mixed:49:product_window:campaign_window,49,mixed,high-low,2
composite,unknown:49,49,catalog,unknown-template,1
composite,empty:50:a,50,repeat,empty-a,0
composite,empty:50:b,50,repeat,empty-b,0
composite,single:50:tenant_window:zero,50,threshold,zero,1
composite,single:50:tenant_window:half,50,threshold,half,1
composite,single:50:tenant_window:below5,50,threshold,below5,1
composite,single:50:tenant_window:below,50,threshold,below,1
composite,single:50:tenant_window:exact,50,threshold,exact,1
composite,single:50:tenant_window:above,50,threshold,above,1
composite,single:50:tenant_window:above5,50,threshold,above5,1
composite,single:50:tenant_window:high,50,threshold,high,1
composite,duplicate:50:tenant_window:2,50,multiplicity,duplicate-2,2
composite,duplicate:50:tenant_window:3,50,multiplicity,duplicate-3,3
composite,single:50:campaign_window:zero,50,threshold,zero,1
composite,single:50:campaign_window:half,50,threshold,half,1
composite,single:50:campaign_window:below5,50,threshold,below5,1
composite,single:50:campaign_window:below,50,threshold,below,1
composite,single:50:campaign_window:exact,50,threshold,exact,1
composite,single:50:campaign_window:above,50,threshold,above,1
composite,single:50:campaign_window:above5,50,threshold,above5,1
composite,single:50:campaign_window:high,50,threshold,high,1
composite,duplicate:50:campaign_window:2,50,multiplicity,duplicate-2,2
composite,duplicate:50:campaign_window:3,50,multiplicity,duplicate-3,3
composite,single:50:product_window:zero,50,threshold,zero,1
composite,single:50:product_window:half,50,threshold,half,1
composite,single:50:product_window:below5,50,threshold,below5,1
composite,single:50:product_window:below,50,threshold,below,1
composite,single:50:product_window:exact,50,threshold,exact,1
composite,single:50:product_window:above,50,threshold,above,1
composite,single:50:product_window:above5,50,threshold,above5,1
composite,single:50:product_window:high,50,threshold,high,1
composite,duplicate:50:product_window:2,50,multiplicity,duplicate-2,2
composite,duplicate:50:product_window:3,50,multiplicity,duplicate-3,3
composite,pair:50:tenant_window:campaign_window,50,permutation,high-high,2
composite,mixed:50:tenant_window:campaign_window,50,mixed,high-low,2
composite,pair:50:tenant_window:product_window,50,permutation,high-high,2
composite,mixed:50:tenant_window:product_window,50,mixed,high-low,2
composite,pair:50:campaign_window:tenant_window,50,permutation,high-high,2
composite,mixed:50:campaign_window:tenant_window,50,mixed,high-low,2
composite,pair:50:campaign_window:product_window,50,permutation,high-high,2
composite,mixed:50:campaign_window:product_window,50,mixed,high-low,2
composite,pair:50:product_window:tenant_window,50,permutation,high-high,2
composite,mixed:50:product_window:tenant_window,50,mixed,high-low,2
composite,pair:50:product_window:campaign_window,50,permutation,high-high,2
composite,mixed:50:product_window:campaign_window,50,mixed,high-low,2
composite,unknown:50,50,catalog,unknown-template,1
composite,empty:51:a,51,repeat,empty-a,0
composite,empty:51:b,51,repeat,empty-b,0
composite,single:51:tenant_window:zero,51,threshold,zero,1
composite,single:51:tenant_window:half,51,threshold,half,1
composite,single:51:tenant_window:below5,51,threshold,below5,1
composite,single:51:tenant_window:below,51,threshold,below,1
composite,single:51:tenant_window:exact,51,threshold,exact,1
composite,single:51:tenant_window:above,51,threshold,above,1
composite,single:51:tenant_window:above5,51,threshold,above5,1
composite,single:51:tenant_window:high,51,threshold,high,1
composite,duplicate:51:tenant_window:2,51,multiplicity,duplicate-2,2
composite,duplicate:51:tenant_window:3,51,multiplicity,duplicate-3,3
composite,single:51:campaign_window:zero,51,threshold,zero,1
composite,single:51:campaign_window:half,51,threshold,half,1
composite,single:51:campaign_window:below5,51,threshold,below5,1
composite,single:51:campaign_window:below,51,threshold,below,1
composite,single:51:campaign_window:exact,51,threshold,exact,1
composite,single:51:campaign_window:above,51,threshold,above,1
composite,single:51:campaign_window:above5,51,threshold,above5,1
composite,single:51:campaign_window:high,51,threshold,high,1
composite,duplicate:51:campaign_window:2,51,multiplicity,duplicate-2,2
composite,duplicate:51:campaign_window:3,51,multiplicity,duplicate-3,3
composite,single:51:product_window:zero,51,threshold,zero,1
composite,single:51:product_window:half,51,threshold,half,1
composite,single:51:product_window:below5,51,threshold,below5,1
composite,single:51:product_window:below,51,threshold,below,1
composite,single:51:product_window:exact,51,threshold,exact,1
composite,single:51:product_window:above,51,threshold,above,1
composite,single:51:product_window:above5,51,threshold,above5,1
composite,single:51:product_window:high,51,threshold,high,1
composite,duplicate:51:product_window:2,51,multiplicity,duplicate-2,2
composite,duplicate:51:product_window:3,51,multiplicity,duplicate-3,3
composite,pair:51:tenant_window:campaign_window,51,permutation,high-high,2
composite,mixed:51:tenant_window:campaign_window,51,mixed,high-low,2
composite,pair:51:tenant_window:product_window,51,permutation,high-high,2
composite,mixed:51:tenant_window:product_window,51,mixed,high-low,2
composite,pair:51:campaign_window:tenant_window,51,permutation,high-high,2
composite,mixed:51:campaign_window:tenant_window,51,mixed,high-low,2
composite,pair:51:campaign_window:product_window,51,permutation,high-high,2
composite,mixed:51:campaign_window:product_window,51,mixed,high-low,2
composite,pair:51:product_window:tenant_window,51,permutation,high-high,2
composite,mixed:51:product_window:tenant_window,51,mixed,high-low,2
composite,pair:51:product_window:campaign_window,51,permutation,high-high,2
composite,mixed:51:product_window:campaign_window,51,mixed,high-low,2
composite,unknown:51,51,catalog,unknown-template,1
composite,empty:52:a,52,repeat,empty-a,0
composite,empty:52:b,52,repeat,empty-b,0
composite,single:52:tenant_window:zero,52,threshold,zero,1
composite,single:52:tenant_window:half,52,threshold,half,1
composite,single:52:tenant_window:below5,52,threshold,below5,1
composite,single:52:tenant_window:below,52,threshold,below,1
composite,single:52:tenant_window:exact,52,threshold,exact,1
composite,single:52:tenant_window:above,52,threshold,above,1
composite,single:52:tenant_window:above5,52,threshold,above5,1
composite,single:52:tenant_window:high,52,threshold,high,1
composite,duplicate:52:tenant_window:2,52,multiplicity,duplicate-2,2
composite,duplicate:52:tenant_window:3,52,multiplicity,duplicate-3,3
composite,single:52:campaign_window:zero,52,threshold,zero,1
composite,single:52:campaign_window:half,52,threshold,half,1
composite,single:52:campaign_window:below5,52,threshold,below5,1
composite,single:52:campaign_window:below,52,threshold,below,1
composite,single:52:campaign_window:exact,52,threshold,exact,1
composite,single:52:campaign_window:above,52,threshold,above,1
composite,single:52:campaign_window:above5,52,threshold,above5,1
composite,single:52:campaign_window:high,52,threshold,high,1
composite,duplicate:52:campaign_window:2,52,multiplicity,duplicate-2,2
composite,duplicate:52:campaign_window:3,52,multiplicity,duplicate-3,3
composite,single:52:product_window:zero,52,threshold,zero,1
composite,single:52:product_window:half,52,threshold,half,1
composite,single:52:product_window:below5,52,threshold,below5,1
composite,single:52:product_window:below,52,threshold,below,1
composite,single:52:product_window:exact,52,threshold,exact,1
composite,single:52:product_window:above,52,threshold,above,1
composite,single:52:product_window:above5,52,threshold,above5,1
composite,single:52:product_window:high,52,threshold,high,1
composite,duplicate:52:product_window:2,52,multiplicity,duplicate-2,2
composite,duplicate:52:product_window:3,52,multiplicity,duplicate-3,3
composite,pair:52:tenant_window:campaign_window,52,permutation,high-high,2
composite,mixed:52:tenant_window:campaign_window,52,mixed,high-low,2
composite,pair:52:tenant_window:product_window,52,permutation,high-high,2
composite,mixed:52:tenant_window:product_window,52,mixed,high-low,2
composite,pair:52:campaign_window:tenant_window,52,permutation,high-high,2
composite,mixed:52:campaign_window:tenant_window,52,mixed,high-low,2
composite,pair:52:campaign_window:product_window,52,permutation,high-high,2
composite,mixed:52:campaign_window:product_window,52,mixed,high-low,2
composite,pair:52:product_window:tenant_window,52,permutation,high-high,2
composite,mixed:52:product_window:tenant_window,52,mixed,high-low,2
composite,pair:52:product_window:campaign_window,52,permutation,high-high,2
composite,mixed:52:product_window:campaign_window,52,mixed,high-low,2
composite,unknown:52,52,catalog,unknown-template,1
composite,empty:53:a,53,repeat,empty-a,0
composite,empty:53:b,53,repeat,empty-b,0
composite,single:53:tenant_window:zero,53,threshold,zero,1
composite,single:53:tenant_window:half,53,threshold,half,1
composite,single:53:tenant_window:below5,53,threshold,below5,1
composite,single:53:tenant_window:below,53,threshold,below,1
composite,single:53:tenant_window:exact,53,threshold,exact,1
composite,single:53:tenant_window:above,53,threshold,above,1
composite,single:53:tenant_window:above5,53,threshold,above5,1
composite,single:53:tenant_window:high,53,threshold,high,1
composite,duplicate:53:tenant_window:2,53,multiplicity,duplicate-2,2
composite,duplicate:53:tenant_window:3,53,multiplicity,duplicate-3,3
composite,single:53:campaign_window:zero,53,threshold,zero,1
composite,single:53:campaign_window:half,53,threshold,half,1
composite,single:53:campaign_window:below5,53,threshold,below5,1
composite,single:53:campaign_window:below,53,threshold,below,1
composite,single:53:campaign_window:exact,53,threshold,exact,1
composite,single:53:campaign_window:above,53,threshold,above,1
composite,single:53:campaign_window:above5,53,threshold,above5,1
composite,single:53:campaign_window:high,53,threshold,high,1
composite,duplicate:53:campaign_window:2,53,multiplicity,duplicate-2,2
composite,duplicate:53:campaign_window:3,53,multiplicity,duplicate-3,3
composite,single:53:product_window:zero,53,threshold,zero,1
composite,single:53:product_window:half,53,threshold,half,1
composite,single:53:product_window:below5,53,threshold,below5,1
composite,single:53:product_window:below,53,threshold,below,1
composite,single:53:product_window:exact,53,threshold,exact,1
composite,single:53:product_window:above,53,threshold,above,1
composite,single:53:product_window:above5,53,threshold,above5,1
composite,single:53:product_window:high,53,threshold,high,1
composite,duplicate:53:product_window:2,53,multiplicity,duplicate-2,2
composite,duplicate:53:product_window:3,53,multiplicity,duplicate-3,3
composite,pair:53:tenant_window:campaign_window,53,permutation,high-high,2
composite,mixed:53:tenant_window:campaign_window,53,mixed,high-low,2
composite,pair:53:tenant_window:product_window,53,permutation,high-high,2
composite,mixed:53:tenant_window:product_window,53,mixed,high-low,2
composite,pair:53:campaign_window:tenant_window,53,permutation,high-high,2
composite,mixed:53:campaign_window:tenant_window,53,mixed,high-low,2
composite,pair:53:campaign_window:product_window,53,permutation,high-high,2
composite,mixed:53:campaign_window:product_window,53,mixed,high-low,2
composite,pair:53:product_window:tenant_window,53,permutation,high-high,2
composite,mixed:53:product_window:tenant_window,53,mixed,high-low,2
composite,pair:53:product_window:campaign_window,53,permutation,high-high,2
composite,mixed:53:product_window:campaign_window,53,mixed,high-low,2
composite,unknown:53,53,catalog,unknown-template,1
composite,empty:54:a,54,repeat,empty-a,0
composite,empty:54:b,54,repeat,empty-b,0
composite,single:54:tenant_window:zero,54,threshold,zero,1
composite,single:54:tenant_window:half,54,threshold,half,1
composite,single:54:tenant_window:below5,54,threshold,below5,1
composite,single:54:tenant_window:below,54,threshold,below,1
composite,single:54:tenant_window:exact,54,threshold,exact,1
composite,single:54:tenant_window:above,54,threshold,above,1
composite,single:54:tenant_window:above5,54,threshold,above5,1
composite,single:54:tenant_window:high,54,threshold,high,1
composite,duplicate:54:tenant_window:2,54,multiplicity,duplicate-2,2
composite,duplicate:54:tenant_window:3,54,multiplicity,duplicate-3,3
composite,single:54:campaign_window:zero,54,threshold,zero,1
composite,single:54:campaign_window:half,54,threshold,half,1
composite,single:54:campaign_window:below5,54,threshold,below5,1
composite,single:54:campaign_window:below,54,threshold,below,1
composite,single:54:campaign_window:exact,54,threshold,exact,1
composite,single:54:campaign_window:above,54,threshold,above,1
composite,single:54:campaign_window:above5,54,threshold,above5,1
composite,single:54:campaign_window:high,54,threshold,high,1
composite,duplicate:54:campaign_window:2,54,multiplicity,duplicate-2,2
composite,duplicate:54:campaign_window:3,54,multiplicity,duplicate-3,3
composite,single:54:product_window:zero,54,threshold,zero,1
composite,single:54:product_window:half,54,threshold,half,1
composite,single:54:product_window:below5,54,threshold,below5,1
composite,single:54:product_window:below,54,threshold,below,1
composite,single:54:product_window:exact,54,threshold,exact,1
composite,single:54:product_window:above,54,threshold,above,1
composite,single:54:product_window:above5,54,threshold,above5,1
composite,single:54:product_window:high,54,threshold,high,1
composite,duplicate:54:product_window:2,54,multiplicity,duplicate-2,2
composite,duplicate:54:product_window:3,54,multiplicity,duplicate-3,3
composite,pair:54:tenant_window:campaign_window,54,permutation,high-high,2
composite,mixed:54:tenant_window:campaign_window,54,mixed,high-low,2
composite,pair:54:tenant_window:product_window,54,permutation,high-high,2
composite,mixed:54:tenant_window:product_window,54,mixed,high-low,2
composite,pair:54:campaign_window:tenant_window,54,permutation,high-high,2
composite,mixed:54:campaign_window:tenant_window,54,mixed,high-low,2
composite,pair:54:campaign_window:product_window,54,permutation,high-high,2
composite,mixed:54:campaign_window:product_window,54,mixed,high-low,2
composite,pair:54:product_window:tenant_window,54,permutation,high-high,2
composite,mixed:54:product_window:tenant_window,54,mixed,high-low,2
composite,pair:54:product_window:campaign_window,54,permutation,high-high,2
composite,mixed:54:product_window:campaign_window,54,mixed,high-low,2
composite,unknown:54,54,catalog,unknown-template,1
composite,empty:55:a,55,repeat,empty-a,0
composite,empty:55:b,55,repeat,empty-b,0
composite,single:55:tenant_window:zero,55,threshold,zero,1
composite,single:55:tenant_window:half,55,threshold,half,1
composite,single:55:tenant_window:below5,55,threshold,below5,1
composite,single:55:tenant_window:below,55,threshold,below,1
composite,single:55:tenant_window:exact,55,threshold,exact,1
composite,single:55:tenant_window:above,55,threshold,above,1
composite,single:55:tenant_window:above5,55,threshold,above5,1
composite,single:55:tenant_window:high,55,threshold,high,1
composite,duplicate:55:tenant_window:2,55,multiplicity,duplicate-2,2
composite,duplicate:55:tenant_window:3,55,multiplicity,duplicate-3,3
composite,single:55:campaign_window:zero,55,threshold,zero,1
composite,single:55:campaign_window:half,55,threshold,half,1
composite,single:55:campaign_window:below5,55,threshold,below5,1
composite,single:55:campaign_window:below,55,threshold,below,1
composite,single:55:campaign_window:exact,55,threshold,exact,1
composite,single:55:campaign_window:above,55,threshold,above,1
composite,single:55:campaign_window:above5,55,threshold,above5,1
composite,single:55:campaign_window:high,55,threshold,high,1
composite,duplicate:55:campaign_window:2,55,multiplicity,duplicate-2,2
composite,duplicate:55:campaign_window:3,55,multiplicity,duplicate-3,3
composite,single:55:product_window:zero,55,threshold,zero,1
composite,single:55:product_window:half,55,threshold,half,1
composite,single:55:product_window:below5,55,threshold,below5,1
composite,single:55:product_window:below,55,threshold,below,1
composite,single:55:product_window:exact,55,threshold,exact,1
composite,single:55:product_window:above,55,threshold,above,1
composite,single:55:product_window:above5,55,threshold,above5,1
composite,single:55:product_window:high,55,threshold,high,1
composite,duplicate:55:product_window:2,55,multiplicity,duplicate-2,2
composite,duplicate:55:product_window:3,55,multiplicity,duplicate-3,3
composite,pair:55:tenant_window:campaign_window,55,permutation,high-high,2
composite,mixed:55:tenant_window:campaign_window,55,mixed,high-low,2
composite,pair:55:tenant_window:product_window,55,permutation,high-high,2
composite,mixed:55:tenant_window:product_window,55,mixed,high-low,2
composite,pair:55:campaign_window:tenant_window,55,permutation,high-high,2
composite,mixed:55:campaign_window:tenant_window,55,mixed,high-low,2
composite,pair:55:campaign_window:product_window,55,permutation,high-high,2
composite,mixed:55:campaign_window:product_window,55,mixed,high-low,2
composite,pair:55:product_window:tenant_window,55,permutation,high-high,2
composite,mixed:55:product_window:tenant_window,55,mixed,high-low,2
composite,pair:55:product_window:campaign_window,55,permutation,high-high,2
composite,mixed:55:product_window:campaign_window,55,mixed,high-low,2
composite,unknown:55,55,catalog,unknown-template,1
composite,empty:56:a,56,repeat,empty-a,0
composite,empty:56:b,56,repeat,empty-b,0
composite,single:56:tenant_window:zero,56,threshold,zero,1
composite,single:56:tenant_window:half,56,threshold,half,1
composite,single:56:tenant_window:below5,56,threshold,below5,1
composite,single:56:tenant_window:below,56,threshold,below,1
composite,single:56:tenant_window:exact,56,threshold,exact,1
composite,single:56:tenant_window:above,56,threshold,above,1
composite,single:56:tenant_window:above5,56,threshold,above5,1
composite,single:56:tenant_window:high,56,threshold,high,1
composite,duplicate:56:tenant_window:2,56,multiplicity,duplicate-2,2
composite,duplicate:56:tenant_window:3,56,multiplicity,duplicate-3,3
composite,single:56:campaign_window:zero,56,threshold,zero,1
composite,single:56:campaign_window:half,56,threshold,half,1
composite,single:56:campaign_window:below5,56,threshold,below5,1
composite,single:56:campaign_window:below,56,threshold,below,1
composite,single:56:campaign_window:exact,56,threshold,exact,1
composite,single:56:campaign_window:above,56,threshold,above,1
composite,single:56:campaign_window:above5,56,threshold,above5,1
composite,single:56:campaign_window:high,56,threshold,high,1
composite,duplicate:56:campaign_window:2,56,multiplicity,duplicate-2,2
composite,duplicate:56:campaign_window:3,56,multiplicity,duplicate-3,3
composite,single:56:product_window:zero,56,threshold,zero,1
composite,single:56:product_window:half,56,threshold,half,1
composite,single:56:product_window:below5,56,threshold,below5,1
composite,single:56:product_window:below,56,threshold,below,1
composite,single:56:product_window:exact,56,threshold,exact,1
composite,single:56:product_window:above,56,threshold,above,1
composite,single:56:product_window:above5,56,threshold,above5,1
composite,single:56:product_window:high,56,threshold,high,1
composite,duplicate:56:product_window:2,56,multiplicity,duplicate-2,2
composite,duplicate:56:product_window:3,56,multiplicity,duplicate-3,3
composite,pair:56:tenant_window:campaign_window,56,permutation,high-high,2
composite,mixed:56:tenant_window:campaign_window,56,mixed,high-low,2
composite,pair:56:tenant_window:product_window,56,permutation,high-high,2
composite,mixed:56:tenant_window:product_window,56,mixed,high-low,2
composite,pair:56:campaign_window:tenant_window,56,permutation,high-high,2
composite,mixed:56:campaign_window:tenant_window,56,mixed,high-low,2
composite,pair:56:campaign_window:product_window,56,permutation,high-high,2
composite,mixed:56:campaign_window:product_window,56,mixed,high-low,2
composite,pair:56:product_window:tenant_window,56,permutation,high-high,2
composite,mixed:56:product_window:tenant_window,56,mixed,high-low,2
composite,pair:56:product_window:campaign_window,56,permutation,high-high,2
composite,mixed:56:product_window:campaign_window,56,mixed,high-low,2
composite,unknown:56,56,catalog,unknown-template,1
composite,empty:57:a,57,repeat,empty-a,0
composite,empty:57:b,57,repeat,empty-b,0
composite,single:57:tenant_window:zero,57,threshold,zero,1
composite,single:57:tenant_window:half,57,threshold,half,1
composite,single:57:tenant_window:below5,57,threshold,below5,1
composite,single:57:tenant_window:below,57,threshold,below,1
composite,single:57:tenant_window:exact,57,threshold,exact,1
composite,single:57:tenant_window:above,57,threshold,above,1
composite,single:57:tenant_window:above5,57,threshold,above5,1
composite,single:57:tenant_window:high,57,threshold,high,1
composite,duplicate:57:tenant_window:2,57,multiplicity,duplicate-2,2
composite,duplicate:57:tenant_window:3,57,multiplicity,duplicate-3,3
composite,single:57:campaign_window:zero,57,threshold,zero,1
composite,single:57:campaign_window:half,57,threshold,half,1
composite,single:57:campaign_window:below5,57,threshold,below5,1
composite,single:57:campaign_window:below,57,threshold,below,1
composite,single:57:campaign_window:exact,57,threshold,exact,1
composite,single:57:campaign_window:above,57,threshold,above,1
composite,single:57:campaign_window:above5,57,threshold,above5,1
composite,single:57:campaign_window:high,57,threshold,high,1
composite,duplicate:57:campaign_window:2,57,multiplicity,duplicate-2,2
composite,duplicate:57:campaign_window:3,57,multiplicity,duplicate-3,3
composite,single:57:product_window:zero,57,threshold,zero,1
composite,single:57:product_window:half,57,threshold,half,1
composite,single:57:product_window:below5,57,threshold,below5,1
composite,single:57:product_window:below,57,threshold,below,1
composite,single:57:product_window:exact,57,threshold,exact,1
composite,single:57:product_window:above,57,threshold,above,1
composite,single:57:product_window:above5,57,threshold,above5,1
composite,single:57:product_window:high,57,threshold,high,1
composite,duplicate:57:product_window:2,57,multiplicity,duplicate-2,2
composite,duplicate:57:product_window:3,57,multiplicity,duplicate-3,3
composite,pair:57:tenant_window:campaign_window,57,permutation,high-high,2
composite,mixed:57:tenant_window:campaign_window,57,mixed,high-low,2
composite,pair:57:tenant_window:product_window,57,permutation,high-high,2
composite,mixed:57:tenant_window:product_window,57,mixed,high-low,2
composite,pair:57:campaign_window:tenant_window,57,permutation,high-high,2
composite,mixed:57:campaign_window:tenant_window,57,mixed,high-low,2
composite,pair:57:campaign_window:product_window,57,permutation,high-high,2
composite,mixed:57:campaign_window:product_window,57,mixed,high-low,2
composite,pair:57:product_window:tenant_window,57,permutation,high-high,2
composite,mixed:57:product_window:tenant_window,57,mixed,high-low,2
composite,pair:57:product_window:campaign_window,57,permutation,high-high,2
composite,mixed:57:product_window:campaign_window,57,mixed,high-low,2
composite,unknown:57,57,catalog,unknown-template,1
composite,empty:58:a,58,repeat,empty-a,0
composite,empty:58:b,58,repeat,empty-b,0
composite,single:58:tenant_window:zero,58,threshold,zero,1
composite,single:58:tenant_window:half,58,threshold,half,1
composite,single:58:tenant_window:below5,58,threshold,below5,1
composite,single:58:tenant_window:below,58,threshold,below,1
composite,single:58:tenant_window:exact,58,threshold,exact,1
composite,single:58:tenant_window:above,58,threshold,above,1
composite,single:58:tenant_window:above5,58,threshold,above5,1
composite,single:58:tenant_window:high,58,threshold,high,1
composite,duplicate:58:tenant_window:2,58,multiplicity,duplicate-2,2
composite,duplicate:58:tenant_window:3,58,multiplicity,duplicate-3,3
composite,single:58:campaign_window:zero,58,threshold,zero,1
composite,single:58:campaign_window:half,58,threshold,half,1
composite,single:58:campaign_window:below5,58,threshold,below5,1
composite,single:58:campaign_window:below,58,threshold,below,1
composite,single:58:campaign_window:exact,58,threshold,exact,1
composite,single:58:campaign_window:above,58,threshold,above,1
composite,single:58:campaign_window:above5,58,threshold,above5,1
composite,single:58:campaign_window:high,58,threshold,high,1
composite,duplicate:58:campaign_window:2,58,multiplicity,duplicate-2,2
composite,duplicate:58:campaign_window:3,58,multiplicity,duplicate-3,3
composite,single:58:product_window:zero,58,threshold,zero,1
composite,single:58:product_window:half,58,threshold,half,1
composite,single:58:product_window:below5,58,threshold,below5,1
composite,single:58:product_window:below,58,threshold,below,1
composite,single:58:product_window:exact,58,threshold,exact,1
composite,single:58:product_window:above,58,threshold,above,1
composite,single:58:product_window:above5,58,threshold,above5,1
composite,single:58:product_window:high,58,threshold,high,1
composite,duplicate:58:product_window:2,58,multiplicity,duplicate-2,2
composite,duplicate:58:product_window:3,58,multiplicity,duplicate-3,3
composite,pair:58:tenant_window:campaign_window,58,permutation,high-high,2
composite,mixed:58:tenant_window:campaign_window,58,mixed,high-low,2
composite,pair:58:tenant_window:product_window,58,permutation,high-high,2
composite,mixed:58:tenant_window:product_window,58,mixed,high-low,2
composite,pair:58:campaign_window:tenant_window,58,permutation,high-high,2
composite,mixed:58:campaign_window:tenant_window,58,mixed,high-low,2
composite,pair:58:campaign_window:product_window,58,permutation,high-high,2
composite,mixed:58:campaign_window:product_window,58,mixed,high-low,2
composite,pair:58:product_window:tenant_window,58,permutation,high-high,2
composite,mixed:58:product_window:tenant_window,58,mixed,high-low,2
composite,pair:58:product_window:campaign_window,58,permutation,high-high,2
composite,mixed:58:product_window:campaign_window,58,mixed,high-low,2
composite,unknown:58,58,catalog,unknown-template,1
composite,empty:59:a,59,repeat,empty-a,0
composite,empty:59:b,59,repeat,empty-b,0
composite,single:59:tenant_window:zero,59,threshold,zero,1
composite,single:59:tenant_window:half,59,threshold,half,1
composite,single:59:tenant_window:below5,59,threshold,below5,1
composite,single:59:tenant_window:below,59,threshold,below,1
composite,single:59:tenant_window:exact,59,threshold,exact,1
composite,single:59:tenant_window:above,59,threshold,above,1
composite,single:59:tenant_window:above5,59,threshold,above5,1
composite,single:59:tenant_window:high,59,threshold,high,1
composite,duplicate:59:tenant_window:2,59,multiplicity,duplicate-2,2
composite,duplicate:59:tenant_window:3,59,multiplicity,duplicate-3,3
composite,single:59:campaign_window:zero,59,threshold,zero,1
composite,single:59:campaign_window:half,59,threshold,half,1
composite,single:59:campaign_window:below5,59,threshold,below5,1
composite,single:59:campaign_window:below,59,threshold,below,1
composite,single:59:campaign_window:exact,59,threshold,exact,1
composite,single:59:campaign_window:above,59,threshold,above,1
composite,single:59:campaign_window:above5,59,threshold,above5,1
composite,single:59:campaign_window:high,59,threshold,high,1
composite,duplicate:59:campaign_window:2,59,multiplicity,duplicate-2,2
composite,duplicate:59:campaign_window:3,59,multiplicity,duplicate-3,3
composite,single:59:product_window:zero,59,threshold,zero,1
composite,single:59:product_window:half,59,threshold,half,1
composite,single:59:product_window:below5,59,threshold,below5,1
composite,single:59:product_window:below,59,threshold,below,1
composite,single:59:product_window:exact,59,threshold,exact,1
composite,single:59:product_window:above,59,threshold,above,1
composite,single:59:product_window:above5,59,threshold,above5,1
composite,single:59:product_window:high,59,threshold,high,1
composite,duplicate:59:product_window:2,59,multiplicity,duplicate-2,2
composite,duplicate:59:product_window:3,59,multiplicity,duplicate-3,3
composite,pair:59:tenant_window:campaign_window,59,permutation,high-high,2
composite,mixed:59:tenant_window:campaign_window,59,mixed,high-low,2
composite,pair:59:tenant_window:product_window,59,permutation,high-high,2
composite,mixed:59:tenant_window:product_window,59,mixed,high-low,2
composite,pair:59:campaign_window:tenant_window,59,permutation,high-high,2
composite,mixed:59:campaign_window:tenant_window,59,mixed,high-low,2
composite,pair:59:campaign_window:product_window,59,permutation,high-high,2
composite,mixed:59:campaign_window:product_window,59,mixed,high-low,2
composite,pair:59:product_window:tenant_window,59,permutation,high-high,2
composite,mixed:59:product_window:tenant_window,59,mixed,high-low,2
composite,pair:59:product_window:campaign_window,59,permutation,high-high,2
composite,mixed:59:product_window:campaign_window,59,mixed,high-low,2
composite,unknown:59,59,catalog,unknown-template,1
composite,empty:60:a,60,repeat,empty-a,0
composite,empty:60:b,60,repeat,empty-b,0
composite,single:60:tenant_window:zero,60,threshold,zero,1
composite,single:60:tenant_window:half,60,threshold,half,1
composite,single:60:tenant_window:below5,60,threshold,below5,1
composite,single:60:tenant_window:below,60,threshold,below,1
composite,single:60:tenant_window:exact,60,threshold,exact,1
composite,single:60:tenant_window:above,60,threshold,above,1
composite,single:60:tenant_window:above5,60,threshold,above5,1
composite,single:60:tenant_window:high,60,threshold,high,1
composite,duplicate:60:tenant_window:2,60,multiplicity,duplicate-2,2
composite,duplicate:60:tenant_window:3,60,multiplicity,duplicate-3,3
composite,single:60:campaign_window:zero,60,threshold,zero,1
composite,single:60:campaign_window:half,60,threshold,half,1
composite,single:60:campaign_window:below5,60,threshold,below5,1
composite,single:60:campaign_window:below,60,threshold,below,1
composite,single:60:campaign_window:exact,60,threshold,exact,1
composite,single:60:campaign_window:above,60,threshold,above,1
composite,single:60:campaign_window:above5,60,threshold,above5,1
composite,single:60:campaign_window:high,60,threshold,high,1
composite,duplicate:60:campaign_window:2,60,multiplicity,duplicate-2,2
composite,duplicate:60:campaign_window:3,60,multiplicity,duplicate-3,3
composite,single:60:product_window:zero,60,threshold,zero,1
composite,single:60:product_window:half,60,threshold,half,1
composite,single:60:product_window:below5,60,threshold,below5,1
composite,single:60:product_window:below,60,threshold,below,1
composite,single:60:product_window:exact,60,threshold,exact,1
composite,single:60:product_window:above,60,threshold,above,1
composite,single:60:product_window:above5,60,threshold,above5,1
composite,single:60:product_window:high,60,threshold,high,1
composite,duplicate:60:product_window:2,60,multiplicity,duplicate-2,2
composite,duplicate:60:product_window:3,60,multiplicity,duplicate-3,3
composite,pair:60:tenant_window:campaign_window,60,permutation,high-high,2
composite,mixed:60:tenant_window:campaign_window,60,mixed,high-low,2
composite,pair:60:tenant_window:product_window,60,permutation,high-high,2
composite,mixed:60:tenant_window:product_window,60,mixed,high-low,2
composite,pair:60:campaign_window:tenant_window,60,permutation,high-high,2
composite,mixed:60:campaign_window:tenant_window,60,mixed,high-low,2
composite,pair:60:campaign_window:product_window,60,permutation,high-high,2
composite,mixed:60:campaign_window:product_window,60,mixed,high-low,2
composite,pair:60:product_window:tenant_window,60,permutation,high-high,2
composite,mixed:60:product_window:tenant_window,60,mixed,high-low,2
composite,pair:60:product_window:campaign_window,60,permutation,high-high,2
composite,mixed:60:product_window:campaign_window,60,mixed,high-low,2
composite,unknown:60,60,catalog,unknown-template,1
cycle,empty:1:a,1,repeat,empty-a,0
cycle,empty:1:b,1,repeat,empty-b,0
cycle,single:1:campaign_window:zero,1,threshold,zero,1
cycle,single:1:campaign_window:half,1,threshold,half,1
cycle,single:1:campaign_window:below5,1,threshold,below5,1
cycle,single:1:campaign_window:below,1,threshold,below,1
cycle,single:1:campaign_window:exact,1,threshold,exact,1
cycle,single:1:campaign_window:above,1,threshold,above,1
cycle,single:1:campaign_window:above5,1,threshold,above5,1
cycle,single:1:campaign_window:high,1,threshold,high,1
cycle,duplicate:1:campaign_window:2,1,multiplicity,duplicate-2,2
cycle,duplicate:1:campaign_window:3,1,multiplicity,duplicate-3,3
cycle,single:1:region_window:zero,1,threshold,zero,1
cycle,single:1:region_window:half,1,threshold,half,1
cycle,single:1:region_window:below5,1,threshold,below5,1
cycle,single:1:region_window:below,1,threshold,below,1
cycle,single:1:region_window:exact,1,threshold,exact,1
cycle,single:1:region_window:above,1,threshold,above,1
cycle,single:1:region_window:above5,1,threshold,above5,1
cycle,single:1:region_window:high,1,threshold,high,1
cycle,duplicate:1:region_window:2,1,multiplicity,duplicate-2,2
cycle,duplicate:1:region_window:3,1,multiplicity,duplicate-3,3
cycle,pair:1:campaign_window:region_window,1,permutation,high-high,2
cycle,mixed:1:campaign_window:region_window,1,mixed,high-low,2
cycle,pair:1:region_window:campaign_window,1,permutation,high-high,2
cycle,mixed:1:region_window:campaign_window,1,mixed,high-low,2
cycle,unknown:1,1,catalog,unknown-template,1
cycle,empty:2:a,2,repeat,empty-a,0
cycle,empty:2:b,2,repeat,empty-b,0
cycle,single:2:campaign_window:zero,2,threshold,zero,1
cycle,single:2:campaign_window:half,2,threshold,half,1
cycle,single:2:campaign_window:below5,2,threshold,below5,1
cycle,single:2:campaign_window:below,2,threshold,below,1
cycle,single:2:campaign_window:exact,2,threshold,exact,1
cycle,single:2:campaign_window:above,2,threshold,above,1
cycle,single:2:campaign_window:above5,2,threshold,above5,1
cycle,single:2:campaign_window:high,2,threshold,high,1
cycle,duplicate:2:campaign_window:2,2,multiplicity,duplicate-2,2
cycle,duplicate:2:campaign_window:3,2,multiplicity,duplicate-3,3
cycle,single:2:region_window:zero,2,threshold,zero,1
cycle,single:2:region_window:half,2,threshold,half,1
cycle,single:2:region_window:below5,2,threshold,below5,1
cycle,single:2:region_window:below,2,threshold,below,1
cycle,single:2:region_window:exact,2,threshold,exact,1
cycle,single:2:region_window:above,2,threshold,above,1
cycle,single:2:region_window:above5,2,threshold,above5,1
cycle,single:2:region_window:high,2,threshold,high,1
cycle,duplicate:2:region_window:2,2,multiplicity,duplicate-2,2
cycle,duplicate:2:region_window:3,2,multiplicity,duplicate-3,3
cycle,pair:2:campaign_window:region_window,2,permutation,high-high,2
cycle,mixed:2:campaign_window:region_window,2,mixed,high-low,2
cycle,pair:2:region_window:campaign_window,2,permutation,high-high,2
cycle,mixed:2:region_window:campaign_window,2,mixed,high-low,2
cycle,unknown:2,2,catalog,unknown-template,1
cycle,empty:3:a,3,repeat,empty-a,0
cycle,empty:3:b,3,repeat,empty-b,0
cycle,single:3:campaign_window:zero,3,threshold,zero,1
cycle,single:3:campaign_window:half,3,threshold,half,1
cycle,single:3:campaign_window:below5,3,threshold,below5,1
cycle,single:3:campaign_window:below,3,threshold,below,1
cycle,single:3:campaign_window:exact,3,threshold,exact,1
cycle,single:3:campaign_window:above,3,threshold,above,1
cycle,single:3:campaign_window:above5,3,threshold,above5,1
cycle,single:3:campaign_window:high,3,threshold,high,1
cycle,duplicate:3:campaign_window:2,3,multiplicity,duplicate-2,2
cycle,duplicate:3:campaign_window:3,3,multiplicity,duplicate-3,3
cycle,single:3:region_window:zero,3,threshold,zero,1
cycle,single:3:region_window:half,3,threshold,half,1
cycle,single:3:region_window:below5,3,threshold,below5,1
cycle,single:3:region_window:below,3,threshold,below,1
cycle,single:3:region_window:exact,3,threshold,exact,1
cycle,single:3:region_window:above,3,threshold,above,1
cycle,single:3:region_window:above5,3,threshold,above5,1
cycle,single:3:region_window:high,3,threshold,high,1
cycle,duplicate:3:region_window:2,3,multiplicity,duplicate-2,2
cycle,duplicate:3:region_window:3,3,multiplicity,duplicate-3,3
cycle,pair:3:campaign_window:region_window,3,permutation,high-high,2
cycle,mixed:3:campaign_window:region_window,3,mixed,high-low,2
cycle,pair:3:region_window:campaign_window,3,permutation,high-high,2
cycle,mixed:3:region_window:campaign_window,3,mixed,high-low,2
cycle,unknown:3,3,catalog,unknown-template,1
cycle,empty:4:a,4,repeat,empty-a,0
cycle,empty:4:b,4,repeat,empty-b,0
cycle,single:4:campaign_window:zero,4,threshold,zero,1
cycle,single:4:campaign_window:half,4,threshold,half,1
cycle,single:4:campaign_window:below5,4,threshold,below5,1
cycle,single:4:campaign_window:below,4,threshold,below,1
cycle,single:4:campaign_window:exact,4,threshold,exact,1
cycle,single:4:campaign_window:above,4,threshold,above,1
cycle,single:4:campaign_window:above5,4,threshold,above5,1
cycle,single:4:campaign_window:high,4,threshold,high,1
cycle,duplicate:4:campaign_window:2,4,multiplicity,duplicate-2,2
cycle,duplicate:4:campaign_window:3,4,multiplicity,duplicate-3,3
cycle,single:4:region_window:zero,4,threshold,zero,1
cycle,single:4:region_window:half,4,threshold,half,1
cycle,single:4:region_window:below5,4,threshold,below5,1
cycle,single:4:region_window:below,4,threshold,below,1
cycle,single:4:region_window:exact,4,threshold,exact,1
cycle,single:4:region_window:above,4,threshold,above,1
cycle,single:4:region_window:above5,4,threshold,above5,1
cycle,single:4:region_window:high,4,threshold,high,1
cycle,duplicate:4:region_window:2,4,multiplicity,duplicate-2,2
cycle,duplicate:4:region_window:3,4,multiplicity,duplicate-3,3
cycle,pair:4:campaign_window:region_window,4,permutation,high-high,2
cycle,mixed:4:campaign_window:region_window,4,mixed,high-low,2
cycle,pair:4:region_window:campaign_window,4,permutation,high-high,2
cycle,mixed:4:region_window:campaign_window,4,mixed,high-low,2
cycle,unknown:4,4,catalog,unknown-template,1
cycle,empty:5:a,5,repeat,empty-a,0
cycle,empty:5:b,5,repeat,empty-b,0
cycle,single:5:campaign_window:zero,5,threshold,zero,1
cycle,single:5:campaign_window:half,5,threshold,half,1
cycle,single:5:campaign_window:below5,5,threshold,below5,1
cycle,single:5:campaign_window:below,5,threshold,below,1
cycle,single:5:campaign_window:exact,5,threshold,exact,1
cycle,single:5:campaign_window:above,5,threshold,above,1
cycle,single:5:campaign_window:above5,5,threshold,above5,1
cycle,single:5:campaign_window:high,5,threshold,high,1
cycle,duplicate:5:campaign_window:2,5,multiplicity,duplicate-2,2
cycle,duplicate:5:campaign_window:3,5,multiplicity,duplicate-3,3
cycle,single:5:region_window:zero,5,threshold,zero,1
cycle,single:5:region_window:half,5,threshold,half,1
cycle,single:5:region_window:below5,5,threshold,below5,1
cycle,single:5:region_window:below,5,threshold,below,1
cycle,single:5:region_window:exact,5,threshold,exact,1
cycle,single:5:region_window:above,5,threshold,above,1
cycle,single:5:region_window:above5,5,threshold,above5,1
cycle,single:5:region_window:high,5,threshold,high,1
cycle,duplicate:5:region_window:2,5,multiplicity,duplicate-2,2
cycle,duplicate:5:region_window:3,5,multiplicity,duplicate-3,3
cycle,pair:5:campaign_window:region_window,5,permutation,high-high,2
cycle,mixed:5:campaign_window:region_window,5,mixed,high-low,2
cycle,pair:5:region_window:campaign_window,5,permutation,high-high,2
cycle,mixed:5:region_window:campaign_window,5,mixed,high-low,2
cycle,unknown:5,5,catalog,unknown-template,1
cycle,empty:6:a,6,repeat,empty-a,0
cycle,empty:6:b,6,repeat,empty-b,0
cycle,single:6:campaign_window:zero,6,threshold,zero,1
cycle,single:6:campaign_window:half,6,threshold,half,1
cycle,single:6:campaign_window:below5,6,threshold,below5,1
cycle,single:6:campaign_window:below,6,threshold,below,1
cycle,single:6:campaign_window:exact,6,threshold,exact,1
cycle,single:6:campaign_window:above,6,threshold,above,1
cycle,single:6:campaign_window:above5,6,threshold,above5,1
cycle,single:6:campaign_window:high,6,threshold,high,1
cycle,duplicate:6:campaign_window:2,6,multiplicity,duplicate-2,2
cycle,duplicate:6:campaign_window:3,6,multiplicity,duplicate-3,3
cycle,single:6:region_window:zero,6,threshold,zero,1
cycle,single:6:region_window:half,6,threshold,half,1
cycle,single:6:region_window:below5,6,threshold,below5,1
cycle,single:6:region_window:below,6,threshold,below,1
cycle,single:6:region_window:exact,6,threshold,exact,1
cycle,single:6:region_window:above,6,threshold,above,1
cycle,single:6:region_window:above5,6,threshold,above5,1
cycle,single:6:region_window:high,6,threshold,high,1
cycle,duplicate:6:region_window:2,6,multiplicity,duplicate-2,2
cycle,duplicate:6:region_window:3,6,multiplicity,duplicate-3,3
cycle,pair:6:campaign_window:region_window,6,permutation,high-high,2
cycle,mixed:6:campaign_window:region_window,6,mixed,high-low,2
cycle,pair:6:region_window:campaign_window,6,permutation,high-high,2
cycle,mixed:6:region_window:campaign_window,6,mixed,high-low,2
cycle,unknown:6,6,catalog,unknown-template,1
cycle,empty:7:a,7,repeat,empty-a,0
cycle,empty:7:b,7,repeat,empty-b,0
cycle,single:7:campaign_window:zero,7,threshold,zero,1
cycle,single:7:campaign_window:half,7,threshold,half,1
cycle,single:7:campaign_window:below5,7,threshold,below5,1
cycle,single:7:campaign_window:below,7,threshold,below,1
cycle,single:7:campaign_window:exact,7,threshold,exact,1
cycle,single:7:campaign_window:above,7,threshold,above,1
cycle,single:7:campaign_window:above5,7,threshold,above5,1
cycle,single:7:campaign_window:high,7,threshold,high,1
cycle,duplicate:7:campaign_window:2,7,multiplicity,duplicate-2,2
cycle,duplicate:7:campaign_window:3,7,multiplicity,duplicate-3,3
cycle,single:7:region_window:zero,7,threshold,zero,1
cycle,single:7:region_window:half,7,threshold,half,1
cycle,single:7:region_window:below5,7,threshold,below5,1
cycle,single:7:region_window:below,7,threshold,below,1
cycle,single:7:region_window:exact,7,threshold,exact,1
cycle,single:7:region_window:above,7,threshold,above,1
cycle,single:7:region_window:above5,7,threshold,above5,1
cycle,single:7:region_window:high,7,threshold,high,1
cycle,duplicate:7:region_window:2,7,multiplicity,duplicate-2,2
cycle,duplicate:7:region_window:3,7,multiplicity,duplicate-3,3
cycle,pair:7:campaign_window:region_window,7,permutation,high-high,2
cycle,mixed:7:campaign_window:region_window,7,mixed,high-low,2
cycle,pair:7:region_window:campaign_window,7,permutation,high-high,2
cycle,mixed:7:region_window:campaign_window,7,mixed,high-low,2
cycle,unknown:7,7,catalog,unknown-template,1
cycle,empty:8:a,8,repeat,empty-a,0
cycle,empty:8:b,8,repeat,empty-b,0
cycle,single:8:campaign_window:zero,8,threshold,zero,1
cycle,single:8:campaign_window:half,8,threshold,half,1
cycle,single:8:campaign_window:below5,8,threshold,below5,1
cycle,single:8:campaign_window:below,8,threshold,below,1
cycle,single:8:campaign_window:exact,8,threshold,exact,1
cycle,single:8:campaign_window:above,8,threshold,above,1
cycle,single:8:campaign_window:above5,8,threshold,above5,1
cycle,single:8:campaign_window:high,8,threshold,high,1
cycle,duplicate:8:campaign_window:2,8,multiplicity,duplicate-2,2
cycle,duplicate:8:campaign_window:3,8,multiplicity,duplicate-3,3
cycle,single:8:region_window:zero,8,threshold,zero,1
cycle,single:8:region_window:half,8,threshold,half,1
cycle,single:8:region_window:below5,8,threshold,below5,1
cycle,single:8:region_window:below,8,threshold,below,1
cycle,single:8:region_window:exact,8,threshold,exact,1
cycle,single:8:region_window:above,8,threshold,above,1
cycle,single:8:region_window:above5,8,threshold,above5,1
cycle,single:8:region_window:high,8,threshold,high,1
cycle,duplicate:8:region_window:2,8,multiplicity,duplicate-2,2
cycle,duplicate:8:region_window:3,8,multiplicity,duplicate-3,3
cycle,pair:8:campaign_window:region_window,8,permutation,high-high,2
cycle,mixed:8:campaign_window:region_window,8,mixed,high-low,2
cycle,pair:8:region_window:campaign_window,8,permutation,high-high,2
cycle,mixed:8:region_window:campaign_window,8,mixed,high-low,2
cycle,unknown:8,8,catalog,unknown-template,1
cycle,empty:9:a,9,repeat,empty-a,0
cycle,empty:9:b,9,repeat,empty-b,0
cycle,single:9:campaign_window:zero,9,threshold,zero,1
cycle,single:9:campaign_window:half,9,threshold,half,1
cycle,single:9:campaign_window:below5,9,threshold,below5,1
cycle,single:9:campaign_window:below,9,threshold,below,1
cycle,single:9:campaign_window:exact,9,threshold,exact,1
cycle,single:9:campaign_window:above,9,threshold,above,1
cycle,single:9:campaign_window:above5,9,threshold,above5,1
cycle,single:9:campaign_window:high,9,threshold,high,1
cycle,duplicate:9:campaign_window:2,9,multiplicity,duplicate-2,2
cycle,duplicate:9:campaign_window:3,9,multiplicity,duplicate-3,3
cycle,single:9:region_window:zero,9,threshold,zero,1
cycle,single:9:region_window:half,9,threshold,half,1
cycle,single:9:region_window:below5,9,threshold,below5,1
cycle,single:9:region_window:below,9,threshold,below,1
cycle,single:9:region_window:exact,9,threshold,exact,1
cycle,single:9:region_window:above,9,threshold,above,1
cycle,single:9:region_window:above5,9,threshold,above5,1
cycle,single:9:region_window:high,9,threshold,high,1
cycle,duplicate:9:region_window:2,9,multiplicity,duplicate-2,2
cycle,duplicate:9:region_window:3,9,multiplicity,duplicate-3,3
cycle,pair:9:campaign_window:region_window,9,permutation,high-high,2
cycle,mixed:9:campaign_window:region_window,9,mixed,high-low,2
cycle,pair:9:region_window:campaign_window,9,permutation,high-high,2
cycle,mixed:9:region_window:campaign_window,9,mixed,high-low,2
cycle,unknown:9,9,catalog,unknown-template,1
cycle,empty:10:a,10,repeat,empty-a,0
cycle,empty:10:b,10,repeat,empty-b,0
cycle,single:10:campaign_window:zero,10,threshold,zero,1
cycle,single:10:campaign_window:half,10,threshold,half,1
cycle,single:10:campaign_window:below5,10,threshold,below5,1
cycle,single:10:campaign_window:below,10,threshold,below,1
cycle,single:10:campaign_window:exact,10,threshold,exact,1
cycle,single:10:campaign_window:above,10,threshold,above,1
cycle,single:10:campaign_window:above5,10,threshold,above5,1
cycle,single:10:campaign_window:high,10,threshold,high,1
cycle,duplicate:10:campaign_window:2,10,multiplicity,duplicate-2,2
cycle,duplicate:10:campaign_window:3,10,multiplicity,duplicate-3,3
cycle,single:10:region_window:zero,10,threshold,zero,1
cycle,single:10:region_window:half,10,threshold,half,1
cycle,single:10:region_window:below5,10,threshold,below5,1
cycle,single:10:region_window:below,10,threshold,below,1
cycle,single:10:region_window:exact,10,threshold,exact,1
cycle,single:10:region_window:above,10,threshold,above,1
cycle,single:10:region_window:above5,10,threshold,above5,1
cycle,single:10:region_window:high,10,threshold,high,1
cycle,duplicate:10:region_window:2,10,multiplicity,duplicate-2,2
cycle,duplicate:10:region_window:3,10,multiplicity,duplicate-3,3
cycle,pair:10:campaign_window:region_window,10,permutation,high-high,2
cycle,mixed:10:campaign_window:region_window,10,mixed,high-low,2
cycle,pair:10:region_window:campaign_window,10,permutation,high-high,2
cycle,mixed:10:region_window:campaign_window,10,mixed,high-low,2
cycle,unknown:10,10,catalog,unknown-template,1
cycle,empty:11:a,11,repeat,empty-a,0
cycle,empty:11:b,11,repeat,empty-b,0
cycle,single:11:campaign_window:zero,11,threshold,zero,1
cycle,single:11:campaign_window:half,11,threshold,half,1
cycle,single:11:campaign_window:below5,11,threshold,below5,1
cycle,single:11:campaign_window:below,11,threshold,below,1
cycle,single:11:campaign_window:exact,11,threshold,exact,1
cycle,single:11:campaign_window:above,11,threshold,above,1
cycle,single:11:campaign_window:above5,11,threshold,above5,1
cycle,single:11:campaign_window:high,11,threshold,high,1
cycle,duplicate:11:campaign_window:2,11,multiplicity,duplicate-2,2
cycle,duplicate:11:campaign_window:3,11,multiplicity,duplicate-3,3
cycle,single:11:region_window:zero,11,threshold,zero,1
cycle,single:11:region_window:half,11,threshold,half,1
cycle,single:11:region_window:below5,11,threshold,below5,1
cycle,single:11:region_window:below,11,threshold,below,1
cycle,single:11:region_window:exact,11,threshold,exact,1
cycle,single:11:region_window:above,11,threshold,above,1
cycle,single:11:region_window:above5,11,threshold,above5,1
cycle,single:11:region_window:high,11,threshold,high,1
cycle,duplicate:11:region_window:2,11,multiplicity,duplicate-2,2
cycle,duplicate:11:region_window:3,11,multiplicity,duplicate-3,3
cycle,pair:11:campaign_window:region_window,11,permutation,high-high,2
cycle,mixed:11:campaign_window:region_window,11,mixed,high-low,2
cycle,pair:11:region_window:campaign_window,11,permutation,high-high,2
cycle,mixed:11:region_window:campaign_window,11,mixed,high-low,2
cycle,unknown:11,11,catalog,unknown-template,1
cycle,empty:12:a,12,repeat,empty-a,0
cycle,empty:12:b,12,repeat,empty-b,0
cycle,single:12:campaign_window:zero,12,threshold,zero,1
cycle,single:12:campaign_window:half,12,threshold,half,1
cycle,single:12:campaign_window:below5,12,threshold,below5,1
cycle,single:12:campaign_window:below,12,threshold,below,1
cycle,single:12:campaign_window:exact,12,threshold,exact,1
cycle,single:12:campaign_window:above,12,threshold,above,1
cycle,single:12:campaign_window:above5,12,threshold,above5,1
cycle,single:12:campaign_window:high,12,threshold,high,1
cycle,duplicate:12:campaign_window:2,12,multiplicity,duplicate-2,2
cycle,duplicate:12:campaign_window:3,12,multiplicity,duplicate-3,3
cycle,single:12:region_window:zero,12,threshold,zero,1
cycle,single:12:region_window:half,12,threshold,half,1
cycle,single:12:region_window:below5,12,threshold,below5,1
cycle,single:12:region_window:below,12,threshold,below,1
cycle,single:12:region_window:exact,12,threshold,exact,1
cycle,single:12:region_window:above,12,threshold,above,1
cycle,single:12:region_window:above5,12,threshold,above5,1
cycle,single:12:region_window:high,12,threshold,high,1
cycle,duplicate:12:region_window:2,12,multiplicity,duplicate-2,2
cycle,duplicate:12:region_window:3,12,multiplicity,duplicate-3,3
cycle,pair:12:campaign_window:region_window,12,permutation,high-high,2
cycle,mixed:12:campaign_window:region_window,12,mixed,high-low,2
cycle,pair:12:region_window:campaign_window,12,permutation,high-high,2
cycle,mixed:12:region_window:campaign_window,12,mixed,high-low,2
cycle,unknown:12,12,catalog,unknown-template,1
cycle,empty:13:a,13,repeat,empty-a,0
cycle,empty:13:b,13,repeat,empty-b,0
cycle,single:13:campaign_window:zero,13,threshold,zero,1
cycle,single:13:campaign_window:half,13,threshold,half,1
cycle,single:13:campaign_window:below5,13,threshold,below5,1
cycle,single:13:campaign_window:below,13,threshold,below,1
cycle,single:13:campaign_window:exact,13,threshold,exact,1
cycle,single:13:campaign_window:above,13,threshold,above,1
cycle,single:13:campaign_window:above5,13,threshold,above5,1
cycle,single:13:campaign_window:high,13,threshold,high,1
cycle,duplicate:13:campaign_window:2,13,multiplicity,duplicate-2,2
cycle,duplicate:13:campaign_window:3,13,multiplicity,duplicate-3,3
cycle,single:13:region_window:zero,13,threshold,zero,1
cycle,single:13:region_window:half,13,threshold,half,1
cycle,single:13:region_window:below5,13,threshold,below5,1
cycle,single:13:region_window:below,13,threshold,below,1
cycle,single:13:region_window:exact,13,threshold,exact,1
cycle,single:13:region_window:above,13,threshold,above,1
cycle,single:13:region_window:above5,13,threshold,above5,1
cycle,single:13:region_window:high,13,threshold,high,1
cycle,duplicate:13:region_window:2,13,multiplicity,duplicate-2,2
cycle,duplicate:13:region_window:3,13,multiplicity,duplicate-3,3
cycle,pair:13:campaign_window:region_window,13,permutation,high-high,2
cycle,mixed:13:campaign_window:region_window,13,mixed,high-low,2
cycle,pair:13:region_window:campaign_window,13,permutation,high-high,2
cycle,mixed:13:region_window:campaign_window,13,mixed,high-low,2
cycle,unknown:13,13,catalog,unknown-template,1
cycle,empty:14:a,14,repeat,empty-a,0
cycle,empty:14:b,14,repeat,empty-b,0
cycle,single:14:campaign_window:zero,14,threshold,zero,1
cycle,single:14:campaign_window:half,14,threshold,half,1
cycle,single:14:campaign_window:below5,14,threshold,below5,1
cycle,single:14:campaign_window:below,14,threshold,below,1
cycle,single:14:campaign_window:exact,14,threshold,exact,1
cycle,single:14:campaign_window:above,14,threshold,above,1
cycle,single:14:campaign_window:above5,14,threshold,above5,1
cycle,single:14:campaign_window:high,14,threshold,high,1
cycle,duplicate:14:campaign_window:2,14,multiplicity,duplicate-2,2
cycle,duplicate:14:campaign_window:3,14,multiplicity,duplicate-3,3
cycle,single:14:region_window:zero,14,threshold,zero,1
cycle,single:14:region_window:half,14,threshold,half,1
cycle,single:14:region_window:below5,14,threshold,below5,1
cycle,single:14:region_window:below,14,threshold,below,1
cycle,single:14:region_window:exact,14,threshold,exact,1
cycle,single:14:region_window:above,14,threshold,above,1
cycle,single:14:region_window:above5,14,threshold,above5,1
cycle,single:14:region_window:high,14,threshold,high,1
cycle,duplicate:14:region_window:2,14,multiplicity,duplicate-2,2
cycle,duplicate:14:region_window:3,14,multiplicity,duplicate-3,3
cycle,pair:14:campaign_window:region_window,14,permutation,high-high,2
cycle,mixed:14:campaign_window:region_window,14,mixed,high-low,2
cycle,pair:14:region_window:campaign_window,14,permutation,high-high,2
cycle,mixed:14:region_window:campaign_window,14,mixed,high-low,2
cycle,unknown:14,14,catalog,unknown-template,1
cycle,empty:15:a,15,repeat,empty-a,0
cycle,empty:15:b,15,repeat,empty-b,0
cycle,single:15:campaign_window:zero,15,threshold,zero,1
cycle,single:15:campaign_window:half,15,threshold,half,1
cycle,single:15:campaign_window:below5,15,threshold,below5,1
cycle,single:15:campaign_window:below,15,threshold,below,1
cycle,single:15:campaign_window:exact,15,threshold,exact,1
cycle,single:15:campaign_window:above,15,threshold,above,1
cycle,single:15:campaign_window:above5,15,threshold,above5,1
cycle,single:15:campaign_window:high,15,threshold,high,1
cycle,duplicate:15:campaign_window:2,15,multiplicity,duplicate-2,2
cycle,duplicate:15:campaign_window:3,15,multiplicity,duplicate-3,3
cycle,single:15:region_window:zero,15,threshold,zero,1
cycle,single:15:region_window:half,15,threshold,half,1
cycle,single:15:region_window:below5,15,threshold,below5,1
cycle,single:15:region_window:below,15,threshold,below,1
cycle,single:15:region_window:exact,15,threshold,exact,1
cycle,single:15:region_window:above,15,threshold,above,1
cycle,single:15:region_window:above5,15,threshold,above5,1
cycle,single:15:region_window:high,15,threshold,high,1
cycle,duplicate:15:region_window:2,15,multiplicity,duplicate-2,2
cycle,duplicate:15:region_window:3,15,multiplicity,duplicate-3,3
cycle,pair:15:campaign_window:region_window,15,permutation,high-high,2
cycle,mixed:15:campaign_window:region_window,15,mixed,high-low,2
cycle,pair:15:region_window:campaign_window,15,permutation,high-high,2
cycle,mixed:15:region_window:campaign_window,15,mixed,high-low,2
cycle,unknown:15,15,catalog,unknown-template,1
cycle,empty:16:a,16,repeat,empty-a,0
cycle,empty:16:b,16,repeat,empty-b,0
cycle,single:16:campaign_window:zero,16,threshold,zero,1
cycle,single:16:campaign_window:half,16,threshold,half,1
cycle,single:16:campaign_window:below5,16,threshold,below5,1
cycle,single:16:campaign_window:below,16,threshold,below,1
cycle,single:16:campaign_window:exact,16,threshold,exact,1
cycle,single:16:campaign_window:above,16,threshold,above,1
cycle,single:16:campaign_window:above5,16,threshold,above5,1
cycle,single:16:campaign_window:high,16,threshold,high,1
cycle,duplicate:16:campaign_window:2,16,multiplicity,duplicate-2,2
cycle,duplicate:16:campaign_window:3,16,multiplicity,duplicate-3,3
cycle,single:16:region_window:zero,16,threshold,zero,1
cycle,single:16:region_window:half,16,threshold,half,1
cycle,single:16:region_window:below5,16,threshold,below5,1
cycle,single:16:region_window:below,16,threshold,below,1
cycle,single:16:region_window:exact,16,threshold,exact,1
cycle,single:16:region_window:above,16,threshold,above,1
cycle,single:16:region_window:above5,16,threshold,above5,1
cycle,single:16:region_window:high,16,threshold,high,1
cycle,duplicate:16:region_window:2,16,multiplicity,duplicate-2,2
cycle,duplicate:16:region_window:3,16,multiplicity,duplicate-3,3
cycle,pair:16:campaign_window:region_window,16,permutation,high-high,2
cycle,mixed:16:campaign_window:region_window,16,mixed,high-low,2
cycle,pair:16:region_window:campaign_window,16,permutation,high-high,2
cycle,mixed:16:region_window:campaign_window,16,mixed,high-low,2
cycle,unknown:16,16,catalog,unknown-template,1
cycle,empty:17:a,17,repeat,empty-a,0
cycle,empty:17:b,17,repeat,empty-b,0
cycle,single:17:campaign_window:zero,17,threshold,zero,1
cycle,single:17:campaign_window:half,17,threshold,half,1
cycle,single:17:campaign_window:below5,17,threshold,below5,1
cycle,single:17:campaign_window:below,17,threshold,below,1
cycle,single:17:campaign_window:exact,17,threshold,exact,1
cycle,single:17:campaign_window:above,17,threshold,above,1
cycle,single:17:campaign_window:above5,17,threshold,above5,1
cycle,single:17:campaign_window:high,17,threshold,high,1
cycle,duplicate:17:campaign_window:2,17,multiplicity,duplicate-2,2
cycle,duplicate:17:campaign_window:3,17,multiplicity,duplicate-3,3
cycle,single:17:region_window:zero,17,threshold,zero,1
cycle,single:17:region_window:half,17,threshold,half,1
cycle,single:17:region_window:below5,17,threshold,below5,1
cycle,single:17:region_window:below,17,threshold,below,1
cycle,single:17:region_window:exact,17,threshold,exact,1
cycle,single:17:region_window:above,17,threshold,above,1
cycle,single:17:region_window:above5,17,threshold,above5,1
cycle,single:17:region_window:high,17,threshold,high,1
cycle,duplicate:17:region_window:2,17,multiplicity,duplicate-2,2
cycle,duplicate:17:region_window:3,17,multiplicity,duplicate-3,3
cycle,pair:17:campaign_window:region_window,17,permutation,high-high,2
cycle,mixed:17:campaign_window:region_window,17,mixed,high-low,2
cycle,pair:17:region_window:campaign_window,17,permutation,high-high,2
cycle,mixed:17:region_window:campaign_window,17,mixed,high-low,2
cycle,unknown:17,17,catalog,unknown-template,1
cycle,empty:18:a,18,repeat,empty-a,0
cycle,empty:18:b,18,repeat,empty-b,0
cycle,single:18:campaign_window:zero,18,threshold,zero,1
cycle,single:18:campaign_window:half,18,threshold,half,1
cycle,single:18:campaign_window:below5,18,threshold,below5,1
cycle,single:18:campaign_window:below,18,threshold,below,1
cycle,single:18:campaign_window:exact,18,threshold,exact,1
cycle,single:18:campaign_window:above,18,threshold,above,1
cycle,single:18:campaign_window:above5,18,threshold,above5,1
cycle,single:18:campaign_window:high,18,threshold,high,1
cycle,duplicate:18:campaign_window:2,18,multiplicity,duplicate-2,2
cycle,duplicate:18:campaign_window:3,18,multiplicity,duplicate-3,3
cycle,single:18:region_window:zero,18,threshold,zero,1
cycle,single:18:region_window:half,18,threshold,half,1
cycle,single:18:region_window:below5,18,threshold,below5,1
cycle,single:18:region_window:below,18,threshold,below,1
cycle,single:18:region_window:exact,18,threshold,exact,1
cycle,single:18:region_window:above,18,threshold,above,1
cycle,single:18:region_window:above5,18,threshold,above5,1
cycle,single:18:region_window:high,18,threshold,high,1
cycle,duplicate:18:region_window:2,18,multiplicity,duplicate-2,2
cycle,duplicate:18:region_window:3,18,multiplicity,duplicate-3,3
cycle,pair:18:campaign_window:region_window,18,permutation,high-high,2
cycle,mixed:18:campaign_window:region_window,18,mixed,high-low,2
cycle,pair:18:region_window:campaign_window,18,permutation,high-high,2
cycle,mixed:18:region_window:campaign_window,18,mixed,high-low,2
cycle,unknown:18,18,catalog,unknown-template,1
cycle,empty:19:a,19,repeat,empty-a,0
cycle,empty:19:b,19,repeat,empty-b,0
cycle,single:19:campaign_window:zero,19,threshold,zero,1
cycle,single:19:campaign_window:half,19,threshold,half,1
cycle,single:19:campaign_window:below5,19,threshold,below5,1
cycle,single:19:campaign_window:below,19,threshold,below,1
cycle,single:19:campaign_window:exact,19,threshold,exact,1
cycle,single:19:campaign_window:above,19,threshold,above,1
cycle,single:19:campaign_window:above5,19,threshold,above5,1
cycle,single:19:campaign_window:high,19,threshold,high,1
cycle,duplicate:19:campaign_window:2,19,multiplicity,duplicate-2,2
cycle,duplicate:19:campaign_window:3,19,multiplicity,duplicate-3,3
cycle,single:19:region_window:zero,19,threshold,zero,1
cycle,single:19:region_window:half,19,threshold,half,1
cycle,single:19:region_window:below5,19,threshold,below5,1
cycle,single:19:region_window:below,19,threshold,below,1
cycle,single:19:region_window:exact,19,threshold,exact,1
cycle,single:19:region_window:above,19,threshold,above,1
cycle,single:19:region_window:above5,19,threshold,above5,1
cycle,single:19:region_window:high,19,threshold,high,1
cycle,duplicate:19:region_window:2,19,multiplicity,duplicate-2,2
cycle,duplicate:19:region_window:3,19,multiplicity,duplicate-3,3
cycle,pair:19:campaign_window:region_window,19,permutation,high-high,2
cycle,mixed:19:campaign_window:region_window,19,mixed,high-low,2
cycle,pair:19:region_window:campaign_window,19,permutation,high-high,2
cycle,mixed:19:region_window:campaign_window,19,mixed,high-low,2
cycle,unknown:19,19,catalog,unknown-template,1
cycle,empty:20:a,20,repeat,empty-a,0
cycle,empty:20:b,20,repeat,empty-b,0
cycle,single:20:campaign_window:zero,20,threshold,zero,1
cycle,single:20:campaign_window:half,20,threshold,half,1
cycle,single:20:campaign_window:below5,20,threshold,below5,1
cycle,single:20:campaign_window:below,20,threshold,below,1
cycle,single:20:campaign_window:exact,20,threshold,exact,1
cycle,single:20:campaign_window:above,20,threshold,above,1
cycle,single:20:campaign_window:above5,20,threshold,above5,1
cycle,single:20:campaign_window:high,20,threshold,high,1
cycle,duplicate:20:campaign_window:2,20,multiplicity,duplicate-2,2
cycle,duplicate:20:campaign_window:3,20,multiplicity,duplicate-3,3
cycle,single:20:region_window:zero,20,threshold,zero,1
cycle,single:20:region_window:half,20,threshold,half,1
cycle,single:20:region_window:below5,20,threshold,below5,1
cycle,single:20:region_window:below,20,threshold,below,1
cycle,single:20:region_window:exact,20,threshold,exact,1
cycle,single:20:region_window:above,20,threshold,above,1
cycle,single:20:region_window:above5,20,threshold,above5,1
cycle,single:20:region_window:high,20,threshold,high,1
cycle,duplicate:20:region_window:2,20,multiplicity,duplicate-2,2
cycle,duplicate:20:region_window:3,20,multiplicity,duplicate-3,3
cycle,pair:20:campaign_window:region_window,20,permutation,high-high,2
cycle,mixed:20:campaign_window:region_window,20,mixed,high-low,2
cycle,pair:20:region_window:campaign_window,20,permutation,high-high,2
cycle,mixed:20:region_window:campaign_window,20,mixed,high-low,2
cycle,unknown:20,20,catalog,unknown-template,1
cycle,empty:21:a,21,repeat,empty-a,0
cycle,empty:21:b,21,repeat,empty-b,0
cycle,single:21:campaign_window:zero,21,threshold,zero,1
cycle,single:21:campaign_window:half,21,threshold,half,1
cycle,single:21:campaign_window:below5,21,threshold,below5,1
cycle,single:21:campaign_window:below,21,threshold,below,1
cycle,single:21:campaign_window:exact,21,threshold,exact,1
cycle,single:21:campaign_window:above,21,threshold,above,1
cycle,single:21:campaign_window:above5,21,threshold,above5,1
cycle,single:21:campaign_window:high,21,threshold,high,1
cycle,duplicate:21:campaign_window:2,21,multiplicity,duplicate-2,2
cycle,duplicate:21:campaign_window:3,21,multiplicity,duplicate-3,3
cycle,single:21:region_window:zero,21,threshold,zero,1
cycle,single:21:region_window:half,21,threshold,half,1
cycle,single:21:region_window:below5,21,threshold,below5,1
cycle,single:21:region_window:below,21,threshold,below,1
cycle,single:21:region_window:exact,21,threshold,exact,1
cycle,single:21:region_window:above,21,threshold,above,1
cycle,single:21:region_window:above5,21,threshold,above5,1
cycle,single:21:region_window:high,21,threshold,high,1
cycle,duplicate:21:region_window:2,21,multiplicity,duplicate-2,2
cycle,duplicate:21:region_window:3,21,multiplicity,duplicate-3,3
cycle,pair:21:campaign_window:region_window,21,permutation,high-high,2
cycle,mixed:21:campaign_window:region_window,21,mixed,high-low,2
cycle,pair:21:region_window:campaign_window,21,permutation,high-high,2
cycle,mixed:21:region_window:campaign_window,21,mixed,high-low,2
cycle,unknown:21,21,catalog,unknown-template,1
cycle,empty:22:a,22,repeat,empty-a,0
cycle,empty:22:b,22,repeat,empty-b,0
cycle,single:22:campaign_window:zero,22,threshold,zero,1
cycle,single:22:campaign_window:half,22,threshold,half,1
cycle,single:22:campaign_window:below5,22,threshold,below5,1
cycle,single:22:campaign_window:below,22,threshold,below,1
cycle,single:22:campaign_window:exact,22,threshold,exact,1
cycle,single:22:campaign_window:above,22,threshold,above,1
cycle,single:22:campaign_window:above5,22,threshold,above5,1
cycle,single:22:campaign_window:high,22,threshold,high,1
cycle,duplicate:22:campaign_window:2,22,multiplicity,duplicate-2,2
cycle,duplicate:22:campaign_window:3,22,multiplicity,duplicate-3,3
cycle,single:22:region_window:zero,22,threshold,zero,1
cycle,single:22:region_window:half,22,threshold,half,1
cycle,single:22:region_window:below5,22,threshold,below5,1
cycle,single:22:region_window:below,22,threshold,below,1
cycle,single:22:region_window:exact,22,threshold,exact,1
cycle,single:22:region_window:above,22,threshold,above,1
cycle,single:22:region_window:above5,22,threshold,above5,1
cycle,single:22:region_window:high,22,threshold,high,1
cycle,duplicate:22:region_window:2,22,multiplicity,duplicate-2,2
cycle,duplicate:22:region_window:3,22,multiplicity,duplicate-3,3
cycle,pair:22:campaign_window:region_window,22,permutation,high-high,2
cycle,mixed:22:campaign_window:region_window,22,mixed,high-low,2
cycle,pair:22:region_window:campaign_window,22,permutation,high-high,2
cycle,mixed:22:region_window:campaign_window,22,mixed,high-low,2
cycle,unknown:22,22,catalog,unknown-template,1
cycle,empty:23:a,23,repeat,empty-a,0
cycle,empty:23:b,23,repeat,empty-b,0
cycle,single:23:campaign_window:zero,23,threshold,zero,1
cycle,single:23:campaign_window:half,23,threshold,half,1
cycle,single:23:campaign_window:below5,23,threshold,below5,1
cycle,single:23:campaign_window:below,23,threshold,below,1
cycle,single:23:campaign_window:exact,23,threshold,exact,1
cycle,single:23:campaign_window:above,23,threshold,above,1
cycle,single:23:campaign_window:above5,23,threshold,above5,1
cycle,single:23:campaign_window:high,23,threshold,high,1
cycle,duplicate:23:campaign_window:2,23,multiplicity,duplicate-2,2
cycle,duplicate:23:campaign_window:3,23,multiplicity,duplicate-3,3
cycle,single:23:region_window:zero,23,threshold,zero,1
cycle,single:23:region_window:half,23,threshold,half,1
cycle,single:23:region_window:below5,23,threshold,below5,1
cycle,single:23:region_window:below,23,threshold,below,1
cycle,single:23:region_window:exact,23,threshold,exact,1
cycle,single:23:region_window:above,23,threshold,above,1
cycle,single:23:region_window:above5,23,threshold,above5,1
cycle,single:23:region_window:high,23,threshold,high,1
cycle,duplicate:23:region_window:2,23,multiplicity,duplicate-2,2
cycle,duplicate:23:region_window:3,23,multiplicity,duplicate-3,3
cycle,pair:23:campaign_window:region_window,23,permutation,high-high,2
cycle,mixed:23:campaign_window:region_window,23,mixed,high-low,2
cycle,pair:23:region_window:campaign_window,23,permutation,high-high,2
cycle,mixed:23:region_window:campaign_window,23,mixed,high-low,2
cycle,unknown:23,23,catalog,unknown-template,1
cycle,empty:24:a,24,repeat,empty-a,0
cycle,empty:24:b,24,repeat,empty-b,0
cycle,single:24:campaign_window:zero,24,threshold,zero,1
cycle,single:24:campaign_window:half,24,threshold,half,1
cycle,single:24:campaign_window:below5,24,threshold,below5,1
cycle,single:24:campaign_window:below,24,threshold,below,1
cycle,single:24:campaign_window:exact,24,threshold,exact,1
cycle,single:24:campaign_window:above,24,threshold,above,1
cycle,single:24:campaign_window:above5,24,threshold,above5,1
cycle,single:24:campaign_window:high,24,threshold,high,1
cycle,duplicate:24:campaign_window:2,24,multiplicity,duplicate-2,2
cycle,duplicate:24:campaign_window:3,24,multiplicity,duplicate-3,3
cycle,single:24:region_window:zero,24,threshold,zero,1
cycle,single:24:region_window:half,24,threshold,half,1
cycle,single:24:region_window:below5,24,threshold,below5,1
cycle,single:24:region_window:below,24,threshold,below,1
cycle,single:24:region_window:exact,24,threshold,exact,1
cycle,single:24:region_window:above,24,threshold,above,1
cycle,single:24:region_window:above5,24,threshold,above5,1
cycle,single:24:region_window:high,24,threshold,high,1
cycle,duplicate:24:region_window:2,24,multiplicity,duplicate-2,2
cycle,duplicate:24:region_window:3,24,multiplicity,duplicate-3,3
cycle,pair:24:campaign_window:region_window,24,permutation,high-high,2
cycle,mixed:24:campaign_window:region_window,24,mixed,high-low,2
cycle,pair:24:region_window:campaign_window,24,permutation,high-high,2
cycle,mixed:24:region_window:campaign_window,24,mixed,high-low,2
cycle,unknown:24,24,catalog,unknown-template,1
cycle,empty:25:a,25,repeat,empty-a,0
cycle,empty:25:b,25,repeat,empty-b,0
cycle,single:25:campaign_window:zero,25,threshold,zero,1
cycle,single:25:campaign_window:half,25,threshold,half,1
cycle,single:25:campaign_window:below5,25,threshold,below5,1
cycle,single:25:campaign_window:below,25,threshold,below,1
cycle,single:25:campaign_window:exact,25,threshold,exact,1
cycle,single:25:campaign_window:above,25,threshold,above,1
cycle,single:25:campaign_window:above5,25,threshold,above5,1
cycle,single:25:campaign_window:high,25,threshold,high,1
cycle,duplicate:25:campaign_window:2,25,multiplicity,duplicate-2,2
cycle,duplicate:25:campaign_window:3,25,multiplicity,duplicate-3,3
cycle,single:25:region_window:zero,25,threshold,zero,1
cycle,single:25:region_window:half,25,threshold,half,1
cycle,single:25:region_window:below5,25,threshold,below5,1
cycle,single:25:region_window:below,25,threshold,below,1
cycle,single:25:region_window:exact,25,threshold,exact,1
cycle,single:25:region_window:above,25,threshold,above,1
cycle,single:25:region_window:above5,25,threshold,above5,1
cycle,single:25:region_window:high,25,threshold,high,1
cycle,duplicate:25:region_window:2,25,multiplicity,duplicate-2,2
cycle,duplicate:25:region_window:3,25,multiplicity,duplicate-3,3
cycle,pair:25:campaign_window:region_window,25,permutation,high-high,2
cycle,mixed:25:campaign_window:region_window,25,mixed,high-low,2
cycle,pair:25:region_window:campaign_window,25,permutation,high-high,2
cycle,mixed:25:region_window:campaign_window,25,mixed,high-low,2
cycle,unknown:25,25,catalog,unknown-template,1
cycle,empty:26:a,26,repeat,empty-a,0
cycle,empty:26:b,26,repeat,empty-b,0
cycle,single:26:campaign_window:zero,26,threshold,zero,1
cycle,single:26:campaign_window:half,26,threshold,half,1
cycle,single:26:campaign_window:below5,26,threshold,below5,1
cycle,single:26:campaign_window:below,26,threshold,below,1
cycle,single:26:campaign_window:exact,26,threshold,exact,1
cycle,single:26:campaign_window:above,26,threshold,above,1
cycle,single:26:campaign_window:above5,26,threshold,above5,1
cycle,single:26:campaign_window:high,26,threshold,high,1
cycle,duplicate:26:campaign_window:2,26,multiplicity,duplicate-2,2
cycle,duplicate:26:campaign_window:3,26,multiplicity,duplicate-3,3
cycle,single:26:region_window:zero,26,threshold,zero,1
cycle,single:26:region_window:half,26,threshold,half,1
cycle,single:26:region_window:below5,26,threshold,below5,1
cycle,single:26:region_window:below,26,threshold,below,1
cycle,single:26:region_window:exact,26,threshold,exact,1
cycle,single:26:region_window:above,26,threshold,above,1
cycle,single:26:region_window:above5,26,threshold,above5,1
cycle,single:26:region_window:high,26,threshold,high,1
cycle,duplicate:26:region_window:2,26,multiplicity,duplicate-2,2
cycle,duplicate:26:region_window:3,26,multiplicity,duplicate-3,3
cycle,pair:26:campaign_window:region_window,26,permutation,high-high,2
cycle,mixed:26:campaign_window:region_window,26,mixed,high-low,2
cycle,pair:26:region_window:campaign_window,26,permutation,high-high,2
cycle,mixed:26:region_window:campaign_window,26,mixed,high-low,2
cycle,unknown:26,26,catalog,unknown-template,1
cycle,empty:27:a,27,repeat,empty-a,0
cycle,empty:27:b,27,repeat,empty-b,0
cycle,single:27:campaign_window:zero,27,threshold,zero,1
cycle,single:27:campaign_window:half,27,threshold,half,1
cycle,single:27:campaign_window:below5,27,threshold,below5,1
cycle,single:27:campaign_window:below,27,threshold,below,1
cycle,single:27:campaign_window:exact,27,threshold,exact,1
cycle,single:27:campaign_window:above,27,threshold,above,1
cycle,single:27:campaign_window:above5,27,threshold,above5,1
cycle,single:27:campaign_window:high,27,threshold,high,1
cycle,duplicate:27:campaign_window:2,27,multiplicity,duplicate-2,2
cycle,duplicate:27:campaign_window:3,27,multiplicity,duplicate-3,3
cycle,single:27:region_window:zero,27,threshold,zero,1
cycle,single:27:region_window:half,27,threshold,half,1
cycle,single:27:region_window:below5,27,threshold,below5,1
cycle,single:27:region_window:below,27,threshold,below,1
cycle,single:27:region_window:exact,27,threshold,exact,1
cycle,single:27:region_window:above,27,threshold,above,1
cycle,single:27:region_window:above5,27,threshold,above5,1
cycle,single:27:region_window:high,27,threshold,high,1
cycle,duplicate:27:region_window:2,27,multiplicity,duplicate-2,2
cycle,duplicate:27:region_window:3,27,multiplicity,duplicate-3,3
cycle,pair:27:campaign_window:region_window,27,permutation,high-high,2
cycle,mixed:27:campaign_window:region_window,27,mixed,high-low,2
cycle,pair:27:region_window:campaign_window,27,permutation,high-high,2
cycle,mixed:27:region_window:campaign_window,27,mixed,high-low,2
cycle,unknown:27,27,catalog,unknown-template,1
cycle,empty:28:a,28,repeat,empty-a,0
cycle,empty:28:b,28,repeat,empty-b,0
cycle,single:28:campaign_window:zero,28,threshold,zero,1
cycle,single:28:campaign_window:half,28,threshold,half,1
cycle,single:28:campaign_window:below5,28,threshold,below5,1
cycle,single:28:campaign_window:below,28,threshold,below,1
cycle,single:28:campaign_window:exact,28,threshold,exact,1
cycle,single:28:campaign_window:above,28,threshold,above,1
cycle,single:28:campaign_window:above5,28,threshold,above5,1
cycle,single:28:campaign_window:high,28,threshold,high,1
cycle,duplicate:28:campaign_window:2,28,multiplicity,duplicate-2,2
cycle,duplicate:28:campaign_window:3,28,multiplicity,duplicate-3,3
cycle,single:28:region_window:zero,28,threshold,zero,1
cycle,single:28:region_window:half,28,threshold,half,1
cycle,single:28:region_window:below5,28,threshold,below5,1
cycle,single:28:region_window:below,28,threshold,below,1
cycle,single:28:region_window:exact,28,threshold,exact,1
cycle,single:28:region_window:above,28,threshold,above,1
cycle,single:28:region_window:above5,28,threshold,above5,1
cycle,single:28:region_window:high,28,threshold,high,1
cycle,duplicate:28:region_window:2,28,multiplicity,duplicate-2,2
cycle,duplicate:28:region_window:3,28,multiplicity,duplicate-3,3
cycle,pair:28:campaign_window:region_window,28,permutation,high-high,2
cycle,mixed:28:campaign_window:region_window,28,mixed,high-low,2
cycle,pair:28:region_window:campaign_window,28,permutation,high-high,2
cycle,mixed:28:region_window:campaign_window,28,mixed,high-low,2
cycle,unknown:28,28,catalog,unknown-template,1
cycle,empty:29:a,29,repeat,empty-a,0
cycle,empty:29:b,29,repeat,empty-b,0
cycle,single:29:campaign_window:zero,29,threshold,zero,1
cycle,single:29:campaign_window:half,29,threshold,half,1
cycle,single:29:campaign_window:below5,29,threshold,below5,1
cycle,single:29:campaign_window:below,29,threshold,below,1
cycle,single:29:campaign_window:exact,29,threshold,exact,1
cycle,single:29:campaign_window:above,29,threshold,above,1
cycle,single:29:campaign_window:above5,29,threshold,above5,1
cycle,single:29:campaign_window:high,29,threshold,high,1
cycle,duplicate:29:campaign_window:2,29,multiplicity,duplicate-2,2
cycle,duplicate:29:campaign_window:3,29,multiplicity,duplicate-3,3
cycle,single:29:region_window:zero,29,threshold,zero,1
cycle,single:29:region_window:half,29,threshold,half,1
cycle,single:29:region_window:below5,29,threshold,below5,1
cycle,single:29:region_window:below,29,threshold,below,1
cycle,single:29:region_window:exact,29,threshold,exact,1
cycle,single:29:region_window:above,29,threshold,above,1
cycle,single:29:region_window:above5,29,threshold,above5,1
cycle,single:29:region_window:high,29,threshold,high,1
cycle,duplicate:29:region_window:2,29,multiplicity,duplicate-2,2
cycle,duplicate:29:region_window:3,29,multiplicity,duplicate-3,3
cycle,pair:29:campaign_window:region_window,29,permutation,high-high,2
cycle,mixed:29:campaign_window:region_window,29,mixed,high-low,2
cycle,pair:29:region_window:campaign_window,29,permutation,high-high,2
cycle,mixed:29:region_window:campaign_window,29,mixed,high-low,2
cycle,unknown:29,29,catalog,unknown-template,1
cycle,empty:30:a,30,repeat,empty-a,0
cycle,empty:30:b,30,repeat,empty-b,0
cycle,single:30:campaign_window:zero,30,threshold,zero,1
cycle,single:30:campaign_window:half,30,threshold,half,1
cycle,single:30:campaign_window:below5,30,threshold,below5,1
cycle,single:30:campaign_window:below,30,threshold,below,1
cycle,single:30:campaign_window:exact,30,threshold,exact,1
cycle,single:30:campaign_window:above,30,threshold,above,1
cycle,single:30:campaign_window:above5,30,threshold,above5,1
cycle,single:30:campaign_window:high,30,threshold,high,1
cycle,duplicate:30:campaign_window:2,30,multiplicity,duplicate-2,2
cycle,duplicate:30:campaign_window:3,30,multiplicity,duplicate-3,3
cycle,single:30:region_window:zero,30,threshold,zero,1
cycle,single:30:region_window:half,30,threshold,half,1
cycle,single:30:region_window:below5,30,threshold,below5,1
cycle,single:30:region_window:below,30,threshold,below,1
cycle,single:30:region_window:exact,30,threshold,exact,1
cycle,single:30:region_window:above,30,threshold,above,1
cycle,single:30:region_window:above5,30,threshold,above5,1
cycle,single:30:region_window:high,30,threshold,high,1
cycle,duplicate:30:region_window:2,30,multiplicity,duplicate-2,2
cycle,duplicate:30:region_window:3,30,multiplicity,duplicate-3,3
cycle,pair:30:campaign_window:region_window,30,permutation,high-high,2
cycle,mixed:30:campaign_window:region_window,30,mixed,high-low,2
cycle,pair:30:region_window:campaign_window,30,permutation,high-high,2
cycle,mixed:30:region_window:campaign_window,30,mixed,high-low,2
cycle,unknown:30,30,catalog,unknown-template,1
cycle,empty:31:a,31,repeat,empty-a,0
cycle,empty:31:b,31,repeat,empty-b,0
cycle,single:31:campaign_window:zero,31,threshold,zero,1
cycle,single:31:campaign_window:half,31,threshold,half,1
cycle,single:31:campaign_window:below5,31,threshold,below5,1
cycle,single:31:campaign_window:below,31,threshold,below,1
cycle,single:31:campaign_window:exact,31,threshold,exact,1
cycle,single:31:campaign_window:above,31,threshold,above,1
cycle,single:31:campaign_window:above5,31,threshold,above5,1
cycle,single:31:campaign_window:high,31,threshold,high,1
cycle,duplicate:31:campaign_window:2,31,multiplicity,duplicate-2,2
cycle,duplicate:31:campaign_window:3,31,multiplicity,duplicate-3,3
cycle,single:31:region_window:zero,31,threshold,zero,1
cycle,single:31:region_window:half,31,threshold,half,1
cycle,single:31:region_window:below5,31,threshold,below5,1
cycle,single:31:region_window:below,31,threshold,below,1
cycle,single:31:region_window:exact,31,threshold,exact,1
cycle,single:31:region_window:above,31,threshold,above,1
cycle,single:31:region_window:above5,31,threshold,above5,1
cycle,single:31:region_window:high,31,threshold,high,1
cycle,duplicate:31:region_window:2,31,multiplicity,duplicate-2,2
cycle,duplicate:31:region_window:3,31,multiplicity,duplicate-3,3
cycle,pair:31:campaign_window:region_window,31,permutation,high-high,2
cycle,mixed:31:campaign_window:region_window,31,mixed,high-low,2
cycle,pair:31:region_window:campaign_window,31,permutation,high-high,2
cycle,mixed:31:region_window:campaign_window,31,mixed,high-low,2
cycle,unknown:31,31,catalog,unknown-template,1
cycle,empty:32:a,32,repeat,empty-a,0
cycle,empty:32:b,32,repeat,empty-b,0
cycle,single:32:campaign_window:zero,32,threshold,zero,1
cycle,single:32:campaign_window:half,32,threshold,half,1
cycle,single:32:campaign_window:below5,32,threshold,below5,1
cycle,single:32:campaign_window:below,32,threshold,below,1
cycle,single:32:campaign_window:exact,32,threshold,exact,1
cycle,single:32:campaign_window:above,32,threshold,above,1
cycle,single:32:campaign_window:above5,32,threshold,above5,1
cycle,single:32:campaign_window:high,32,threshold,high,1
cycle,duplicate:32:campaign_window:2,32,multiplicity,duplicate-2,2
cycle,duplicate:32:campaign_window:3,32,multiplicity,duplicate-3,3
cycle,single:32:region_window:zero,32,threshold,zero,1
cycle,single:32:region_window:half,32,threshold,half,1
cycle,single:32:region_window:below5,32,threshold,below5,1
cycle,single:32:region_window:below,32,threshold,below,1
cycle,single:32:region_window:exact,32,threshold,exact,1
cycle,single:32:region_window:above,32,threshold,above,1
cycle,single:32:region_window:above5,32,threshold,above5,1
cycle,single:32:region_window:high,32,threshold,high,1
cycle,duplicate:32:region_window:2,32,multiplicity,duplicate-2,2
cycle,duplicate:32:region_window:3,32,multiplicity,duplicate-3,3
cycle,pair:32:campaign_window:region_window,32,permutation,high-high,2
cycle,mixed:32:campaign_window:region_window,32,mixed,high-low,2
cycle,pair:32:region_window:campaign_window,32,permutation,high-high,2
cycle,mixed:32:region_window:campaign_window,32,mixed,high-low,2
cycle,unknown:32,32,catalog,unknown-template,1
cycle,empty:33:a,33,repeat,empty-a,0
cycle,empty:33:b,33,repeat,empty-b,0
cycle,single:33:campaign_window:zero,33,threshold,zero,1
cycle,single:33:campaign_window:half,33,threshold,half,1
cycle,single:33:campaign_window:below5,33,threshold,below5,1
cycle,single:33:campaign_window:below,33,threshold,below,1
cycle,single:33:campaign_window:exact,33,threshold,exact,1
cycle,single:33:campaign_window:above,33,threshold,above,1
cycle,single:33:campaign_window:above5,33,threshold,above5,1
cycle,single:33:campaign_window:high,33,threshold,high,1
cycle,duplicate:33:campaign_window:2,33,multiplicity,duplicate-2,2
cycle,duplicate:33:campaign_window:3,33,multiplicity,duplicate-3,3
cycle,single:33:region_window:zero,33,threshold,zero,1
cycle,single:33:region_window:half,33,threshold,half,1
cycle,single:33:region_window:below5,33,threshold,below5,1
cycle,single:33:region_window:below,33,threshold,below,1
cycle,single:33:region_window:exact,33,threshold,exact,1
cycle,single:33:region_window:above,33,threshold,above,1
cycle,single:33:region_window:above5,33,threshold,above5,1
cycle,single:33:region_window:high,33,threshold,high,1
cycle,duplicate:33:region_window:2,33,multiplicity,duplicate-2,2
cycle,duplicate:33:region_window:3,33,multiplicity,duplicate-3,3
cycle,pair:33:campaign_window:region_window,33,permutation,high-high,2
cycle,mixed:33:campaign_window:region_window,33,mixed,high-low,2
cycle,pair:33:region_window:campaign_window,33,permutation,high-high,2
cycle,mixed:33:region_window:campaign_window,33,mixed,high-low,2
cycle,unknown:33,33,catalog,unknown-template,1
cycle,empty:34:a,34,repeat,empty-a,0
cycle,empty:34:b,34,repeat,empty-b,0
cycle,single:34:campaign_window:zero,34,threshold,zero,1
cycle,single:34:campaign_window:half,34,threshold,half,1
cycle,single:34:campaign_window:below5,34,threshold,below5,1
cycle,single:34:campaign_window:below,34,threshold,below,1
cycle,single:34:campaign_window:exact,34,threshold,exact,1
cycle,single:34:campaign_window:above,34,threshold,above,1
cycle,single:34:campaign_window:above5,34,threshold,above5,1
cycle,single:34:campaign_window:high,34,threshold,high,1
cycle,duplicate:34:campaign_window:2,34,multiplicity,duplicate-2,2
cycle,duplicate:34:campaign_window:3,34,multiplicity,duplicate-3,3
cycle,single:34:region_window:zero,34,threshold,zero,1
cycle,single:34:region_window:half,34,threshold,half,1
cycle,single:34:region_window:below5,34,threshold,below5,1
cycle,single:34:region_window:below,34,threshold,below,1
cycle,single:34:region_window:exact,34,threshold,exact,1
cycle,single:34:region_window:above,34,threshold,above,1
cycle,single:34:region_window:above5,34,threshold,above5,1
cycle,single:34:region_window:high,34,threshold,high,1
cycle,duplicate:34:region_window:2,34,multiplicity,duplicate-2,2
cycle,duplicate:34:region_window:3,34,multiplicity,duplicate-3,3
cycle,pair:34:campaign_window:region_window,34,permutation,high-high,2
cycle,mixed:34:campaign_window:region_window,34,mixed,high-low,2
cycle,pair:34:region_window:campaign_window,34,permutation,high-high,2
cycle,mixed:34:region_window:campaign_window,34,mixed,high-low,2
cycle,unknown:34,34,catalog,unknown-template,1
cycle,empty:35:a,35,repeat,empty-a,0
cycle,empty:35:b,35,repeat,empty-b,0
cycle,single:35:campaign_window:zero,35,threshold,zero,1
cycle,single:35:campaign_window:half,35,threshold,half,1
cycle,single:35:campaign_window:below5,35,threshold,below5,1
cycle,single:35:campaign_window:below,35,threshold,below,1
cycle,single:35:campaign_window:exact,35,threshold,exact,1
cycle,single:35:campaign_window:above,35,threshold,above,1
cycle,single:35:campaign_window:above5,35,threshold,above5,1
cycle,single:35:campaign_window:high,35,threshold,high,1
cycle,duplicate:35:campaign_window:2,35,multiplicity,duplicate-2,2
cycle,duplicate:35:campaign_window:3,35,multiplicity,duplicate-3,3
cycle,single:35:region_window:zero,35,threshold,zero,1
cycle,single:35:region_window:half,35,threshold,half,1
cycle,single:35:region_window:below5,35,threshold,below5,1
cycle,single:35:region_window:below,35,threshold,below,1
cycle,single:35:region_window:exact,35,threshold,exact,1
cycle,single:35:region_window:above,35,threshold,above,1
cycle,single:35:region_window:above5,35,threshold,above5,1
cycle,single:35:region_window:high,35,threshold,high,1
cycle,duplicate:35:region_window:2,35,multiplicity,duplicate-2,2
cycle,duplicate:35:region_window:3,35,multiplicity,duplicate-3,3
cycle,pair:35:campaign_window:region_window,35,permutation,high-high,2
cycle,mixed:35:campaign_window:region_window,35,mixed,high-low,2
cycle,pair:35:region_window:campaign_window,35,permutation,high-high,2
cycle,mixed:35:region_window:campaign_window,35,mixed,high-low,2
cycle,unknown:35,35,catalog,unknown-template,1
cycle,empty:36:a,36,repeat,empty-a,0
cycle,empty:36:b,36,repeat,empty-b,0
cycle,single:36:campaign_window:zero,36,threshold,zero,1
cycle,single:36:campaign_window:half,36,threshold,half,1
cycle,single:36:campaign_window:below5,36,threshold,below5,1
cycle,single:36:campaign_window:below,36,threshold,below,1
cycle,single:36:campaign_window:exact,36,threshold,exact,1
cycle,single:36:campaign_window:above,36,threshold,above,1
cycle,single:36:campaign_window:above5,36,threshold,above5,1
cycle,single:36:campaign_window:high,36,threshold,high,1
cycle,duplicate:36:campaign_window:2,36,multiplicity,duplicate-2,2
cycle,duplicate:36:campaign_window:3,36,multiplicity,duplicate-3,3
cycle,single:36:region_window:zero,36,threshold,zero,1
cycle,single:36:region_window:half,36,threshold,half,1
cycle,single:36:region_window:below5,36,threshold,below5,1
cycle,single:36:region_window:below,36,threshold,below,1
cycle,single:36:region_window:exact,36,threshold,exact,1
cycle,single:36:region_window:above,36,threshold,above,1
cycle,single:36:region_window:above5,36,threshold,above5,1
cycle,single:36:region_window:high,36,threshold,high,1
cycle,duplicate:36:region_window:2,36,multiplicity,duplicate-2,2
cycle,duplicate:36:region_window:3,36,multiplicity,duplicate-3,3
cycle,pair:36:campaign_window:region_window,36,permutation,high-high,2
cycle,mixed:36:campaign_window:region_window,36,mixed,high-low,2
cycle,pair:36:region_window:campaign_window,36,permutation,high-high,2
cycle,mixed:36:region_window:campaign_window,36,mixed,high-low,2
cycle,unknown:36,36,catalog,unknown-template,1
cycle,empty:37:a,37,repeat,empty-a,0
cycle,empty:37:b,37,repeat,empty-b,0
cycle,single:37:campaign_window:zero,37,threshold,zero,1
cycle,single:37:campaign_window:half,37,threshold,half,1
cycle,single:37:campaign_window:below5,37,threshold,below5,1
cycle,single:37:campaign_window:below,37,threshold,below,1
cycle,single:37:campaign_window:exact,37,threshold,exact,1
cycle,single:37:campaign_window:above,37,threshold,above,1
cycle,single:37:campaign_window:above5,37,threshold,above5,1
cycle,single:37:campaign_window:high,37,threshold,high,1
cycle,duplicate:37:campaign_window:2,37,multiplicity,duplicate-2,2
cycle,duplicate:37:campaign_window:3,37,multiplicity,duplicate-3,3
cycle,single:37:region_window:zero,37,threshold,zero,1
cycle,single:37:region_window:half,37,threshold,half,1
cycle,single:37:region_window:below5,37,threshold,below5,1
cycle,single:37:region_window:below,37,threshold,below,1
cycle,single:37:region_window:exact,37,threshold,exact,1
cycle,single:37:region_window:above,37,threshold,above,1
cycle,single:37:region_window:above5,37,threshold,above5,1
cycle,single:37:region_window:high,37,threshold,high,1
cycle,duplicate:37:region_window:2,37,multiplicity,duplicate-2,2
cycle,duplicate:37:region_window:3,37,multiplicity,duplicate-3,3
cycle,pair:37:campaign_window:region_window,37,permutation,high-high,2
cycle,mixed:37:campaign_window:region_window,37,mixed,high-low,2
cycle,pair:37:region_window:campaign_window,37,permutation,high-high,2
cycle,mixed:37:region_window:campaign_window,37,mixed,high-low,2
cycle,unknown:37,37,catalog,unknown-template,1
cycle,empty:38:a,38,repeat,empty-a,0
cycle,empty:38:b,38,repeat,empty-b,0
cycle,single:38:campaign_window:zero,38,threshold,zero,1
cycle,single:38:campaign_window:half,38,threshold,half,1
cycle,single:38:campaign_window:below5,38,threshold,below5,1
cycle,single:38:campaign_window:below,38,threshold,below,1
cycle,single:38:campaign_window:exact,38,threshold,exact,1
cycle,single:38:campaign_window:above,38,threshold,above,1
cycle,single:38:campaign_window:above5,38,threshold,above5,1
cycle,single:38:campaign_window:high,38,threshold,high,1
cycle,duplicate:38:campaign_window:2,38,multiplicity,duplicate-2,2
cycle,duplicate:38:campaign_window:3,38,multiplicity,duplicate-3,3
cycle,single:38:region_window:zero,38,threshold,zero,1
cycle,single:38:region_window:half,38,threshold,half,1
cycle,single:38:region_window:below5,38,threshold,below5,1
cycle,single:38:region_window:below,38,threshold,below,1
cycle,single:38:region_window:exact,38,threshold,exact,1
cycle,single:38:region_window:above,38,threshold,above,1
cycle,single:38:region_window:above5,38,threshold,above5,1
cycle,single:38:region_window:high,38,threshold,high,1
cycle,duplicate:38:region_window:2,38,multiplicity,duplicate-2,2
cycle,duplicate:38:region_window:3,38,multiplicity,duplicate-3,3
cycle,pair:38:campaign_window:region_window,38,permutation,high-high,2
cycle,mixed:38:campaign_window:region_window,38,mixed,high-low,2
cycle,pair:38:region_window:campaign_window,38,permutation,high-high,2
cycle,mixed:38:region_window:campaign_window,38,mixed,high-low,2
cycle,unknown:38,38,catalog,unknown-template,1
cycle,empty:39:a,39,repeat,empty-a,0
cycle,empty:39:b,39,repeat,empty-b,0
cycle,single:39:campaign_window:zero,39,threshold,zero,1
cycle,single:39:campaign_window:half,39,threshold,half,1
cycle,single:39:campaign_window:below5,39,threshold,below5,1
cycle,single:39:campaign_window:below,39,threshold,below,1
cycle,single:39:campaign_window:exact,39,threshold,exact,1
cycle,single:39:campaign_window:above,39,threshold,above,1
cycle,single:39:campaign_window:above5,39,threshold,above5,1
cycle,single:39:campaign_window:high,39,threshold,high,1
cycle,duplicate:39:campaign_window:2,39,multiplicity,duplicate-2,2
cycle,duplicate:39:campaign_window:3,39,multiplicity,duplicate-3,3
cycle,single:39:region_window:zero,39,threshold,zero,1
cycle,single:39:region_window:half,39,threshold,half,1
cycle,single:39:region_window:below5,39,threshold,below5,1
cycle,single:39:region_window:below,39,threshold,below,1
cycle,single:39:region_window:exact,39,threshold,exact,1
cycle,single:39:region_window:above,39,threshold,above,1
cycle,single:39:region_window:above5,39,threshold,above5,1
cycle,single:39:region_window:high,39,threshold,high,1
cycle,duplicate:39:region_window:2,39,multiplicity,duplicate-2,2
cycle,duplicate:39:region_window:3,39,multiplicity,duplicate-3,3
cycle,pair:39:campaign_window:region_window,39,permutation,high-high,2
cycle,mixed:39:campaign_window:region_window,39,mixed,high-low,2
cycle,pair:39:region_window:campaign_window,39,permutation,high-high,2
cycle,mixed:39:region_window:campaign_window,39,mixed,high-low,2
cycle,unknown:39,39,catalog,unknown-template,1
cycle,empty:40:a,40,repeat,empty-a,0
cycle,empty:40:b,40,repeat,empty-b,0
cycle,single:40:campaign_window:zero,40,threshold,zero,1
cycle,single:40:campaign_window:half,40,threshold,half,1
cycle,single:40:campaign_window:below5,40,threshold,below5,1
cycle,single:40:campaign_window:below,40,threshold,below,1
cycle,single:40:campaign_window:exact,40,threshold,exact,1
cycle,single:40:campaign_window:above,40,threshold,above,1
cycle,single:40:campaign_window:above5,40,threshold,above5,1
cycle,single:40:campaign_window:high,40,threshold,high,1
cycle,duplicate:40:campaign_window:2,40,multiplicity,duplicate-2,2
cycle,duplicate:40:campaign_window:3,40,multiplicity,duplicate-3,3
cycle,single:40:region_window:zero,40,threshold,zero,1
cycle,single:40:region_window:half,40,threshold,half,1
cycle,single:40:region_window:below5,40,threshold,below5,1
cycle,single:40:region_window:below,40,threshold,below,1
cycle,single:40:region_window:exact,40,threshold,exact,1
cycle,single:40:region_window:above,40,threshold,above,1
cycle,single:40:region_window:above5,40,threshold,above5,1
cycle,single:40:region_window:high,40,threshold,high,1
cycle,duplicate:40:region_window:2,40,multiplicity,duplicate-2,2
cycle,duplicate:40:region_window:3,40,multiplicity,duplicate-3,3
cycle,pair:40:campaign_window:region_window,40,permutation,high-high,2
cycle,mixed:40:campaign_window:region_window,40,mixed,high-low,2
cycle,pair:40:region_window:campaign_window,40,permutation,high-high,2
cycle,mixed:40:region_window:campaign_window,40,mixed,high-low,2
cycle,unknown:40,40,catalog,unknown-template,1
cycle,empty:41:a,41,repeat,empty-a,0
cycle,empty:41:b,41,repeat,empty-b,0
cycle,single:41:campaign_window:zero,41,threshold,zero,1
cycle,single:41:campaign_window:half,41,threshold,half,1
cycle,single:41:campaign_window:below5,41,threshold,below5,1
cycle,single:41:campaign_window:below,41,threshold,below,1
cycle,single:41:campaign_window:exact,41,threshold,exact,1
cycle,single:41:campaign_window:above,41,threshold,above,1
cycle,single:41:campaign_window:above5,41,threshold,above5,1
cycle,single:41:campaign_window:high,41,threshold,high,1
cycle,duplicate:41:campaign_window:2,41,multiplicity,duplicate-2,2
cycle,duplicate:41:campaign_window:3,41,multiplicity,duplicate-3,3
cycle,single:41:region_window:zero,41,threshold,zero,1
cycle,single:41:region_window:half,41,threshold,half,1
cycle,single:41:region_window:below5,41,threshold,below5,1
cycle,single:41:region_window:below,41,threshold,below,1
cycle,single:41:region_window:exact,41,threshold,exact,1
cycle,single:41:region_window:above,41,threshold,above,1
cycle,single:41:region_window:above5,41,threshold,above5,1
cycle,single:41:region_window:high,41,threshold,high,1
cycle,duplicate:41:region_window:2,41,multiplicity,duplicate-2,2
cycle,duplicate:41:region_window:3,41,multiplicity,duplicate-3,3
cycle,pair:41:campaign_window:region_window,41,permutation,high-high,2
cycle,mixed:41:campaign_window:region_window,41,mixed,high-low,2
cycle,pair:41:region_window:campaign_window,41,permutation,high-high,2
cycle,mixed:41:region_window:campaign_window,41,mixed,high-low,2
cycle,unknown:41,41,catalog,unknown-template,1
cycle,empty:42:a,42,repeat,empty-a,0
cycle,empty:42:b,42,repeat,empty-b,0
cycle,single:42:campaign_window:zero,42,threshold,zero,1
cycle,single:42:campaign_window:half,42,threshold,half,1
cycle,single:42:campaign_window:below5,42,threshold,below5,1
cycle,single:42:campaign_window:below,42,threshold,below,1
cycle,single:42:campaign_window:exact,42,threshold,exact,1
cycle,single:42:campaign_window:above,42,threshold,above,1
cycle,single:42:campaign_window:above5,42,threshold,above5,1
cycle,single:42:campaign_window:high,42,threshold,high,1
cycle,duplicate:42:campaign_window:2,42,multiplicity,duplicate-2,2
cycle,duplicate:42:campaign_window:3,42,multiplicity,duplicate-3,3
cycle,single:42:region_window:zero,42,threshold,zero,1
cycle,single:42:region_window:half,42,threshold,half,1
cycle,single:42:region_window:below5,42,threshold,below5,1
cycle,single:42:region_window:below,42,threshold,below,1
cycle,single:42:region_window:exact,42,threshold,exact,1
cycle,single:42:region_window:above,42,threshold,above,1
cycle,single:42:region_window:above5,42,threshold,above5,1
cycle,single:42:region_window:high,42,threshold,high,1
cycle,duplicate:42:region_window:2,42,multiplicity,duplicate-2,2
cycle,duplicate:42:region_window:3,42,multiplicity,duplicate-3,3
cycle,pair:42:campaign_window:region_window,42,permutation,high-high,2
cycle,mixed:42:campaign_window:region_window,42,mixed,high-low,2
cycle,pair:42:region_window:campaign_window,42,permutation,high-high,2
cycle,mixed:42:region_window:campaign_window,42,mixed,high-low,2
cycle,unknown:42,42,catalog,unknown-template,1
cycle,empty:43:a,43,repeat,empty-a,0
cycle,empty:43:b,43,repeat,empty-b,0
cycle,single:43:campaign_window:zero,43,threshold,zero,1
cycle,single:43:campaign_window:half,43,threshold,half,1
cycle,single:43:campaign_window:below5,43,threshold,below5,1
cycle,single:43:campaign_window:below,43,threshold,below,1
cycle,single:43:campaign_window:exact,43,threshold,exact,1
cycle,single:43:campaign_window:above,43,threshold,above,1
cycle,single:43:campaign_window:above5,43,threshold,above5,1
cycle,single:43:campaign_window:high,43,threshold,high,1
cycle,duplicate:43:campaign_window:2,43,multiplicity,duplicate-2,2
cycle,duplicate:43:campaign_window:3,43,multiplicity,duplicate-3,3
cycle,single:43:region_window:zero,43,threshold,zero,1
cycle,single:43:region_window:half,43,threshold,half,1
cycle,single:43:region_window:below5,43,threshold,below5,1
cycle,single:43:region_window:below,43,threshold,below,1
cycle,single:43:region_window:exact,43,threshold,exact,1
cycle,single:43:region_window:above,43,threshold,above,1
cycle,single:43:region_window:above5,43,threshold,above5,1
cycle,single:43:region_window:high,43,threshold,high,1
cycle,duplicate:43:region_window:2,43,multiplicity,duplicate-2,2
cycle,duplicate:43:region_window:3,43,multiplicity,duplicate-3,3
cycle,pair:43:campaign_window:region_window,43,permutation,high-high,2
cycle,mixed:43:campaign_window:region_window,43,mixed,high-low,2
cycle,pair:43:region_window:campaign_window,43,permutation,high-high,2
cycle,mixed:43:region_window:campaign_window,43,mixed,high-low,2
cycle,unknown:43,43,catalog,unknown-template,1
cycle,empty:44:a,44,repeat,empty-a,0
cycle,empty:44:b,44,repeat,empty-b,0
cycle,single:44:campaign_window:zero,44,threshold,zero,1
cycle,single:44:campaign_window:half,44,threshold,half,1
cycle,single:44:campaign_window:below5,44,threshold,below5,1
cycle,single:44:campaign_window:below,44,threshold,below,1
cycle,single:44:campaign_window:exact,44,threshold,exact,1
cycle,single:44:campaign_window:above,44,threshold,above,1
cycle,single:44:campaign_window:above5,44,threshold,above5,1
cycle,single:44:campaign_window:high,44,threshold,high,1
cycle,duplicate:44:campaign_window:2,44,multiplicity,duplicate-2,2
cycle,duplicate:44:campaign_window:3,44,multiplicity,duplicate-3,3
cycle,single:44:region_window:zero,44,threshold,zero,1
cycle,single:44:region_window:half,44,threshold,half,1
cycle,single:44:region_window:below5,44,threshold,below5,1
cycle,single:44:region_window:below,44,threshold,below,1
cycle,single:44:region_window:exact,44,threshold,exact,1
cycle,single:44:region_window:above,44,threshold,above,1
cycle,single:44:region_window:above5,44,threshold,above5,1
cycle,single:44:region_window:high,44,threshold,high,1
cycle,duplicate:44:region_window:2,44,multiplicity,duplicate-2,2
cycle,duplicate:44:region_window:3,44,multiplicity,duplicate-3,3
cycle,pair:44:campaign_window:region_window,44,permutation,high-high,2
cycle,mixed:44:campaign_window:region_window,44,mixed,high-low,2
cycle,pair:44:region_window:campaign_window,44,permutation,high-high,2
cycle,mixed:44:region_window:campaign_window,44,mixed,high-low,2
cycle,unknown:44,44,catalog,unknown-template,1
cycle,empty:45:a,45,repeat,empty-a,0
cycle,empty:45:b,45,repeat,empty-b,0
cycle,single:45:campaign_window:zero,45,threshold,zero,1
cycle,single:45:campaign_window:half,45,threshold,half,1
cycle,single:45:campaign_window:below5,45,threshold,below5,1
cycle,single:45:campaign_window:below,45,threshold,below,1
cycle,single:45:campaign_window:exact,45,threshold,exact,1
cycle,single:45:campaign_window:above,45,threshold,above,1
cycle,single:45:campaign_window:above5,45,threshold,above5,1
cycle,single:45:campaign_window:high,45,threshold,high,1
cycle,duplicate:45:campaign_window:2,45,multiplicity,duplicate-2,2
cycle,duplicate:45:campaign_window:3,45,multiplicity,duplicate-3,3
cycle,single:45:region_window:zero,45,threshold,zero,1
cycle,single:45:region_window:half,45,threshold,half,1
cycle,single:45:region_window:below5,45,threshold,below5,1
cycle,single:45:region_window:below,45,threshold,below,1
cycle,single:45:region_window:exact,45,threshold,exact,1
cycle,single:45:region_window:above,45,threshold,above,1
cycle,single:45:region_window:above5,45,threshold,above5,1
cycle,single:45:region_window:high,45,threshold,high,1
cycle,duplicate:45:region_window:2,45,multiplicity,duplicate-2,2
cycle,duplicate:45:region_window:3,45,multiplicity,duplicate-3,3
cycle,pair:45:campaign_window:region_window,45,permutation,high-high,2
cycle,mixed:45:campaign_window:region_window,45,mixed,high-low,2
cycle,pair:45:region_window:campaign_window,45,permutation,high-high,2
cycle,mixed:45:region_window:campaign_window,45,mixed,high-low,2
cycle,unknown:45,45,catalog,unknown-template,1
cycle,empty:46:a,46,repeat,empty-a,0
cycle,empty:46:b,46,repeat,empty-b,0
cycle,single:46:campaign_window:zero,46,threshold,zero,1
cycle,single:46:campaign_window:half,46,threshold,half,1
cycle,single:46:campaign_window:below5,46,threshold,below5,1
cycle,single:46:campaign_window:below,46,threshold,below,1
cycle,single:46:campaign_window:exact,46,threshold,exact,1
cycle,single:46:campaign_window:above,46,threshold,above,1
cycle,single:46:campaign_window:above5,46,threshold,above5,1
cycle,single:46:campaign_window:high,46,threshold,high,1
cycle,duplicate:46:campaign_window:2,46,multiplicity,duplicate-2,2
cycle,duplicate:46:campaign_window:3,46,multiplicity,duplicate-3,3
cycle,single:46:region_window:zero,46,threshold,zero,1
cycle,single:46:region_window:half,46,threshold,half,1
cycle,single:46:region_window:below5,46,threshold,below5,1
cycle,single:46:region_window:below,46,threshold,below,1
cycle,single:46:region_window:exact,46,threshold,exact,1
cycle,single:46:region_window:above,46,threshold,above,1
cycle,single:46:region_window:above5,46,threshold,above5,1
cycle,single:46:region_window:high,46,threshold,high,1
cycle,duplicate:46:region_window:2,46,multiplicity,duplicate-2,2
cycle,duplicate:46:region_window:3,46,multiplicity,duplicate-3,3
cycle,pair:46:campaign_window:region_window,46,permutation,high-high,2
cycle,mixed:46:campaign_window:region_window,46,mixed,high-low,2
cycle,pair:46:region_window:campaign_window,46,permutation,high-high,2
cycle,mixed:46:region_window:campaign_window,46,mixed,high-low,2
cycle,unknown:46,46,catalog,unknown-template,1
cycle,empty:47:a,47,repeat,empty-a,0
cycle,empty:47:b,47,repeat,empty-b,0
cycle,single:47:campaign_window:zero,47,threshold,zero,1
cycle,single:47:campaign_window:half,47,threshold,half,1
cycle,single:47:campaign_window:below5,47,threshold,below5,1
cycle,single:47:campaign_window:below,47,threshold,below,1
cycle,single:47:campaign_window:exact,47,threshold,exact,1
cycle,single:47:campaign_window:above,47,threshold,above,1
cycle,single:47:campaign_window:above5,47,threshold,above5,1
cycle,single:47:campaign_window:high,47,threshold,high,1
cycle,duplicate:47:campaign_window:2,47,multiplicity,duplicate-2,2
cycle,duplicate:47:campaign_window:3,47,multiplicity,duplicate-3,3
cycle,single:47:region_window:zero,47,threshold,zero,1
cycle,single:47:region_window:half,47,threshold,half,1
cycle,single:47:region_window:below5,47,threshold,below5,1
cycle,single:47:region_window:below,47,threshold,below,1
cycle,single:47:region_window:exact,47,threshold,exact,1
cycle,single:47:region_window:above,47,threshold,above,1
cycle,single:47:region_window:above5,47,threshold,above5,1
cycle,single:47:region_window:high,47,threshold,high,1
cycle,duplicate:47:region_window:2,47,multiplicity,duplicate-2,2
cycle,duplicate:47:region_window:3,47,multiplicity,duplicate-3,3
cycle,pair:47:campaign_window:region_window,47,permutation,high-high,2
cycle,mixed:47:campaign_window:region_window,47,mixed,high-low,2
cycle,pair:47:region_window:campaign_window,47,permutation,high-high,2
cycle,mixed:47:region_window:campaign_window,47,mixed,high-low,2
cycle,unknown:47,47,catalog,unknown-template,1
cycle,empty:48:a,48,repeat,empty-a,0
cycle,empty:48:b,48,repeat,empty-b,0
cycle,single:48:campaign_window:zero,48,threshold,zero,1
cycle,single:48:campaign_window:half,48,threshold,half,1
cycle,single:48:campaign_window:below5,48,threshold,below5,1
cycle,single:48:campaign_window:below,48,threshold,below,1
cycle,single:48:campaign_window:exact,48,threshold,exact,1
cycle,single:48:campaign_window:above,48,threshold,above,1
cycle,single:48:campaign_window:above5,48,threshold,above5,1
cycle,single:48:campaign_window:high,48,threshold,high,1
cycle,duplicate:48:campaign_window:2,48,multiplicity,duplicate-2,2
cycle,duplicate:48:campaign_window:3,48,multiplicity,duplicate-3,3
cycle,single:48:region_window:zero,48,threshold,zero,1
cycle,single:48:region_window:half,48,threshold,half,1
cycle,single:48:region_window:below5,48,threshold,below5,1
cycle,single:48:region_window:below,48,threshold,below,1
cycle,single:48:region_window:exact,48,threshold,exact,1
cycle,single:48:region_window:above,48,threshold,above,1
cycle,single:48:region_window:above5,48,threshold,above5,1
cycle,single:48:region_window:high,48,threshold,high,1
cycle,duplicate:48:region_window:2,48,multiplicity,duplicate-2,2
cycle,duplicate:48:region_window:3,48,multiplicity,duplicate-3,3
cycle,pair:48:campaign_window:region_window,48,permutation,high-high,2
cycle,mixed:48:campaign_window:region_window,48,mixed,high-low,2
cycle,pair:48:region_window:campaign_window,48,permutation,high-high,2
cycle,mixed:48:region_window:campaign_window,48,mixed,high-low,2
cycle,unknown:48,48,catalog,unknown-template,1
cycle,empty:49:a,49,repeat,empty-a,0
cycle,empty:49:b,49,repeat,empty-b,0
cycle,single:49:campaign_window:zero,49,threshold,zero,1
cycle,single:49:campaign_window:half,49,threshold,half,1
cycle,single:49:campaign_window:below5,49,threshold,below5,1
cycle,single:49:campaign_window:below,49,threshold,below,1
cycle,single:49:campaign_window:exact,49,threshold,exact,1
cycle,single:49:campaign_window:above,49,threshold,above,1
cycle,single:49:campaign_window:above5,49,threshold,above5,1
cycle,single:49:campaign_window:high,49,threshold,high,1
cycle,duplicate:49:campaign_window:2,49,multiplicity,duplicate-2,2
cycle,duplicate:49:campaign_window:3,49,multiplicity,duplicate-3,3
cycle,single:49:region_window:zero,49,threshold,zero,1
cycle,single:49:region_window:half,49,threshold,half,1
cycle,single:49:region_window:below5,49,threshold,below5,1
cycle,single:49:region_window:below,49,threshold,below,1
cycle,single:49:region_window:exact,49,threshold,exact,1
cycle,single:49:region_window:above,49,threshold,above,1
cycle,single:49:region_window:above5,49,threshold,above5,1
cycle,single:49:region_window:high,49,threshold,high,1
cycle,duplicate:49:region_window:2,49,multiplicity,duplicate-2,2
cycle,duplicate:49:region_window:3,49,multiplicity,duplicate-3,3
cycle,pair:49:campaign_window:region_window,49,permutation,high-high,2
cycle,mixed:49:campaign_window:region_window,49,mixed,high-low,2
cycle,pair:49:region_window:campaign_window,49,permutation,high-high,2
cycle,mixed:49:region_window:campaign_window,49,mixed,high-low,2
cycle,unknown:49,49,catalog,unknown-template,1
cycle,empty:50:a,50,repeat,empty-a,0
cycle,empty:50:b,50,repeat,empty-b,0
cycle,single:50:campaign_window:zero,50,threshold,zero,1
cycle,single:50:campaign_window:half,50,threshold,half,1
cycle,single:50:campaign_window:below5,50,threshold,below5,1
cycle,single:50:campaign_window:below,50,threshold,below,1
cycle,single:50:campaign_window:exact,50,threshold,exact,1
cycle,single:50:campaign_window:above,50,threshold,above,1
cycle,single:50:campaign_window:above5,50,threshold,above5,1
cycle,single:50:campaign_window:high,50,threshold,high,1
cycle,duplicate:50:campaign_window:2,50,multiplicity,duplicate-2,2
cycle,duplicate:50:campaign_window:3,50,multiplicity,duplicate-3,3
cycle,single:50:region_window:zero,50,threshold,zero,1
cycle,single:50:region_window:half,50,threshold,half,1
cycle,single:50:region_window:below5,50,threshold,below5,1
cycle,single:50:region_window:below,50,threshold,below,1
cycle,single:50:region_window:exact,50,threshold,exact,1
cycle,single:50:region_window:above,50,threshold,above,1
cycle,single:50:region_window:above5,50,threshold,above5,1
cycle,single:50:region_window:high,50,threshold,high,1
cycle,duplicate:50:region_window:2,50,multiplicity,duplicate-2,2
cycle,duplicate:50:region_window:3,50,multiplicity,duplicate-3,3
cycle,pair:50:campaign_window:region_window,50,permutation,high-high,2
cycle,mixed:50:campaign_window:region_window,50,mixed,high-low,2
cycle,pair:50:region_window:campaign_window,50,permutation,high-high,2
cycle,mixed:50:region_window:campaign_window,50,mixed,high-low,2
cycle,unknown:50,50,catalog,unknown-template,1
cycle,empty:51:a,51,repeat,empty-a,0
cycle,empty:51:b,51,repeat,empty-b,0
cycle,single:51:campaign_window:zero,51,threshold,zero,1
cycle,single:51:campaign_window:half,51,threshold,half,1
cycle,single:51:campaign_window:below5,51,threshold,below5,1
cycle,single:51:campaign_window:below,51,threshold,below,1
cycle,single:51:campaign_window:exact,51,threshold,exact,1
cycle,single:51:campaign_window:above,51,threshold,above,1
cycle,single:51:campaign_window:above5,51,threshold,above5,1
cycle,single:51:campaign_window:high,51,threshold,high,1
cycle,duplicate:51:campaign_window:2,51,multiplicity,duplicate-2,2
cycle,duplicate:51:campaign_window:3,51,multiplicity,duplicate-3,3
cycle,single:51:region_window:zero,51,threshold,zero,1
cycle,single:51:region_window:half,51,threshold,half,1
cycle,single:51:region_window:below5,51,threshold,below5,1
cycle,single:51:region_window:below,51,threshold,below,1
cycle,single:51:region_window:exact,51,threshold,exact,1
cycle,single:51:region_window:above,51,threshold,above,1
cycle,single:51:region_window:above5,51,threshold,above5,1
cycle,single:51:region_window:high,51,threshold,high,1
cycle,duplicate:51:region_window:2,51,multiplicity,duplicate-2,2
cycle,duplicate:51:region_window:3,51,multiplicity,duplicate-3,3
cycle,pair:51:campaign_window:region_window,51,permutation,high-high,2
cycle,mixed:51:campaign_window:region_window,51,mixed,high-low,2
cycle,pair:51:region_window:campaign_window,51,permutation,high-high,2
cycle,mixed:51:region_window:campaign_window,51,mixed,high-low,2
cycle,unknown:51,51,catalog,unknown-template,1
cycle,empty:52:a,52,repeat,empty-a,0
cycle,empty:52:b,52,repeat,empty-b,0
cycle,single:52:campaign_window:zero,52,threshold,zero,1
cycle,single:52:campaign_window:half,52,threshold,half,1
cycle,single:52:campaign_window:below5,52,threshold,below5,1
cycle,single:52:campaign_window:below,52,threshold,below,1
cycle,single:52:campaign_window:exact,52,threshold,exact,1
cycle,single:52:campaign_window:above,52,threshold,above,1
cycle,single:52:campaign_window:above5,52,threshold,above5,1
cycle,single:52:campaign_window:high,52,threshold,high,1
cycle,duplicate:52:campaign_window:2,52,multiplicity,duplicate-2,2
cycle,duplicate:52:campaign_window:3,52,multiplicity,duplicate-3,3
cycle,single:52:region_window:zero,52,threshold,zero,1
cycle,single:52:region_window:half,52,threshold,half,1
cycle,single:52:region_window:below5,52,threshold,below5,1
cycle,single:52:region_window:below,52,threshold,below,1
cycle,single:52:region_window:exact,52,threshold,exact,1
cycle,single:52:region_window:above,52,threshold,above,1
cycle,single:52:region_window:above5,52,threshold,above5,1
cycle,single:52:region_window:high,52,threshold,high,1
cycle,duplicate:52:region_window:2,52,multiplicity,duplicate-2,2
cycle,duplicate:52:region_window:3,52,multiplicity,duplicate-3,3
cycle,pair:52:campaign_window:region_window,52,permutation,high-high,2
cycle,mixed:52:campaign_window:region_window,52,mixed,high-low,2
cycle,pair:52:region_window:campaign_window,52,permutation,high-high,2
cycle,mixed:52:region_window:campaign_window,52,mixed,high-low,2
cycle,unknown:52,52,catalog,unknown-template,1
cycle,empty:53:a,53,repeat,empty-a,0
cycle,empty:53:b,53,repeat,empty-b,0
cycle,single:53:campaign_window:zero,53,threshold,zero,1
cycle,single:53:campaign_window:half,53,threshold,half,1
cycle,single:53:campaign_window:below5,53,threshold,below5,1
cycle,single:53:campaign_window:below,53,threshold,below,1
cycle,single:53:campaign_window:exact,53,threshold,exact,1
cycle,single:53:campaign_window:above,53,threshold,above,1
cycle,single:53:campaign_window:above5,53,threshold,above5,1
cycle,single:53:campaign_window:high,53,threshold,high,1
cycle,duplicate:53:campaign_window:2,53,multiplicity,duplicate-2,2
cycle,duplicate:53:campaign_window:3,53,multiplicity,duplicate-3,3
cycle,single:53:region_window:zero,53,threshold,zero,1
cycle,single:53:region_window:half,53,threshold,half,1
cycle,single:53:region_window:below5,53,threshold,below5,1
cycle,single:53:region_window:below,53,threshold,below,1
cycle,single:53:region_window:exact,53,threshold,exact,1
cycle,single:53:region_window:above,53,threshold,above,1
cycle,single:53:region_window:above5,53,threshold,above5,1
cycle,single:53:region_window:high,53,threshold,high,1
cycle,duplicate:53:region_window:2,53,multiplicity,duplicate-2,2
cycle,duplicate:53:region_window:3,53,multiplicity,duplicate-3,3
cycle,pair:53:campaign_window:region_window,53,permutation,high-high,2
cycle,mixed:53:campaign_window:region_window,53,mixed,high-low,2
cycle,pair:53:region_window:campaign_window,53,permutation,high-high,2
cycle,mixed:53:region_window:campaign_window,53,mixed,high-low,2
cycle,unknown:53,53,catalog,unknown-template,1
cycle,empty:54:a,54,repeat,empty-a,0
cycle,empty:54:b,54,repeat,empty-b,0
cycle,single:54:campaign_window:zero,54,threshold,zero,1
cycle,single:54:campaign_window:half,54,threshold,half,1
cycle,single:54:campaign_window:below5,54,threshold,below5,1
cycle,single:54:campaign_window:below,54,threshold,below,1
cycle,single:54:campaign_window:exact,54,threshold,exact,1
cycle,single:54:campaign_window:above,54,threshold,above,1
cycle,single:54:campaign_window:above5,54,threshold,above5,1
cycle,single:54:campaign_window:high,54,threshold,high,1
cycle,duplicate:54:campaign_window:2,54,multiplicity,duplicate-2,2
cycle,duplicate:54:campaign_window:3,54,multiplicity,duplicate-3,3
cycle,single:54:region_window:zero,54,threshold,zero,1
cycle,single:54:region_window:half,54,threshold,half,1
cycle,single:54:region_window:below5,54,threshold,below5,1
cycle,single:54:region_window:below,54,threshold,below,1
cycle,single:54:region_window:exact,54,threshold,exact,1
cycle,single:54:region_window:above,54,threshold,above,1
cycle,single:54:region_window:above5,54,threshold,above5,1
cycle,single:54:region_window:high,54,threshold,high,1
cycle,duplicate:54:region_window:2,54,multiplicity,duplicate-2,2
cycle,duplicate:54:region_window:3,54,multiplicity,duplicate-3,3
cycle,pair:54:campaign_window:region_window,54,permutation,high-high,2
cycle,mixed:54:campaign_window:region_window,54,mixed,high-low,2
cycle,pair:54:region_window:campaign_window,54,permutation,high-high,2
cycle,mixed:54:region_window:campaign_window,54,mixed,high-low,2
cycle,unknown:54,54,catalog,unknown-template,1
cycle,empty:55:a,55,repeat,empty-a,0
cycle,empty:55:b,55,repeat,empty-b,0
cycle,single:55:campaign_window:zero,55,threshold,zero,1
cycle,single:55:campaign_window:half,55,threshold,half,1
cycle,single:55:campaign_window:below5,55,threshold,below5,1
cycle,single:55:campaign_window:below,55,threshold,below,1
cycle,single:55:campaign_window:exact,55,threshold,exact,1
cycle,single:55:campaign_window:above,55,threshold,above,1
cycle,single:55:campaign_window:above5,55,threshold,above5,1
cycle,single:55:campaign_window:high,55,threshold,high,1
cycle,duplicate:55:campaign_window:2,55,multiplicity,duplicate-2,2
cycle,duplicate:55:campaign_window:3,55,multiplicity,duplicate-3,3
cycle,single:55:region_window:zero,55,threshold,zero,1
cycle,single:55:region_window:half,55,threshold,half,1
cycle,single:55:region_window:below5,55,threshold,below5,1
cycle,single:55:region_window:below,55,threshold,below,1
cycle,single:55:region_window:exact,55,threshold,exact,1
cycle,single:55:region_window:above,55,threshold,above,1
cycle,single:55:region_window:above5,55,threshold,above5,1
cycle,single:55:region_window:high,55,threshold,high,1
cycle,duplicate:55:region_window:2,55,multiplicity,duplicate-2,2
cycle,duplicate:55:region_window:3,55,multiplicity,duplicate-3,3
cycle,pair:55:campaign_window:region_window,55,permutation,high-high,2
cycle,mixed:55:campaign_window:region_window,55,mixed,high-low,2
cycle,pair:55:region_window:campaign_window,55,permutation,high-high,2
cycle,mixed:55:region_window:campaign_window,55,mixed,high-low,2
cycle,unknown:55,55,catalog,unknown-template,1
cycle,empty:56:a,56,repeat,empty-a,0
cycle,empty:56:b,56,repeat,empty-b,0
cycle,single:56:campaign_window:zero,56,threshold,zero,1
cycle,single:56:campaign_window:half,56,threshold,half,1
cycle,single:56:campaign_window:below5,56,threshold,below5,1
cycle,single:56:campaign_window:below,56,threshold,below,1
cycle,single:56:campaign_window:exact,56,threshold,exact,1
cycle,single:56:campaign_window:above,56,threshold,above,1
cycle,single:56:campaign_window:above5,56,threshold,above5,1
cycle,single:56:campaign_window:high,56,threshold,high,1
cycle,duplicate:56:campaign_window:2,56,multiplicity,duplicate-2,2
cycle,duplicate:56:campaign_window:3,56,multiplicity,duplicate-3,3
cycle,single:56:region_window:zero,56,threshold,zero,1
cycle,single:56:region_window:half,56,threshold,half,1
cycle,single:56:region_window:below5,56,threshold,below5,1
cycle,single:56:region_window:below,56,threshold,below,1
cycle,single:56:region_window:exact,56,threshold,exact,1
cycle,single:56:region_window:above,56,threshold,above,1
cycle,single:56:region_window:above5,56,threshold,above5,1
cycle,single:56:region_window:high,56,threshold,high,1
cycle,duplicate:56:region_window:2,56,multiplicity,duplicate-2,2
cycle,duplicate:56:region_window:3,56,multiplicity,duplicate-3,3
cycle,pair:56:campaign_window:region_window,56,permutation,high-high,2
cycle,mixed:56:campaign_window:region_window,56,mixed,high-low,2
cycle,pair:56:region_window:campaign_window,56,permutation,high-high,2
cycle,mixed:56:region_window:campaign_window,56,mixed,high-low,2
cycle,unknown:56,56,catalog,unknown-template,1
cycle,empty:57:a,57,repeat,empty-a,0
cycle,empty:57:b,57,repeat,empty-b,0
cycle,single:57:campaign_window:zero,57,threshold,zero,1
cycle,single:57:campaign_window:half,57,threshold,half,1
cycle,single:57:campaign_window:below5,57,threshold,below5,1
cycle,single:57:campaign_window:below,57,threshold,below,1
cycle,single:57:campaign_window:exact,57,threshold,exact,1
cycle,single:57:campaign_window:above,57,threshold,above,1
cycle,single:57:campaign_window:above5,57,threshold,above5,1
cycle,single:57:campaign_window:high,57,threshold,high,1
cycle,duplicate:57:campaign_window:2,57,multiplicity,duplicate-2,2
cycle,duplicate:57:campaign_window:3,57,multiplicity,duplicate-3,3
cycle,single:57:region_window:zero,57,threshold,zero,1
cycle,single:57:region_window:half,57,threshold,half,1
cycle,single:57:region_window:below5,57,threshold,below5,1
cycle,single:57:region_window:below,57,threshold,below,1
cycle,single:57:region_window:exact,57,threshold,exact,1
cycle,single:57:region_window:above,57,threshold,above,1
cycle,single:57:region_window:above5,57,threshold,above5,1
cycle,single:57:region_window:high,57,threshold,high,1
cycle,duplicate:57:region_window:2,57,multiplicity,duplicate-2,2
cycle,duplicate:57:region_window:3,57,multiplicity,duplicate-3,3
cycle,pair:57:campaign_window:region_window,57,permutation,high-high,2
cycle,mixed:57:campaign_window:region_window,57,mixed,high-low,2
cycle,pair:57:region_window:campaign_window,57,permutation,high-high,2
cycle,mixed:57:region_window:campaign_window,57,mixed,high-low,2
cycle,unknown:57,57,catalog,unknown-template,1
cycle,empty:58:a,58,repeat,empty-a,0
cycle,empty:58:b,58,repeat,empty-b,0
cycle,single:58:campaign_window:zero,58,threshold,zero,1
cycle,single:58:campaign_window:half,58,threshold,half,1
cycle,single:58:campaign_window:below5,58,threshold,below5,1
cycle,single:58:campaign_window:below,58,threshold,below,1
cycle,single:58:campaign_window:exact,58,threshold,exact,1
cycle,single:58:campaign_window:above,58,threshold,above,1
cycle,single:58:campaign_window:above5,58,threshold,above5,1
cycle,single:58:campaign_window:high,58,threshold,high,1
cycle,duplicate:58:campaign_window:2,58,multiplicity,duplicate-2,2
cycle,duplicate:58:campaign_window:3,58,multiplicity,duplicate-3,3
cycle,single:58:region_window:zero,58,threshold,zero,1
cycle,single:58:region_window:half,58,threshold,half,1
cycle,single:58:region_window:below5,58,threshold,below5,1
cycle,single:58:region_window:below,58,threshold,below,1
cycle,single:58:region_window:exact,58,threshold,exact,1
cycle,single:58:region_window:above,58,threshold,above,1
cycle,single:58:region_window:above5,58,threshold,above5,1
cycle,single:58:region_window:high,58,threshold,high,1
cycle,duplicate:58:region_window:2,58,multiplicity,duplicate-2,2
cycle,duplicate:58:region_window:3,58,multiplicity,duplicate-3,3
cycle,pair:58:campaign_window:region_window,58,permutation,high-high,2
cycle,mixed:58:campaign_window:region_window,58,mixed,high-low,2
cycle,pair:58:region_window:campaign_window,58,permutation,high-high,2
cycle,mixed:58:region_window:campaign_window,58,mixed,high-low,2
cycle,unknown:58,58,catalog,unknown-template,1
cycle,empty:59:a,59,repeat,empty-a,0
cycle,empty:59:b,59,repeat,empty-b,0
cycle,single:59:campaign_window:zero,59,threshold,zero,1
cycle,single:59:campaign_window:half,59,threshold,half,1
cycle,single:59:campaign_window:below5,59,threshold,below5,1
cycle,single:59:campaign_window:below,59,threshold,below,1
cycle,single:59:campaign_window:exact,59,threshold,exact,1
cycle,single:59:campaign_window:above,59,threshold,above,1
cycle,single:59:campaign_window:above5,59,threshold,above5,1
cycle,single:59:campaign_window:high,59,threshold,high,1
cycle,duplicate:59:campaign_window:2,59,multiplicity,duplicate-2,2
cycle,duplicate:59:campaign_window:3,59,multiplicity,duplicate-3,3
cycle,single:59:region_window:zero,59,threshold,zero,1
cycle,single:59:region_window:half,59,threshold,half,1
cycle,single:59:region_window:below5,59,threshold,below5,1
cycle,single:59:region_window:below,59,threshold,below,1
cycle,single:59:region_window:exact,59,threshold,exact,1
cycle,single:59:region_window:above,59,threshold,above,1
cycle,single:59:region_window:above5,59,threshold,above5,1
cycle,single:59:region_window:high,59,threshold,high,1
cycle,duplicate:59:region_window:2,59,multiplicity,duplicate-2,2
cycle,duplicate:59:region_window:3,59,multiplicity,duplicate-3,3
cycle,pair:59:campaign_window:region_window,59,permutation,high-high,2
cycle,mixed:59:campaign_window:region_window,59,mixed,high-low,2
cycle,pair:59:region_window:campaign_window,59,permutation,high-high,2
cycle,mixed:59:region_window:campaign_window,59,mixed,high-low,2
cycle,unknown:59,59,catalog,unknown-template,1
cycle,empty:60:a,60,repeat,empty-a,0
cycle,empty:60:b,60,repeat,empty-b,0
cycle,single:60:campaign_window:zero,60,threshold,zero,1
cycle,single:60:campaign_window:half,60,threshold,half,1
cycle,single:60:campaign_window:below5,60,threshold,below5,1
cycle,single:60:campaign_window:below,60,threshold,below,1
cycle,single:60:campaign_window:exact,60,threshold,exact,1
cycle,single:60:campaign_window:above,60,threshold,above,1
cycle,single:60:campaign_window:above5,60,threshold,above5,1
cycle,single:60:campaign_window:high,60,threshold,high,1
cycle,duplicate:60:campaign_window:2,60,multiplicity,duplicate-2,2
cycle,duplicate:60:campaign_window:3,60,multiplicity,duplicate-3,3
cycle,single:60:region_window:zero,60,threshold,zero,1
cycle,single:60:region_window:half,60,threshold,half,1
cycle,single:60:region_window:below5,60,threshold,below5,1
cycle,single:60:region_window:below,60,threshold,below,1
cycle,single:60:region_window:exact,60,threshold,exact,1
cycle,single:60:region_window:above,60,threshold,above,1
cycle,single:60:region_window:above5,60,threshold,above5,1
cycle,single:60:region_window:high,60,threshold,high,1
cycle,duplicate:60:region_window:2,60,multiplicity,duplicate-2,2
cycle,duplicate:60:region_window:3,60,multiplicity,duplicate-3,3
cycle,pair:60:campaign_window:region_window,60,permutation,high-high,2
cycle,mixed:60:campaign_window:region_window,60,mixed,high-low,2
cycle,pair:60:region_window:campaign_window,60,permutation,high-high,2
cycle,mixed:60:region_window:campaign_window,60,mixed,high-low,2
cycle,unknown:60,60,catalog,unknown-template,1
rare,empty:1:a,1,repeat,empty-a,0
rare,empty:1:b,1,repeat,empty-b,0
rare,single:1:device_window:zero,1,threshold,zero,1
rare,single:1:device_window:half,1,threshold,half,1
rare,single:1:device_window:below5,1,threshold,below5,1
rare,single:1:device_window:below,1,threshold,below,1
rare,single:1:device_window:exact,1,threshold,exact,1
rare,single:1:device_window:above,1,threshold,above,1
rare,single:1:device_window:above5,1,threshold,above5,1
rare,single:1:device_window:high,1,threshold,high,1
rare,duplicate:1:device_window:2,1,multiplicity,duplicate-2,2
rare,duplicate:1:device_window:3,1,multiplicity,duplicate-3,3
rare,single:1:tier_type_window:zero,1,threshold,zero,1
rare,single:1:tier_type_window:half,1,threshold,half,1
rare,single:1:tier_type_window:below5,1,threshold,below5,1
rare,single:1:tier_type_window:below,1,threshold,below,1
rare,single:1:tier_type_window:exact,1,threshold,exact,1
rare,single:1:tier_type_window:above,1,threshold,above,1
rare,single:1:tier_type_window:above5,1,threshold,above5,1
rare,single:1:tier_type_window:high,1,threshold,high,1
rare,duplicate:1:tier_type_window:2,1,multiplicity,duplicate-2,2
rare,duplicate:1:tier_type_window:3,1,multiplicity,duplicate-3,3
rare,pair:1:device_window:tier_type_window,1,permutation,high-high,2
rare,mixed:1:device_window:tier_type_window,1,mixed,high-low,2
rare,pair:1:tier_type_window:device_window,1,permutation,high-high,2
rare,mixed:1:tier_type_window:device_window,1,mixed,high-low,2
rare,unknown:1,1,catalog,unknown-template,1
rare,empty:2:a,2,repeat,empty-a,0
rare,empty:2:b,2,repeat,empty-b,0
rare,single:2:device_window:zero,2,threshold,zero,1
rare,single:2:device_window:half,2,threshold,half,1
rare,single:2:device_window:below5,2,threshold,below5,1
rare,single:2:device_window:below,2,threshold,below,1
rare,single:2:device_window:exact,2,threshold,exact,1
rare,single:2:device_window:above,2,threshold,above,1
rare,single:2:device_window:above5,2,threshold,above5,1
rare,single:2:device_window:high,2,threshold,high,1
rare,duplicate:2:device_window:2,2,multiplicity,duplicate-2,2
rare,duplicate:2:device_window:3,2,multiplicity,duplicate-3,3
rare,single:2:tier_type_window:zero,2,threshold,zero,1
rare,single:2:tier_type_window:half,2,threshold,half,1
rare,single:2:tier_type_window:below5,2,threshold,below5,1
rare,single:2:tier_type_window:below,2,threshold,below,1
rare,single:2:tier_type_window:exact,2,threshold,exact,1
rare,single:2:tier_type_window:above,2,threshold,above,1
rare,single:2:tier_type_window:above5,2,threshold,above5,1
rare,single:2:tier_type_window:high,2,threshold,high,1
rare,duplicate:2:tier_type_window:2,2,multiplicity,duplicate-2,2
rare,duplicate:2:tier_type_window:3,2,multiplicity,duplicate-3,3
rare,pair:2:device_window:tier_type_window,2,permutation,high-high,2
rare,mixed:2:device_window:tier_type_window,2,mixed,high-low,2
rare,pair:2:tier_type_window:device_window,2,permutation,high-high,2
rare,mixed:2:tier_type_window:device_window,2,mixed,high-low,2
rare,unknown:2,2,catalog,unknown-template,1
rare,empty:3:a,3,repeat,empty-a,0
rare,empty:3:b,3,repeat,empty-b,0
rare,single:3:device_window:zero,3,threshold,zero,1
rare,single:3:device_window:half,3,threshold,half,1
rare,single:3:device_window:below5,3,threshold,below5,1
rare,single:3:device_window:below,3,threshold,below,1
rare,single:3:device_window:exact,3,threshold,exact,1
rare,single:3:device_window:above,3,threshold,above,1
rare,single:3:device_window:above5,3,threshold,above5,1
rare,single:3:device_window:high,3,threshold,high,1
rare,duplicate:3:device_window:2,3,multiplicity,duplicate-2,2
rare,duplicate:3:device_window:3,3,multiplicity,duplicate-3,3
rare,single:3:tier_type_window:zero,3,threshold,zero,1
rare,single:3:tier_type_window:half,3,threshold,half,1
rare,single:3:tier_type_window:below5,3,threshold,below5,1
rare,single:3:tier_type_window:below,3,threshold,below,1
rare,single:3:tier_type_window:exact,3,threshold,exact,1
rare,single:3:tier_type_window:above,3,threshold,above,1
rare,single:3:tier_type_window:above5,3,threshold,above5,1
rare,single:3:tier_type_window:high,3,threshold,high,1
rare,duplicate:3:tier_type_window:2,3,multiplicity,duplicate-2,2
rare,duplicate:3:tier_type_window:3,3,multiplicity,duplicate-3,3
rare,pair:3:device_window:tier_type_window,3,permutation,high-high,2
rare,mixed:3:device_window:tier_type_window,3,mixed,high-low,2
rare,pair:3:tier_type_window:device_window,3,permutation,high-high,2
rare,mixed:3:tier_type_window:device_window,3,mixed,high-low,2
rare,unknown:3,3,catalog,unknown-template,1
rare,empty:4:a,4,repeat,empty-a,0
rare,empty:4:b,4,repeat,empty-b,0
rare,single:4:device_window:zero,4,threshold,zero,1
rare,single:4:device_window:half,4,threshold,half,1
rare,single:4:device_window:below5,4,threshold,below5,1
rare,single:4:device_window:below,4,threshold,below,1
rare,single:4:device_window:exact,4,threshold,exact,1
rare,single:4:device_window:above,4,threshold,above,1
rare,single:4:device_window:above5,4,threshold,above5,1
rare,single:4:device_window:high,4,threshold,high,1
rare,duplicate:4:device_window:2,4,multiplicity,duplicate-2,2
rare,duplicate:4:device_window:3,4,multiplicity,duplicate-3,3
rare,single:4:tier_type_window:zero,4,threshold,zero,1
rare,single:4:tier_type_window:half,4,threshold,half,1
rare,single:4:tier_type_window:below5,4,threshold,below5,1
rare,single:4:tier_type_window:below,4,threshold,below,1
rare,single:4:tier_type_window:exact,4,threshold,exact,1
rare,single:4:tier_type_window:above,4,threshold,above,1
rare,single:4:tier_type_window:above5,4,threshold,above5,1
rare,single:4:tier_type_window:high,4,threshold,high,1
rare,duplicate:4:tier_type_window:2,4,multiplicity,duplicate-2,2
rare,duplicate:4:tier_type_window:3,4,multiplicity,duplicate-3,3
rare,pair:4:device_window:tier_type_window,4,permutation,high-high,2
rare,mixed:4:device_window:tier_type_window,4,mixed,high-low,2
rare,pair:4:tier_type_window:device_window,4,permutation,high-high,2
rare,mixed:4:tier_type_window:device_window,4,mixed,high-low,2
rare,unknown:4,4,catalog,unknown-template,1
rare,empty:5:a,5,repeat,empty-a,0
rare,empty:5:b,5,repeat,empty-b,0
rare,single:5:device_window:zero,5,threshold,zero,1
rare,single:5:device_window:half,5,threshold,half,1
rare,single:5:device_window:below5,5,threshold,below5,1
rare,single:5:device_window:below,5,threshold,below,1
rare,single:5:device_window:exact,5,threshold,exact,1
rare,single:5:device_window:above,5,threshold,above,1
rare,single:5:device_window:above5,5,threshold,above5,1
rare,single:5:device_window:high,5,threshold,high,1
rare,duplicate:5:device_window:2,5,multiplicity,duplicate-2,2
rare,duplicate:5:device_window:3,5,multiplicity,duplicate-3,3
rare,single:5:tier_type_window:zero,5,threshold,zero,1
rare,single:5:tier_type_window:half,5,threshold,half,1
rare,single:5:tier_type_window:below5,5,threshold,below5,1
rare,single:5:tier_type_window:below,5,threshold,below,1
rare,single:5:tier_type_window:exact,5,threshold,exact,1
rare,single:5:tier_type_window:above,5,threshold,above,1
rare,single:5:tier_type_window:above5,5,threshold,above5,1
rare,single:5:tier_type_window:high,5,threshold,high,1
rare,duplicate:5:tier_type_window:2,5,multiplicity,duplicate-2,2
rare,duplicate:5:tier_type_window:3,5,multiplicity,duplicate-3,3
rare,pair:5:device_window:tier_type_window,5,permutation,high-high,2
rare,mixed:5:device_window:tier_type_window,5,mixed,high-low,2
rare,pair:5:tier_type_window:device_window,5,permutation,high-high,2
rare,mixed:5:tier_type_window:device_window,5,mixed,high-low,2
rare,unknown:5,5,catalog,unknown-template,1
rare,empty:6:a,6,repeat,empty-a,0
rare,empty:6:b,6,repeat,empty-b,0
rare,single:6:device_window:zero,6,threshold,zero,1
rare,single:6:device_window:half,6,threshold,half,1
rare,single:6:device_window:below5,6,threshold,below5,1
rare,single:6:device_window:below,6,threshold,below,1
rare,single:6:device_window:exact,6,threshold,exact,1
rare,single:6:device_window:above,6,threshold,above,1
rare,single:6:device_window:above5,6,threshold,above5,1
rare,single:6:device_window:high,6,threshold,high,1
rare,duplicate:6:device_window:2,6,multiplicity,duplicate-2,2
rare,duplicate:6:device_window:3,6,multiplicity,duplicate-3,3
rare,single:6:tier_type_window:zero,6,threshold,zero,1
rare,single:6:tier_type_window:half,6,threshold,half,1
rare,single:6:tier_type_window:below5,6,threshold,below5,1
rare,single:6:tier_type_window:below,6,threshold,below,1
rare,single:6:tier_type_window:exact,6,threshold,exact,1
rare,single:6:tier_type_window:above,6,threshold,above,1
rare,single:6:tier_type_window:above5,6,threshold,above5,1
rare,single:6:tier_type_window:high,6,threshold,high,1
rare,duplicate:6:tier_type_window:2,6,multiplicity,duplicate-2,2
rare,duplicate:6:tier_type_window:3,6,multiplicity,duplicate-3,3
rare,pair:6:device_window:tier_type_window,6,permutation,high-high,2
rare,mixed:6:device_window:tier_type_window,6,mixed,high-low,2
rare,pair:6:tier_type_window:device_window,6,permutation,high-high,2
rare,mixed:6:tier_type_window:device_window,6,mixed,high-low,2
rare,unknown:6,6,catalog,unknown-template,1
rare,empty:7:a,7,repeat,empty-a,0
rare,empty:7:b,7,repeat,empty-b,0
rare,single:7:device_window:zero,7,threshold,zero,1
rare,single:7:device_window:half,7,threshold,half,1
rare,single:7:device_window:below5,7,threshold,below5,1
rare,single:7:device_window:below,7,threshold,below,1
rare,single:7:device_window:exact,7,threshold,exact,1
rare,single:7:device_window:above,7,threshold,above,1
rare,single:7:device_window:above5,7,threshold,above5,1
rare,single:7:device_window:high,7,threshold,high,1
rare,duplicate:7:device_window:2,7,multiplicity,duplicate-2,2
rare,duplicate:7:device_window:3,7,multiplicity,duplicate-3,3
rare,single:7:tier_type_window:zero,7,threshold,zero,1
rare,single:7:tier_type_window:half,7,threshold,half,1
rare,single:7:tier_type_window:below5,7,threshold,below5,1
rare,single:7:tier_type_window:below,7,threshold,below,1
rare,single:7:tier_type_window:exact,7,threshold,exact,1
rare,single:7:tier_type_window:above,7,threshold,above,1
rare,single:7:tier_type_window:above5,7,threshold,above5,1
rare,single:7:tier_type_window:high,7,threshold,high,1
rare,duplicate:7:tier_type_window:2,7,multiplicity,duplicate-2,2
rare,duplicate:7:tier_type_window:3,7,multiplicity,duplicate-3,3
rare,pair:7:device_window:tier_type_window,7,permutation,high-high,2
rare,mixed:7:device_window:tier_type_window,7,mixed,high-low,2
rare,pair:7:tier_type_window:device_window,7,permutation,high-high,2
rare,mixed:7:tier_type_window:device_window,7,mixed,high-low,2
rare,unknown:7,7,catalog,unknown-template,1
rare,empty:8:a,8,repeat,empty-a,0
rare,empty:8:b,8,repeat,empty-b,0
rare,single:8:device_window:zero,8,threshold,zero,1
rare,single:8:device_window:half,8,threshold,half,1
rare,single:8:device_window:below5,8,threshold,below5,1
rare,single:8:device_window:below,8,threshold,below,1
rare,single:8:device_window:exact,8,threshold,exact,1
rare,single:8:device_window:above,8,threshold,above,1
rare,single:8:device_window:above5,8,threshold,above5,1
rare,single:8:device_window:high,8,threshold,high,1
rare,duplicate:8:device_window:2,8,multiplicity,duplicate-2,2
rare,duplicate:8:device_window:3,8,multiplicity,duplicate-3,3
rare,single:8:tier_type_window:zero,8,threshold,zero,1
rare,single:8:tier_type_window:half,8,threshold,half,1
rare,single:8:tier_type_window:below5,8,threshold,below5,1
rare,single:8:tier_type_window:below,8,threshold,below,1
rare,single:8:tier_type_window:exact,8,threshold,exact,1
rare,single:8:tier_type_window:above,8,threshold,above,1
rare,single:8:tier_type_window:above5,8,threshold,above5,1
rare,single:8:tier_type_window:high,8,threshold,high,1
rare,duplicate:8:tier_type_window:2,8,multiplicity,duplicate-2,2
rare,duplicate:8:tier_type_window:3,8,multiplicity,duplicate-3,3
rare,pair:8:device_window:tier_type_window,8,permutation,high-high,2
rare,mixed:8:device_window:tier_type_window,8,mixed,high-low,2
rare,pair:8:tier_type_window:device_window,8,permutation,high-high,2
rare,mixed:8:tier_type_window:device_window,8,mixed,high-low,2
rare,unknown:8,8,catalog,unknown-template,1
rare,empty:9:a,9,repeat,empty-a,0
rare,empty:9:b,9,repeat,empty-b,0
rare,single:9:device_window:zero,9,threshold,zero,1
rare,single:9:device_window:half,9,threshold,half,1
rare,single:9:device_window:below5,9,threshold,below5,1
rare,single:9:device_window:below,9,threshold,below,1
rare,single:9:device_window:exact,9,threshold,exact,1
rare,single:9:device_window:above,9,threshold,above,1
rare,single:9:device_window:above5,9,threshold,above5,1
rare,single:9:device_window:high,9,threshold,high,1
rare,duplicate:9:device_window:2,9,multiplicity,duplicate-2,2
rare,duplicate:9:device_window:3,9,multiplicity,duplicate-3,3
rare,single:9:tier_type_window:zero,9,threshold,zero,1
rare,single:9:tier_type_window:half,9,threshold,half,1
rare,single:9:tier_type_window:below5,9,threshold,below5,1
rare,single:9:tier_type_window:below,9,threshold,below,1
rare,single:9:tier_type_window:exact,9,threshold,exact,1
rare,single:9:tier_type_window:above,9,threshold,above,1
rare,single:9:tier_type_window:above5,9,threshold,above5,1
rare,single:9:tier_type_window:high,9,threshold,high,1
rare,duplicate:9:tier_type_window:2,9,multiplicity,duplicate-2,2
rare,duplicate:9:tier_type_window:3,9,multiplicity,duplicate-3,3
rare,pair:9:device_window:tier_type_window,9,permutation,high-high,2
rare,mixed:9:device_window:tier_type_window,9,mixed,high-low,2
rare,pair:9:tier_type_window:device_window,9,permutation,high-high,2
rare,mixed:9:tier_type_window:device_window,9,mixed,high-low,2
rare,unknown:9,9,catalog,unknown-template,1
rare,empty:10:a,10,repeat,empty-a,0
rare,empty:10:b,10,repeat,empty-b,0
rare,single:10:device_window:zero,10,threshold,zero,1
rare,single:10:device_window:half,10,threshold,half,1
rare,single:10:device_window:below5,10,threshold,below5,1
rare,single:10:device_window:below,10,threshold,below,1
rare,single:10:device_window:exact,10,threshold,exact,1
rare,single:10:device_window:above,10,threshold,above,1
rare,single:10:device_window:above5,10,threshold,above5,1
rare,single:10:device_window:high,10,threshold,high,1
rare,duplicate:10:device_window:2,10,multiplicity,duplicate-2,2
rare,duplicate:10:device_window:3,10,multiplicity,duplicate-3,3
rare,single:10:tier_type_window:zero,10,threshold,zero,1
rare,single:10:tier_type_window:half,10,threshold,half,1
rare,single:10:tier_type_window:below5,10,threshold,below5,1
rare,single:10:tier_type_window:below,10,threshold,below,1
rare,single:10:tier_type_window:exact,10,threshold,exact,1
rare,single:10:tier_type_window:above,10,threshold,above,1
rare,single:10:tier_type_window:above5,10,threshold,above5,1
rare,single:10:tier_type_window:high,10,threshold,high,1
rare,duplicate:10:tier_type_window:2,10,multiplicity,duplicate-2,2
rare,duplicate:10:tier_type_window:3,10,multiplicity,duplicate-3,3
rare,pair:10:device_window:tier_type_window,10,permutation,high-high,2
rare,mixed:10:device_window:tier_type_window,10,mixed,high-low,2
rare,pair:10:tier_type_window:device_window,10,permutation,high-high,2
rare,mixed:10:tier_type_window:device_window,10,mixed,high-low,2
rare,unknown:10,10,catalog,unknown-template,1
rare,empty:11:a,11,repeat,empty-a,0
rare,empty:11:b,11,repeat,empty-b,0
rare,single:11:device_window:zero,11,threshold,zero,1
rare,single:11:device_window:half,11,threshold,half,1
rare,single:11:device_window:below5,11,threshold,below5,1
rare,single:11:device_window:below,11,threshold,below,1
rare,single:11:device_window:exact,11,threshold,exact,1
rare,single:11:device_window:above,11,threshold,above,1
rare,single:11:device_window:above5,11,threshold,above5,1
rare,single:11:device_window:high,11,threshold,high,1
rare,duplicate:11:device_window:2,11,multiplicity,duplicate-2,2
rare,duplicate:11:device_window:3,11,multiplicity,duplicate-3,3
rare,single:11:tier_type_window:zero,11,threshold,zero,1
rare,single:11:tier_type_window:half,11,threshold,half,1
rare,single:11:tier_type_window:below5,11,threshold,below5,1
rare,single:11:tier_type_window:below,11,threshold,below,1
rare,single:11:tier_type_window:exact,11,threshold,exact,1
rare,single:11:tier_type_window:above,11,threshold,above,1
rare,single:11:tier_type_window:above5,11,threshold,above5,1
rare,single:11:tier_type_window:high,11,threshold,high,1
rare,duplicate:11:tier_type_window:2,11,multiplicity,duplicate-2,2
rare,duplicate:11:tier_type_window:3,11,multiplicity,duplicate-3,3
rare,pair:11:device_window:tier_type_window,11,permutation,high-high,2
rare,mixed:11:device_window:tier_type_window,11,mixed,high-low,2
rare,pair:11:tier_type_window:device_window,11,permutation,high-high,2
rare,mixed:11:tier_type_window:device_window,11,mixed,high-low,2
rare,unknown:11,11,catalog,unknown-template,1
rare,empty:12:a,12,repeat,empty-a,0
rare,empty:12:b,12,repeat,empty-b,0
rare,single:12:device_window:zero,12,threshold,zero,1
rare,single:12:device_window:half,12,threshold,half,1
rare,single:12:device_window:below5,12,threshold,below5,1
rare,single:12:device_window:below,12,threshold,below,1
rare,single:12:device_window:exact,12,threshold,exact,1
rare,single:12:device_window:above,12,threshold,above,1
rare,single:12:device_window:above5,12,threshold,above5,1
rare,single:12:device_window:high,12,threshold,high,1
rare,duplicate:12:device_window:2,12,multiplicity,duplicate-2,2
rare,duplicate:12:device_window:3,12,multiplicity,duplicate-3,3
rare,single:12:tier_type_window:zero,12,threshold,zero,1
rare,single:12:tier_type_window:half,12,threshold,half,1
rare,single:12:tier_type_window:below5,12,threshold,below5,1
rare,single:12:tier_type_window:below,12,threshold,below,1
rare,single:12:tier_type_window:exact,12,threshold,exact,1
rare,single:12:tier_type_window:above,12,threshold,above,1
rare,single:12:tier_type_window:above5,12,threshold,above5,1
rare,single:12:tier_type_window:high,12,threshold,high,1
rare,duplicate:12:tier_type_window:2,12,multiplicity,duplicate-2,2
rare,duplicate:12:tier_type_window:3,12,multiplicity,duplicate-3,3
rare,pair:12:device_window:tier_type_window,12,permutation,high-high,2
rare,mixed:12:device_window:tier_type_window,12,mixed,high-low,2
rare,pair:12:tier_type_window:device_window,12,permutation,high-high,2
rare,mixed:12:tier_type_window:device_window,12,mixed,high-low,2
rare,unknown:12,12,catalog,unknown-template,1
rare,empty:13:a,13,repeat,empty-a,0
rare,empty:13:b,13,repeat,empty-b,0
rare,single:13:device_window:zero,13,threshold,zero,1
rare,single:13:device_window:half,13,threshold,half,1
rare,single:13:device_window:below5,13,threshold,below5,1
rare,single:13:device_window:below,13,threshold,below,1
rare,single:13:device_window:exact,13,threshold,exact,1
rare,single:13:device_window:above,13,threshold,above,1
rare,single:13:device_window:above5,13,threshold,above5,1
rare,single:13:device_window:high,13,threshold,high,1
rare,duplicate:13:device_window:2,13,multiplicity,duplicate-2,2
rare,duplicate:13:device_window:3,13,multiplicity,duplicate-3,3
rare,single:13:tier_type_window:zero,13,threshold,zero,1
rare,single:13:tier_type_window:half,13,threshold,half,1
rare,single:13:tier_type_window:below5,13,threshold,below5,1
rare,single:13:tier_type_window:below,13,threshold,below,1
rare,single:13:tier_type_window:exact,13,threshold,exact,1
rare,single:13:tier_type_window:above,13,threshold,above,1
rare,single:13:tier_type_window:above5,13,threshold,above5,1
rare,single:13:tier_type_window:high,13,threshold,high,1
rare,duplicate:13:tier_type_window:2,13,multiplicity,duplicate-2,2
rare,duplicate:13:tier_type_window:3,13,multiplicity,duplicate-3,3
rare,pair:13:device_window:tier_type_window,13,permutation,high-high,2
rare,mixed:13:device_window:tier_type_window,13,mixed,high-low,2
rare,pair:13:tier_type_window:device_window,13,permutation,high-high,2
rare,mixed:13:tier_type_window:device_window,13,mixed,high-low,2
rare,unknown:13,13,catalog,unknown-template,1
rare,empty:14:a,14,repeat,empty-a,0
rare,empty:14:b,14,repeat,empty-b,0
rare,single:14:device_window:zero,14,threshold,zero,1
rare,single:14:device_window:half,14,threshold,half,1
rare,single:14:device_window:below5,14,threshold,below5,1
rare,single:14:device_window:below,14,threshold,below,1
rare,single:14:device_window:exact,14,threshold,exact,1
rare,single:14:device_window:above,14,threshold,above,1
rare,single:14:device_window:above5,14,threshold,above5,1
rare,single:14:device_window:high,14,threshold,high,1
rare,duplicate:14:device_window:2,14,multiplicity,duplicate-2,2
rare,duplicate:14:device_window:3,14,multiplicity,duplicate-3,3
rare,single:14:tier_type_window:zero,14,threshold,zero,1
rare,single:14:tier_type_window:half,14,threshold,half,1
rare,single:14:tier_type_window:below5,14,threshold,below5,1
rare,single:14:tier_type_window:below,14,threshold,below,1
rare,single:14:tier_type_window:exact,14,threshold,exact,1
rare,single:14:tier_type_window:above,14,threshold,above,1
rare,single:14:tier_type_window:above5,14,threshold,above5,1
rare,single:14:tier_type_window:high,14,threshold,high,1
rare,duplicate:14:tier_type_window:2,14,multiplicity,duplicate-2,2
rare,duplicate:14:tier_type_window:3,14,multiplicity,duplicate-3,3
rare,pair:14:device_window:tier_type_window,14,permutation,high-high,2
rare,mixed:14:device_window:tier_type_window,14,mixed,high-low,2
rare,pair:14:tier_type_window:device_window,14,permutation,high-high,2
rare,mixed:14:tier_type_window:device_window,14,mixed,high-low,2
rare,unknown:14,14,catalog,unknown-template,1
rare,empty:15:a,15,repeat,empty-a,0
rare,empty:15:b,15,repeat,empty-b,0
rare,single:15:device_window:zero,15,threshold,zero,1
rare,single:15:device_window:half,15,threshold,half,1
rare,single:15:device_window:below5,15,threshold,below5,1
rare,single:15:device_window:below,15,threshold,below,1
rare,single:15:device_window:exact,15,threshold,exact,1
rare,single:15:device_window:above,15,threshold,above,1
rare,single:15:device_window:above5,15,threshold,above5,1
rare,single:15:device_window:high,15,threshold,high,1
rare,duplicate:15:device_window:2,15,multiplicity,duplicate-2,2
rare,duplicate:15:device_window:3,15,multiplicity,duplicate-3,3
rare,single:15:tier_type_window:zero,15,threshold,zero,1
rare,single:15:tier_type_window:half,15,threshold,half,1
rare,single:15:tier_type_window:below5,15,threshold,below5,1
rare,single:15:tier_type_window:below,15,threshold,below,1
rare,single:15:tier_type_window:exact,15,threshold,exact,1
rare,single:15:tier_type_window:above,15,threshold,above,1
rare,single:15:tier_type_window:above5,15,threshold,above5,1
rare,single:15:tier_type_window:high,15,threshold,high,1
rare,duplicate:15:tier_type_window:2,15,multiplicity,duplicate-2,2
rare,duplicate:15:tier_type_window:3,15,multiplicity,duplicate-3,3
rare,pair:15:device_window:tier_type_window,15,permutation,high-high,2
rare,mixed:15:device_window:tier_type_window,15,mixed,high-low,2
rare,pair:15:tier_type_window:device_window,15,permutation,high-high,2
rare,mixed:15:tier_type_window:device_window,15,mixed,high-low,2
rare,unknown:15,15,catalog,unknown-template,1
rare,empty:16:a,16,repeat,empty-a,0
rare,empty:16:b,16,repeat,empty-b,0
rare,single:16:device_window:zero,16,threshold,zero,1
rare,single:16:device_window:half,16,threshold,half,1
rare,single:16:device_window:below5,16,threshold,below5,1
rare,single:16:device_window:below,16,threshold,below,1
rare,single:16:device_window:exact,16,threshold,exact,1
rare,single:16:device_window:above,16,threshold,above,1
rare,single:16:device_window:above5,16,threshold,above5,1
rare,single:16:device_window:high,16,threshold,high,1
rare,duplicate:16:device_window:2,16,multiplicity,duplicate-2,2
rare,duplicate:16:device_window:3,16,multiplicity,duplicate-3,3
rare,single:16:tier_type_window:zero,16,threshold,zero,1
rare,single:16:tier_type_window:half,16,threshold,half,1
rare,single:16:tier_type_window:below5,16,threshold,below5,1
rare,single:16:tier_type_window:below,16,threshold,below,1
rare,single:16:tier_type_window:exact,16,threshold,exact,1
rare,single:16:tier_type_window:above,16,threshold,above,1
rare,single:16:tier_type_window:above5,16,threshold,above5,1
rare,single:16:tier_type_window:high,16,threshold,high,1
rare,duplicate:16:tier_type_window:2,16,multiplicity,duplicate-2,2
rare,duplicate:16:tier_type_window:3,16,multiplicity,duplicate-3,3
rare,pair:16:device_window:tier_type_window,16,permutation,high-high,2
rare,mixed:16:device_window:tier_type_window,16,mixed,high-low,2
rare,pair:16:tier_type_window:device_window,16,permutation,high-high,2
rare,mixed:16:tier_type_window:device_window,16,mixed,high-low,2
rare,unknown:16,16,catalog,unknown-template,1
rare,empty:17:a,17,repeat,empty-a,0
rare,empty:17:b,17,repeat,empty-b,0
rare,single:17:device_window:zero,17,threshold,zero,1
rare,single:17:device_window:half,17,threshold,half,1
rare,single:17:device_window:below5,17,threshold,below5,1
rare,single:17:device_window:below,17,threshold,below,1
rare,single:17:device_window:exact,17,threshold,exact,1
rare,single:17:device_window:above,17,threshold,above,1
rare,single:17:device_window:above5,17,threshold,above5,1
rare,single:17:device_window:high,17,threshold,high,1
rare,duplicate:17:device_window:2,17,multiplicity,duplicate-2,2
rare,duplicate:17:device_window:3,17,multiplicity,duplicate-3,3
rare,single:17:tier_type_window:zero,17,threshold,zero,1
rare,single:17:tier_type_window:half,17,threshold,half,1
rare,single:17:tier_type_window:below5,17,threshold,below5,1
rare,single:17:tier_type_window:below,17,threshold,below,1
rare,single:17:tier_type_window:exact,17,threshold,exact,1
rare,single:17:tier_type_window:above,17,threshold,above,1
rare,single:17:tier_type_window:above5,17,threshold,above5,1
rare,single:17:tier_type_window:high,17,threshold,high,1
rare,duplicate:17:tier_type_window:2,17,multiplicity,duplicate-2,2
rare,duplicate:17:tier_type_window:3,17,multiplicity,duplicate-3,3
rare,pair:17:device_window:tier_type_window,17,permutation,high-high,2
rare,mixed:17:device_window:tier_type_window,17,mixed,high-low,2
rare,pair:17:tier_type_window:device_window,17,permutation,high-high,2
rare,mixed:17:tier_type_window:device_window,17,mixed,high-low,2
rare,unknown:17,17,catalog,unknown-template,1
rare,empty:18:a,18,repeat,empty-a,0
rare,empty:18:b,18,repeat,empty-b,0
rare,single:18:device_window:zero,18,threshold,zero,1
rare,single:18:device_window:half,18,threshold,half,1
rare,single:18:device_window:below5,18,threshold,below5,1
rare,single:18:device_window:below,18,threshold,below,1
rare,single:18:device_window:exact,18,threshold,exact,1
rare,single:18:device_window:above,18,threshold,above,1
rare,single:18:device_window:above5,18,threshold,above5,1
rare,single:18:device_window:high,18,threshold,high,1
rare,duplicate:18:device_window:2,18,multiplicity,duplicate-2,2
rare,duplicate:18:device_window:3,18,multiplicity,duplicate-3,3
rare,single:18:tier_type_window:zero,18,threshold,zero,1
rare,single:18:tier_type_window:half,18,threshold,half,1
rare,single:18:tier_type_window:below5,18,threshold,below5,1
rare,single:18:tier_type_window:below,18,threshold,below,1
rare,single:18:tier_type_window:exact,18,threshold,exact,1
rare,single:18:tier_type_window:above,18,threshold,above,1
rare,single:18:tier_type_window:above5,18,threshold,above5,1
rare,single:18:tier_type_window:high,18,threshold,high,1
rare,duplicate:18:tier_type_window:2,18,multiplicity,duplicate-2,2
rare,duplicate:18:tier_type_window:3,18,multiplicity,duplicate-3,3
rare,pair:18:device_window:tier_type_window,18,permutation,high-high,2
rare,mixed:18:device_window:tier_type_window,18,mixed,high-low,2
rare,pair:18:tier_type_window:device_window,18,permutation,high-high,2
rare,mixed:18:tier_type_window:device_window,18,mixed,high-low,2
rare,unknown:18,18,catalog,unknown-template,1
rare,empty:19:a,19,repeat,empty-a,0
rare,empty:19:b,19,repeat,empty-b,0
rare,single:19:device_window:zero,19,threshold,zero,1
rare,single:19:device_window:half,19,threshold,half,1
rare,single:19:device_window:below5,19,threshold,below5,1
rare,single:19:device_window:below,19,threshold,below,1
rare,single:19:device_window:exact,19,threshold,exact,1
rare,single:19:device_window:above,19,threshold,above,1
rare,single:19:device_window:above5,19,threshold,above5,1
rare,single:19:device_window:high,19,threshold,high,1
rare,duplicate:19:device_window:2,19,multiplicity,duplicate-2,2
rare,duplicate:19:device_window:3,19,multiplicity,duplicate-3,3
rare,single:19:tier_type_window:zero,19,threshold,zero,1
rare,single:19:tier_type_window:half,19,threshold,half,1
rare,single:19:tier_type_window:below5,19,threshold,below5,1
rare,single:19:tier_type_window:below,19,threshold,below,1
rare,single:19:tier_type_window:exact,19,threshold,exact,1
rare,single:19:tier_type_window:above,19,threshold,above,1
rare,single:19:tier_type_window:above5,19,threshold,above5,1
rare,single:19:tier_type_window:high,19,threshold,high,1
rare,duplicate:19:tier_type_window:2,19,multiplicity,duplicate-2,2
rare,duplicate:19:tier_type_window:3,19,multiplicity,duplicate-3,3
rare,pair:19:device_window:tier_type_window,19,permutation,high-high,2
rare,mixed:19:device_window:tier_type_window,19,mixed,high-low,2
rare,pair:19:tier_type_window:device_window,19,permutation,high-high,2
rare,mixed:19:tier_type_window:device_window,19,mixed,high-low,2
rare,unknown:19,19,catalog,unknown-template,1
rare,empty:20:a,20,repeat,empty-a,0
rare,empty:20:b,20,repeat,empty-b,0
rare,single:20:device_window:zero,20,threshold,zero,1
rare,single:20:device_window:half,20,threshold,half,1
rare,single:20:device_window:below5,20,threshold,below5,1
rare,single:20:device_window:below,20,threshold,below,1
rare,single:20:device_window:exact,20,threshold,exact,1
rare,single:20:device_window:above,20,threshold,above,1
rare,single:20:device_window:above5,20,threshold,above5,1
rare,single:20:device_window:high,20,threshold,high,1
rare,duplicate:20:device_window:2,20,multiplicity,duplicate-2,2
rare,duplicate:20:device_window:3,20,multiplicity,duplicate-3,3
rare,single:20:tier_type_window:zero,20,threshold,zero,1
rare,single:20:tier_type_window:half,20,threshold,half,1
rare,single:20:tier_type_window:below5,20,threshold,below5,1
rare,single:20:tier_type_window:below,20,threshold,below,1
rare,single:20:tier_type_window:exact,20,threshold,exact,1
rare,single:20:tier_type_window:above,20,threshold,above,1
rare,single:20:tier_type_window:above5,20,threshold,above5,1
rare,single:20:tier_type_window:high,20,threshold,high,1
rare,duplicate:20:tier_type_window:2,20,multiplicity,duplicate-2,2
rare,duplicate:20:tier_type_window:3,20,multiplicity,duplicate-3,3
rare,pair:20:device_window:tier_type_window,20,permutation,high-high,2
rare,mixed:20:device_window:tier_type_window,20,mixed,high-low,2
rare,pair:20:tier_type_window:device_window,20,permutation,high-high,2
rare,mixed:20:tier_type_window:device_window,20,mixed,high-low,2
rare,unknown:20,20,catalog,unknown-template,1
rare,empty:21:a,21,repeat,empty-a,0
rare,empty:21:b,21,repeat,empty-b,0
rare,single:21:device_window:zero,21,threshold,zero,1
rare,single:21:device_window:half,21,threshold,half,1
rare,single:21:device_window:below5,21,threshold,below5,1
rare,single:21:device_window:below,21,threshold,below,1
rare,single:21:device_window:exact,21,threshold,exact,1
rare,single:21:device_window:above,21,threshold,above,1
rare,single:21:device_window:above5,21,threshold,above5,1
rare,single:21:device_window:high,21,threshold,high,1
rare,duplicate:21:device_window:2,21,multiplicity,duplicate-2,2
rare,duplicate:21:device_window:3,21,multiplicity,duplicate-3,3
rare,single:21:tier_type_window:zero,21,threshold,zero,1
rare,single:21:tier_type_window:half,21,threshold,half,1
rare,single:21:tier_type_window:below5,21,threshold,below5,1
rare,single:21:tier_type_window:below,21,threshold,below,1
rare,single:21:tier_type_window:exact,21,threshold,exact,1
rare,single:21:tier_type_window:above,21,threshold,above,1
rare,single:21:tier_type_window:above5,21,threshold,above5,1
rare,single:21:tier_type_window:high,21,threshold,high,1
rare,duplicate:21:tier_type_window:2,21,multiplicity,duplicate-2,2
rare,duplicate:21:tier_type_window:3,21,multiplicity,duplicate-3,3
rare,pair:21:device_window:tier_type_window,21,permutation,high-high,2
rare,mixed:21:device_window:tier_type_window,21,mixed,high-low,2
rare,pair:21:tier_type_window:device_window,21,permutation,high-high,2
rare,mixed:21:tier_type_window:device_window,21,mixed,high-low,2
rare,unknown:21,21,catalog,unknown-template,1
rare,empty:22:a,22,repeat,empty-a,0
rare,empty:22:b,22,repeat,empty-b,0
rare,single:22:device_window:zero,22,threshold,zero,1
rare,single:22:device_window:half,22,threshold,half,1
rare,single:22:device_window:below5,22,threshold,below5,1
rare,single:22:device_window:below,22,threshold,below,1
rare,single:22:device_window:exact,22,threshold,exact,1
rare,single:22:device_window:above,22,threshold,above,1
rare,single:22:device_window:above5,22,threshold,above5,1
rare,single:22:device_window:high,22,threshold,high,1
rare,duplicate:22:device_window:2,22,multiplicity,duplicate-2,2
rare,duplicate:22:device_window:3,22,multiplicity,duplicate-3,3
rare,single:22:tier_type_window:zero,22,threshold,zero,1
rare,single:22:tier_type_window:half,22,threshold,half,1
rare,single:22:tier_type_window:below5,22,threshold,below5,1
rare,single:22:tier_type_window:below,22,threshold,below,1
rare,single:22:tier_type_window:exact,22,threshold,exact,1
rare,single:22:tier_type_window:above,22,threshold,above,1
rare,single:22:tier_type_window:above5,22,threshold,above5,1
rare,single:22:tier_type_window:high,22,threshold,high,1
rare,duplicate:22:tier_type_window:2,22,multiplicity,duplicate-2,2
rare,duplicate:22:tier_type_window:3,22,multiplicity,duplicate-3,3
rare,pair:22:device_window:tier_type_window,22,permutation,high-high,2
rare,mixed:22:device_window:tier_type_window,22,mixed,high-low,2
rare,pair:22:tier_type_window:device_window,22,permutation,high-high,2
rare,mixed:22:tier_type_window:device_window,22,mixed,high-low,2
rare,unknown:22,22,catalog,unknown-template,1
rare,empty:23:a,23,repeat,empty-a,0
rare,empty:23:b,23,repeat,empty-b,0
rare,single:23:device_window:zero,23,threshold,zero,1
rare,single:23:device_window:half,23,threshold,half,1
rare,single:23:device_window:below5,23,threshold,below5,1
rare,single:23:device_window:below,23,threshold,below,1
rare,single:23:device_window:exact,23,threshold,exact,1
rare,single:23:device_window:above,23,threshold,above,1
rare,single:23:device_window:above5,23,threshold,above5,1
rare,single:23:device_window:high,23,threshold,high,1
rare,duplicate:23:device_window:2,23,multiplicity,duplicate-2,2
rare,duplicate:23:device_window:3,23,multiplicity,duplicate-3,3
rare,single:23:tier_type_window:zero,23,threshold,zero,1
rare,single:23:tier_type_window:half,23,threshold,half,1
rare,single:23:tier_type_window:below5,23,threshold,below5,1
rare,single:23:tier_type_window:below,23,threshold,below,1
rare,single:23:tier_type_window:exact,23,threshold,exact,1
rare,single:23:tier_type_window:above,23,threshold,above,1
rare,single:23:tier_type_window:above5,23,threshold,above5,1
rare,single:23:tier_type_window:high,23,threshold,high,1
rare,duplicate:23:tier_type_window:2,23,multiplicity,duplicate-2,2
rare,duplicate:23:tier_type_window:3,23,multiplicity,duplicate-3,3
rare,pair:23:device_window:tier_type_window,23,permutation,high-high,2
rare,mixed:23:device_window:tier_type_window,23,mixed,high-low,2
rare,pair:23:tier_type_window:device_window,23,permutation,high-high,2
rare,mixed:23:tier_type_window:device_window,23,mixed,high-low,2
rare,unknown:23,23,catalog,unknown-template,1
rare,empty:24:a,24,repeat,empty-a,0
rare,empty:24:b,24,repeat,empty-b,0
rare,single:24:device_window:zero,24,threshold,zero,1
rare,single:24:device_window:half,24,threshold,half,1
rare,single:24:device_window:below5,24,threshold,below5,1
rare,single:24:device_window:below,24,threshold,below,1
rare,single:24:device_window:exact,24,threshold,exact,1
rare,single:24:device_window:above,24,threshold,above,1
rare,single:24:device_window:above5,24,threshold,above5,1
rare,single:24:device_window:high,24,threshold,high,1
rare,duplicate:24:device_window:2,24,multiplicity,duplicate-2,2
rare,duplicate:24:device_window:3,24,multiplicity,duplicate-3,3
rare,single:24:tier_type_window:zero,24,threshold,zero,1
rare,single:24:tier_type_window:half,24,threshold,half,1
rare,single:24:tier_type_window:below5,24,threshold,below5,1
rare,single:24:tier_type_window:below,24,threshold,below,1
rare,single:24:tier_type_window:exact,24,threshold,exact,1
rare,single:24:tier_type_window:above,24,threshold,above,1
rare,single:24:tier_type_window:above5,24,threshold,above5,1
rare,single:24:tier_type_window:high,24,threshold,high,1
rare,duplicate:24:tier_type_window:2,24,multiplicity,duplicate-2,2
rare,duplicate:24:tier_type_window:3,24,multiplicity,duplicate-3,3
rare,pair:24:device_window:tier_type_window,24,permutation,high-high,2
rare,mixed:24:device_window:tier_type_window,24,mixed,high-low,2
rare,pair:24:tier_type_window:device_window,24,permutation,high-high,2
rare,mixed:24:tier_type_window:device_window,24,mixed,high-low,2
rare,unknown:24,24,catalog,unknown-template,1
rare,empty:25:a,25,repeat,empty-a,0
rare,empty:25:b,25,repeat,empty-b,0
rare,single:25:device_window:zero,25,threshold,zero,1
rare,single:25:device_window:half,25,threshold,half,1
rare,single:25:device_window:below5,25,threshold,below5,1
rare,single:25:device_window:below,25,threshold,below,1
rare,single:25:device_window:exact,25,threshold,exact,1
rare,single:25:device_window:above,25,threshold,above,1
rare,single:25:device_window:above5,25,threshold,above5,1
rare,single:25:device_window:high,25,threshold,high,1
rare,duplicate:25:device_window:2,25,multiplicity,duplicate-2,2
rare,duplicate:25:device_window:3,25,multiplicity,duplicate-3,3
rare,single:25:tier_type_window:zero,25,threshold,zero,1
rare,single:25:tier_type_window:half,25,threshold,half,1
rare,single:25:tier_type_window:below5,25,threshold,below5,1
rare,single:25:tier_type_window:below,25,threshold,below,1
rare,single:25:tier_type_window:exact,25,threshold,exact,1
rare,single:25:tier_type_window:above,25,threshold,above,1
rare,single:25:tier_type_window:above5,25,threshold,above5,1
rare,single:25:tier_type_window:high,25,threshold,high,1
rare,duplicate:25:tier_type_window:2,25,multiplicity,duplicate-2,2
rare,duplicate:25:tier_type_window:3,25,multiplicity,duplicate-3,3
rare,pair:25:device_window:tier_type_window,25,permutation,high-high,2
rare,mixed:25:device_window:tier_type_window,25,mixed,high-low,2
rare,pair:25:tier_type_window:device_window,25,permutation,high-high,2
rare,mixed:25:tier_type_window:device_window,25,mixed,high-low,2
rare,unknown:25,25,catalog,unknown-template,1
rare,empty:26:a,26,repeat,empty-a,0
rare,empty:26:b,26,repeat,empty-b,0
rare,single:26:device_window:zero,26,threshold,zero,1
rare,single:26:device_window:half,26,threshold,half,1
rare,single:26:device_window:below5,26,threshold,below5,1
rare,single:26:device_window:below,26,threshold,below,1
rare,single:26:device_window:exact,26,threshold,exact,1
rare,single:26:device_window:above,26,threshold,above,1
rare,single:26:device_window:above5,26,threshold,above5,1
rare,single:26:device_window:high,26,threshold,high,1
rare,duplicate:26:device_window:2,26,multiplicity,duplicate-2,2
rare,duplicate:26:device_window:3,26,multiplicity,duplicate-3,3
rare,single:26:tier_type_window:zero,26,threshold,zero,1
rare,single:26:tier_type_window:half,26,threshold,half,1
rare,single:26:tier_type_window:below5,26,threshold,below5,1
rare,single:26:tier_type_window:below,26,threshold,below,1
rare,single:26:tier_type_window:exact,26,threshold,exact,1
rare,single:26:tier_type_window:above,26,threshold,above,1
rare,single:26:tier_type_window:above5,26,threshold,above5,1
rare,single:26:tier_type_window:high,26,threshold,high,1
rare,duplicate:26:tier_type_window:2,26,multiplicity,duplicate-2,2
rare,duplicate:26:tier_type_window:3,26,multiplicity,duplicate-3,3
rare,pair:26:device_window:tier_type_window,26,permutation,high-high,2
rare,mixed:26:device_window:tier_type_window,26,mixed,high-low,2
rare,pair:26:tier_type_window:device_window,26,permutation,high-high,2
rare,mixed:26:tier_type_window:device_window,26,mixed,high-low,2
rare,unknown:26,26,catalog,unknown-template,1
rare,empty:27:a,27,repeat,empty-a,0
rare,empty:27:b,27,repeat,empty-b,0
rare,single:27:device_window:zero,27,threshold,zero,1
rare,single:27:device_window:half,27,threshold,half,1
rare,single:27:device_window:below5,27,threshold,below5,1
rare,single:27:device_window:below,27,threshold,below,1
rare,single:27:device_window:exact,27,threshold,exact,1
rare,single:27:device_window:above,27,threshold,above,1
rare,single:27:device_window:above5,27,threshold,above5,1
rare,single:27:device_window:high,27,threshold,high,1
rare,duplicate:27:device_window:2,27,multiplicity,duplicate-2,2
rare,duplicate:27:device_window:3,27,multiplicity,duplicate-3,3
rare,single:27:tier_type_window:zero,27,threshold,zero,1
rare,single:27:tier_type_window:half,27,threshold,half,1
rare,single:27:tier_type_window:below5,27,threshold,below5,1
rare,single:27:tier_type_window:below,27,threshold,below,1
rare,single:27:tier_type_window:exact,27,threshold,exact,1
rare,single:27:tier_type_window:above,27,threshold,above,1
rare,single:27:tier_type_window:above5,27,threshold,above5,1
rare,single:27:tier_type_window:high,27,threshold,high,1
rare,duplicate:27:tier_type_window:2,27,multiplicity,duplicate-2,2
rare,duplicate:27:tier_type_window:3,27,multiplicity,duplicate-3,3
rare,pair:27:device_window:tier_type_window,27,permutation,high-high,2
rare,mixed:27:device_window:tier_type_window,27,mixed,high-low,2
rare,pair:27:tier_type_window:device_window,27,permutation,high-high,2
rare,mixed:27:tier_type_window:device_window,27,mixed,high-low,2
rare,unknown:27,27,catalog,unknown-template,1
rare,empty:28:a,28,repeat,empty-a,0
rare,empty:28:b,28,repeat,empty-b,0
rare,single:28:device_window:zero,28,threshold,zero,1
rare,single:28:device_window:half,28,threshold,half,1
rare,single:28:device_window:below5,28,threshold,below5,1
rare,single:28:device_window:below,28,threshold,below,1
rare,single:28:device_window:exact,28,threshold,exact,1
rare,single:28:device_window:above,28,threshold,above,1
rare,single:28:device_window:above5,28,threshold,above5,1
rare,single:28:device_window:high,28,threshold,high,1
rare,duplicate:28:device_window:2,28,multiplicity,duplicate-2,2
rare,duplicate:28:device_window:3,28,multiplicity,duplicate-3,3
rare,single:28:tier_type_window:zero,28,threshold,zero,1
rare,single:28:tier_type_window:half,28,threshold,half,1
rare,single:28:tier_type_window:below5,28,threshold,below5,1
rare,single:28:tier_type_window:below,28,threshold,below,1
rare,single:28:tier_type_window:exact,28,threshold,exact,1
rare,single:28:tier_type_window:above,28,threshold,above,1
rare,single:28:tier_type_window:above5,28,threshold,above5,1
rare,single:28:tier_type_window:high,28,threshold,high,1
rare,duplicate:28:tier_type_window:2,28,multiplicity,duplicate-2,2
rare,duplicate:28:tier_type_window:3,28,multiplicity,duplicate-3,3
rare,pair:28:device_window:tier_type_window,28,permutation,high-high,2
rare,mixed:28:device_window:tier_type_window,28,mixed,high-low,2
rare,pair:28:tier_type_window:device_window,28,permutation,high-high,2
rare,mixed:28:tier_type_window:device_window,28,mixed,high-low,2
rare,unknown:28,28,catalog,unknown-template,1
rare,empty:29:a,29,repeat,empty-a,0
rare,empty:29:b,29,repeat,empty-b,0
rare,single:29:device_window:zero,29,threshold,zero,1
rare,single:29:device_window:half,29,threshold,half,1
rare,single:29:device_window:below5,29,threshold,below5,1
rare,single:29:device_window:below,29,threshold,below,1
rare,single:29:device_window:exact,29,threshold,exact,1
rare,single:29:device_window:above,29,threshold,above,1
rare,single:29:device_window:above5,29,threshold,above5,1
rare,single:29:device_window:high,29,threshold,high,1
rare,duplicate:29:device_window:2,29,multiplicity,duplicate-2,2
rare,duplicate:29:device_window:3,29,multiplicity,duplicate-3,3
rare,single:29:tier_type_window:zero,29,threshold,zero,1
rare,single:29:tier_type_window:half,29,threshold,half,1
rare,single:29:tier_type_window:below5,29,threshold,below5,1
rare,single:29:tier_type_window:below,29,threshold,below,1
rare,single:29:tier_type_window:exact,29,threshold,exact,1
rare,single:29:tier_type_window:above,29,threshold,above,1
rare,single:29:tier_type_window:above5,29,threshold,above5,1
rare,single:29:tier_type_window:high,29,threshold,high,1
rare,duplicate:29:tier_type_window:2,29,multiplicity,duplicate-2,2
rare,duplicate:29:tier_type_window:3,29,multiplicity,duplicate-3,3
rare,pair:29:device_window:tier_type_window,29,permutation,high-high,2
rare,mixed:29:device_window:tier_type_window,29,mixed,high-low,2
rare,pair:29:tier_type_window:device_window,29,permutation,high-high,2
rare,mixed:29:tier_type_window:device_window,29,mixed,high-low,2
rare,unknown:29,29,catalog,unknown-template,1
rare,empty:30:a,30,repeat,empty-a,0
rare,empty:30:b,30,repeat,empty-b,0
rare,single:30:device_window:zero,30,threshold,zero,1
rare,single:30:device_window:half,30,threshold,half,1
rare,single:30:device_window:below5,30,threshold,below5,1
rare,single:30:device_window:below,30,threshold,below,1
rare,single:30:device_window:exact,30,threshold,exact,1
rare,single:30:device_window:above,30,threshold,above,1
rare,single:30:device_window:above5,30,threshold,above5,1
rare,single:30:device_window:high,30,threshold,high,1
rare,duplicate:30:device_window:2,30,multiplicity,duplicate-2,2
rare,duplicate:30:device_window:3,30,multiplicity,duplicate-3,3
rare,single:30:tier_type_window:zero,30,threshold,zero,1
rare,single:30:tier_type_window:half,30,threshold,half,1
rare,single:30:tier_type_window:below5,30,threshold,below5,1
rare,single:30:tier_type_window:below,30,threshold,below,1
rare,single:30:tier_type_window:exact,30,threshold,exact,1
rare,single:30:tier_type_window:above,30,threshold,above,1
rare,single:30:tier_type_window:above5,30,threshold,above5,1
rare,single:30:tier_type_window:high,30,threshold,high,1
rare,duplicate:30:tier_type_window:2,30,multiplicity,duplicate-2,2
rare,duplicate:30:tier_type_window:3,30,multiplicity,duplicate-3,3
rare,pair:30:device_window:tier_type_window,30,permutation,high-high,2
rare,mixed:30:device_window:tier_type_window,30,mixed,high-low,2
rare,pair:30:tier_type_window:device_window,30,permutation,high-high,2
rare,mixed:30:tier_type_window:device_window,30,mixed,high-low,2
rare,unknown:30,30,catalog,unknown-template,1
rare,empty:31:a,31,repeat,empty-a,0
rare,empty:31:b,31,repeat,empty-b,0
rare,single:31:device_window:zero,31,threshold,zero,1
rare,single:31:device_window:half,31,threshold,half,1
rare,single:31:device_window:below5,31,threshold,below5,1
rare,single:31:device_window:below,31,threshold,below,1
rare,single:31:device_window:exact,31,threshold,exact,1
rare,single:31:device_window:above,31,threshold,above,1
rare,single:31:device_window:above5,31,threshold,above5,1
rare,single:31:device_window:high,31,threshold,high,1
rare,duplicate:31:device_window:2,31,multiplicity,duplicate-2,2
rare,duplicate:31:device_window:3,31,multiplicity,duplicate-3,3
rare,single:31:tier_type_window:zero,31,threshold,zero,1
rare,single:31:tier_type_window:half,31,threshold,half,1
rare,single:31:tier_type_window:below5,31,threshold,below5,1
rare,single:31:tier_type_window:below,31,threshold,below,1
rare,single:31:tier_type_window:exact,31,threshold,exact,1
rare,single:31:tier_type_window:above,31,threshold,above,1
rare,single:31:tier_type_window:above5,31,threshold,above5,1
rare,single:31:tier_type_window:high,31,threshold,high,1
rare,duplicate:31:tier_type_window:2,31,multiplicity,duplicate-2,2
rare,duplicate:31:tier_type_window:3,31,multiplicity,duplicate-3,3
rare,pair:31:device_window:tier_type_window,31,permutation,high-high,2
rare,mixed:31:device_window:tier_type_window,31,mixed,high-low,2
rare,pair:31:tier_type_window:device_window,31,permutation,high-high,2
rare,mixed:31:tier_type_window:device_window,31,mixed,high-low,2
rare,unknown:31,31,catalog,unknown-template,1
rare,empty:32:a,32,repeat,empty-a,0
rare,empty:32:b,32,repeat,empty-b,0
rare,single:32:device_window:zero,32,threshold,zero,1
rare,single:32:device_window:half,32,threshold,half,1
rare,single:32:device_window:below5,32,threshold,below5,1
rare,single:32:device_window:below,32,threshold,below,1
rare,single:32:device_window:exact,32,threshold,exact,1
rare,single:32:device_window:above,32,threshold,above,1
rare,single:32:device_window:above5,32,threshold,above5,1
rare,single:32:device_window:high,32,threshold,high,1
rare,duplicate:32:device_window:2,32,multiplicity,duplicate-2,2
rare,duplicate:32:device_window:3,32,multiplicity,duplicate-3,3
rare,single:32:tier_type_window:zero,32,threshold,zero,1
rare,single:32:tier_type_window:half,32,threshold,half,1
rare,single:32:tier_type_window:below5,32,threshold,below5,1
rare,single:32:tier_type_window:below,32,threshold,below,1
rare,single:32:tier_type_window:exact,32,threshold,exact,1
rare,single:32:tier_type_window:above,32,threshold,above,1
rare,single:32:tier_type_window:above5,32,threshold,above5,1
rare,single:32:tier_type_window:high,32,threshold,high,1
rare,duplicate:32:tier_type_window:2,32,multiplicity,duplicate-2,2
rare,duplicate:32:tier_type_window:3,32,multiplicity,duplicate-3,3
rare,pair:32:device_window:tier_type_window,32,permutation,high-high,2
rare,mixed:32:device_window:tier_type_window,32,mixed,high-low,2
rare,pair:32:tier_type_window:device_window,32,permutation,high-high,2
rare,mixed:32:tier_type_window:device_window,32,mixed,high-low,2
rare,unknown:32,32,catalog,unknown-template,1
rare,empty:33:a,33,repeat,empty-a,0
rare,empty:33:b,33,repeat,empty-b,0
rare,single:33:device_window:zero,33,threshold,zero,1
rare,single:33:device_window:half,33,threshold,half,1
rare,single:33:device_window:below5,33,threshold,below5,1
rare,single:33:device_window:below,33,threshold,below,1
rare,single:33:device_window:exact,33,threshold,exact,1
rare,single:33:device_window:above,33,threshold,above,1
rare,single:33:device_window:above5,33,threshold,above5,1
rare,single:33:device_window:high,33,threshold,high,1
rare,duplicate:33:device_window:2,33,multiplicity,duplicate-2,2
rare,duplicate:33:device_window:3,33,multiplicity,duplicate-3,3
rare,single:33:tier_type_window:zero,33,threshold,zero,1
rare,single:33:tier_type_window:half,33,threshold,half,1
rare,single:33:tier_type_window:below5,33,threshold,below5,1
rare,single:33:tier_type_window:below,33,threshold,below,1
rare,single:33:tier_type_window:exact,33,threshold,exact,1
rare,single:33:tier_type_window:above,33,threshold,above,1
rare,single:33:tier_type_window:above5,33,threshold,above5,1
rare,single:33:tier_type_window:high,33,threshold,high,1
rare,duplicate:33:tier_type_window:2,33,multiplicity,duplicate-2,2
rare,duplicate:33:tier_type_window:3,33,multiplicity,duplicate-3,3
rare,pair:33:device_window:tier_type_window,33,permutation,high-high,2
rare,mixed:33:device_window:tier_type_window,33,mixed,high-low,2
rare,pair:33:tier_type_window:device_window,33,permutation,high-high,2
rare,mixed:33:tier_type_window:device_window,33,mixed,high-low,2
rare,unknown:33,33,catalog,unknown-template,1
rare,empty:34:a,34,repeat,empty-a,0
rare,empty:34:b,34,repeat,empty-b,0
rare,single:34:device_window:zero,34,threshold,zero,1
rare,single:34:device_window:half,34,threshold,half,1
rare,single:34:device_window:below5,34,threshold,below5,1
rare,single:34:device_window:below,34,threshold,below,1
rare,single:34:device_window:exact,34,threshold,exact,1
rare,single:34:device_window:above,34,threshold,above,1
rare,single:34:device_window:above5,34,threshold,above5,1
rare,single:34:device_window:high,34,threshold,high,1
rare,duplicate:34:device_window:2,34,multiplicity,duplicate-2,2
rare,duplicate:34:device_window:3,34,multiplicity,duplicate-3,3
rare,single:34:tier_type_window:zero,34,threshold,zero,1
rare,single:34:tier_type_window:half,34,threshold,half,1
rare,single:34:tier_type_window:below5,34,threshold,below5,1
rare,single:34:tier_type_window:below,34,threshold,below,1
rare,single:34:tier_type_window:exact,34,threshold,exact,1
rare,single:34:tier_type_window:above,34,threshold,above,1
rare,single:34:tier_type_window:above5,34,threshold,above5,1
rare,single:34:tier_type_window:high,34,threshold,high,1
rare,duplicate:34:tier_type_window:2,34,multiplicity,duplicate-2,2
rare,duplicate:34:tier_type_window:3,34,multiplicity,duplicate-3,3
rare,pair:34:device_window:tier_type_window,34,permutation,high-high,2
rare,mixed:34:device_window:tier_type_window,34,mixed,high-low,2
rare,pair:34:tier_type_window:device_window,34,permutation,high-high,2
rare,mixed:34:tier_type_window:device_window,34,mixed,high-low,2
rare,unknown:34,34,catalog,unknown-template,1
rare,empty:35:a,35,repeat,empty-a,0
rare,empty:35:b,35,repeat,empty-b,0
rare,single:35:device_window:zero,35,threshold,zero,1
rare,single:35:device_window:half,35,threshold,half,1
rare,single:35:device_window:below5,35,threshold,below5,1
rare,single:35:device_window:below,35,threshold,below,1
rare,single:35:device_window:exact,35,threshold,exact,1
rare,single:35:device_window:above,35,threshold,above,1
rare,single:35:device_window:above5,35,threshold,above5,1
rare,single:35:device_window:high,35,threshold,high,1
rare,duplicate:35:device_window:2,35,multiplicity,duplicate-2,2
rare,duplicate:35:device_window:3,35,multiplicity,duplicate-3,3
rare,single:35:tier_type_window:zero,35,threshold,zero,1
rare,single:35:tier_type_window:half,35,threshold,half,1
rare,single:35:tier_type_window:below5,35,threshold,below5,1
rare,single:35:tier_type_window:below,35,threshold,below,1
rare,single:35:tier_type_window:exact,35,threshold,exact,1
rare,single:35:tier_type_window:above,35,threshold,above,1
rare,single:35:tier_type_window:above5,35,threshold,above5,1
rare,single:35:tier_type_window:high,35,threshold,high,1
rare,duplicate:35:tier_type_window:2,35,multiplicity,duplicate-2,2
rare,duplicate:35:tier_type_window:3,35,multiplicity,duplicate-3,3
rare,pair:35:device_window:tier_type_window,35,permutation,high-high,2
rare,mixed:35:device_window:tier_type_window,35,mixed,high-low,2
rare,pair:35:tier_type_window:device_window,35,permutation,high-high,2
rare,mixed:35:tier_type_window:device_window,35,mixed,high-low,2
rare,unknown:35,35,catalog,unknown-template,1
rare,empty:36:a,36,repeat,empty-a,0
rare,empty:36:b,36,repeat,empty-b,0
rare,single:36:device_window:zero,36,threshold,zero,1
rare,single:36:device_window:half,36,threshold,half,1
rare,single:36:device_window:below5,36,threshold,below5,1
rare,single:36:device_window:below,36,threshold,below,1
rare,single:36:device_window:exact,36,threshold,exact,1
rare,single:36:device_window:above,36,threshold,above,1
rare,single:36:device_window:above5,36,threshold,above5,1
rare,single:36:device_window:high,36,threshold,high,1
rare,duplicate:36:device_window:2,36,multiplicity,duplicate-2,2
rare,duplicate:36:device_window:3,36,multiplicity,duplicate-3,3
rare,single:36:tier_type_window:zero,36,threshold,zero,1
rare,single:36:tier_type_window:half,36,threshold,half,1
rare,single:36:tier_type_window:below5,36,threshold,below5,1
rare,single:36:tier_type_window:below,36,threshold,below,1
rare,single:36:tier_type_window:exact,36,threshold,exact,1
rare,single:36:tier_type_window:above,36,threshold,above,1
rare,single:36:tier_type_window:above5,36,threshold,above5,1
rare,single:36:tier_type_window:high,36,threshold,high,1
rare,duplicate:36:tier_type_window:2,36,multiplicity,duplicate-2,2
rare,duplicate:36:tier_type_window:3,36,multiplicity,duplicate-3,3
rare,pair:36:device_window:tier_type_window,36,permutation,high-high,2
rare,mixed:36:device_window:tier_type_window,36,mixed,high-low,2
rare,pair:36:tier_type_window:device_window,36,permutation,high-high,2
rare,mixed:36:tier_type_window:device_window,36,mixed,high-low,2
rare,unknown:36,36,catalog,unknown-template,1
rare,empty:37:a,37,repeat,empty-a,0
rare,empty:37:b,37,repeat,empty-b,0
rare,single:37:device_window:zero,37,threshold,zero,1
rare,single:37:device_window:half,37,threshold,half,1
rare,single:37:device_window:below5,37,threshold,below5,1
rare,single:37:device_window:below,37,threshold,below,1
rare,single:37:device_window:exact,37,threshold,exact,1
rare,single:37:device_window:above,37,threshold,above,1
rare,single:37:device_window:above5,37,threshold,above5,1
rare,single:37:device_window:high,37,threshold,high,1
rare,duplicate:37:device_window:2,37,multiplicity,duplicate-2,2
rare,duplicate:37:device_window:3,37,multiplicity,duplicate-3,3
rare,single:37:tier_type_window:zero,37,threshold,zero,1
rare,single:37:tier_type_window:half,37,threshold,half,1
rare,single:37:tier_type_window:below5,37,threshold,below5,1
rare,single:37:tier_type_window:below,37,threshold,below,1
rare,single:37:tier_type_window:exact,37,threshold,exact,1
rare,single:37:tier_type_window:above,37,threshold,above,1
rare,single:37:tier_type_window:above5,37,threshold,above5,1
rare,single:37:tier_type_window:high,37,threshold,high,1
rare,duplicate:37:tier_type_window:2,37,multiplicity,duplicate-2,2
rare,duplicate:37:tier_type_window:3,37,multiplicity,duplicate-3,3
rare,pair:37:device_window:tier_type_window,37,permutation,high-high,2
rare,mixed:37:device_window:tier_type_window,37,mixed,high-low,2
rare,pair:37:tier_type_window:device_window,37,permutation,high-high,2
rare,mixed:37:tier_type_window:device_window,37,mixed,high-low,2
rare,unknown:37,37,catalog,unknown-template,1
rare,empty:38:a,38,repeat,empty-a,0
rare,empty:38:b,38,repeat,empty-b,0
rare,single:38:device_window:zero,38,threshold,zero,1
rare,single:38:device_window:half,38,threshold,half,1
rare,single:38:device_window:below5,38,threshold,below5,1
rare,single:38:device_window:below,38,threshold,below,1
rare,single:38:device_window:exact,38,threshold,exact,1
rare,single:38:device_window:above,38,threshold,above,1
rare,single:38:device_window:above5,38,threshold,above5,1
rare,single:38:device_window:high,38,threshold,high,1
rare,duplicate:38:device_window:2,38,multiplicity,duplicate-2,2
rare,duplicate:38:device_window:3,38,multiplicity,duplicate-3,3
rare,single:38:tier_type_window:zero,38,threshold,zero,1
rare,single:38:tier_type_window:half,38,threshold,half,1
rare,single:38:tier_type_window:below5,38,threshold,below5,1
rare,single:38:tier_type_window:below,38,threshold,below,1
rare,single:38:tier_type_window:exact,38,threshold,exact,1
rare,single:38:tier_type_window:above,38,threshold,above,1
rare,single:38:tier_type_window:above5,38,threshold,above5,1
rare,single:38:tier_type_window:high,38,threshold,high,1
rare,duplicate:38:tier_type_window:2,38,multiplicity,duplicate-2,2
rare,duplicate:38:tier_type_window:3,38,multiplicity,duplicate-3,3
rare,pair:38:device_window:tier_type_window,38,permutation,high-high,2
rare,mixed:38:device_window:tier_type_window,38,mixed,high-low,2
rare,pair:38:tier_type_window:device_window,38,permutation,high-high,2
rare,mixed:38:tier_type_window:device_window,38,mixed,high-low,2
rare,unknown:38,38,catalog,unknown-template,1
rare,empty:39:a,39,repeat,empty-a,0
rare,empty:39:b,39,repeat,empty-b,0
rare,single:39:device_window:zero,39,threshold,zero,1
rare,single:39:device_window:half,39,threshold,half,1
rare,single:39:device_window:below5,39,threshold,below5,1
rare,single:39:device_window:below,39,threshold,below,1
rare,single:39:device_window:exact,39,threshold,exact,1
rare,single:39:device_window:above,39,threshold,above,1
rare,single:39:device_window:above5,39,threshold,above5,1
rare,single:39:device_window:high,39,threshold,high,1
rare,duplicate:39:device_window:2,39,multiplicity,duplicate-2,2
rare,duplicate:39:device_window:3,39,multiplicity,duplicate-3,3
rare,single:39:tier_type_window:zero,39,threshold,zero,1
rare,single:39:tier_type_window:half,39,threshold,half,1
rare,single:39:tier_type_window:below5,39,threshold,below5,1
rare,single:39:tier_type_window:below,39,threshold,below,1
rare,single:39:tier_type_window:exact,39,threshold,exact,1
rare,single:39:tier_type_window:above,39,threshold,above,1
rare,single:39:tier_type_window:above5,39,threshold,above5,1
rare,single:39:tier_type_window:high,39,threshold,high,1
rare,duplicate:39:tier_type_window:2,39,multiplicity,duplicate-2,2
rare,duplicate:39:tier_type_window:3,39,multiplicity,duplicate-3,3
rare,pair:39:device_window:tier_type_window,39,permutation,high-high,2
rare,mixed:39:device_window:tier_type_window,39,mixed,high-low,2
rare,pair:39:tier_type_window:device_window,39,permutation,high-high,2
rare,mixed:39:tier_type_window:device_window,39,mixed,high-low,2
rare,unknown:39,39,catalog,unknown-template,1
rare,empty:40:a,40,repeat,empty-a,0
rare,empty:40:b,40,repeat,empty-b,0
rare,single:40:device_window:zero,40,threshold,zero,1
rare,single:40:device_window:half,40,threshold,half,1
rare,single:40:device_window:below5,40,threshold,below5,1
rare,single:40:device_window:below,40,threshold,below,1
rare,single:40:device_window:exact,40,threshold,exact,1
rare,single:40:device_window:above,40,threshold,above,1
rare,single:40:device_window:above5,40,threshold,above5,1
rare,single:40:device_window:high,40,threshold,high,1
rare,duplicate:40:device_window:2,40,multiplicity,duplicate-2,2
rare,duplicate:40:device_window:3,40,multiplicity,duplicate-3,3
rare,single:40:tier_type_window:zero,40,threshold,zero,1
rare,single:40:tier_type_window:half,40,threshold,half,1
rare,single:40:tier_type_window:below5,40,threshold,below5,1
rare,single:40:tier_type_window:below,40,threshold,below,1
rare,single:40:tier_type_window:exact,40,threshold,exact,1
rare,single:40:tier_type_window:above,40,threshold,above,1
rare,single:40:tier_type_window:above5,40,threshold,above5,1
rare,single:40:tier_type_window:high,40,threshold,high,1
rare,duplicate:40:tier_type_window:2,40,multiplicity,duplicate-2,2
rare,duplicate:40:tier_type_window:3,40,multiplicity,duplicate-3,3
rare,pair:40:device_window:tier_type_window,40,permutation,high-high,2
rare,mixed:40:device_window:tier_type_window,40,mixed,high-low,2
rare,pair:40:tier_type_window:device_window,40,permutation,high-high,2
rare,mixed:40:tier_type_window:device_window,40,mixed,high-low,2
rare,unknown:40,40,catalog,unknown-template,1
rare,empty:41:a,41,repeat,empty-a,0
rare,empty:41:b,41,repeat,empty-b,0
rare,single:41:device_window:zero,41,threshold,zero,1
rare,single:41:device_window:half,41,threshold,half,1
rare,single:41:device_window:below5,41,threshold,below5,1
rare,single:41:device_window:below,41,threshold,below,1
rare,single:41:device_window:exact,41,threshold,exact,1
rare,single:41:device_window:above,41,threshold,above,1
rare,single:41:device_window:above5,41,threshold,above5,1
rare,single:41:device_window:high,41,threshold,high,1
rare,duplicate:41:device_window:2,41,multiplicity,duplicate-2,2
rare,duplicate:41:device_window:3,41,multiplicity,duplicate-3,3
rare,single:41:tier_type_window:zero,41,threshold,zero,1
rare,single:41:tier_type_window:half,41,threshold,half,1
rare,single:41:tier_type_window:below5,41,threshold,below5,1
rare,single:41:tier_type_window:below,41,threshold,below,1
rare,single:41:tier_type_window:exact,41,threshold,exact,1
rare,single:41:tier_type_window:above,41,threshold,above,1
rare,single:41:tier_type_window:above5,41,threshold,above5,1
rare,single:41:tier_type_window:high,41,threshold,high,1
rare,duplicate:41:tier_type_window:2,41,multiplicity,duplicate-2,2
rare,duplicate:41:tier_type_window:3,41,multiplicity,duplicate-3,3
rare,pair:41:device_window:tier_type_window,41,permutation,high-high,2
rare,mixed:41:device_window:tier_type_window,41,mixed,high-low,2
rare,pair:41:tier_type_window:device_window,41,permutation,high-high,2
rare,mixed:41:tier_type_window:device_window,41,mixed,high-low,2
rare,unknown:41,41,catalog,unknown-template,1
rare,empty:42:a,42,repeat,empty-a,0
rare,empty:42:b,42,repeat,empty-b,0
rare,single:42:device_window:zero,42,threshold,zero,1
rare,single:42:device_window:half,42,threshold,half,1
rare,single:42:device_window:below5,42,threshold,below5,1
rare,single:42:device_window:below,42,threshold,below,1
rare,single:42:device_window:exact,42,threshold,exact,1
rare,single:42:device_window:above,42,threshold,above,1
rare,single:42:device_window:above5,42,threshold,above5,1
rare,single:42:device_window:high,42,threshold,high,1
rare,duplicate:42:device_window:2,42,multiplicity,duplicate-2,2
rare,duplicate:42:device_window:3,42,multiplicity,duplicate-3,3
rare,single:42:tier_type_window:zero,42,threshold,zero,1
rare,single:42:tier_type_window:half,42,threshold,half,1
rare,single:42:tier_type_window:below5,42,threshold,below5,1
rare,single:42:tier_type_window:below,42,threshold,below,1
rare,single:42:tier_type_window:exact,42,threshold,exact,1
rare,single:42:tier_type_window:above,42,threshold,above,1
rare,single:42:tier_type_window:above5,42,threshold,above5,1
rare,single:42:tier_type_window:high,42,threshold,high,1
rare,duplicate:42:tier_type_window:2,42,multiplicity,duplicate-2,2
rare,duplicate:42:tier_type_window:3,42,multiplicity,duplicate-3,3
rare,pair:42:device_window:tier_type_window,42,permutation,high-high,2
rare,mixed:42:device_window:tier_type_window,42,mixed,high-low,2
rare,pair:42:tier_type_window:device_window,42,permutation,high-high,2
rare,mixed:42:tier_type_window:device_window,42,mixed,high-low,2
rare,unknown:42,42,catalog,unknown-template,1
rare,empty:43:a,43,repeat,empty-a,0
rare,empty:43:b,43,repeat,empty-b,0
rare,single:43:device_window:zero,43,threshold,zero,1
rare,single:43:device_window:half,43,threshold,half,1
rare,single:43:device_window:below5,43,threshold,below5,1
rare,single:43:device_window:below,43,threshold,below,1
rare,single:43:device_window:exact,43,threshold,exact,1
rare,single:43:device_window:above,43,threshold,above,1
rare,single:43:device_window:above5,43,threshold,above5,1
rare,single:43:device_window:high,43,threshold,high,1
rare,duplicate:43:device_window:2,43,multiplicity,duplicate-2,2
rare,duplicate:43:device_window:3,43,multiplicity,duplicate-3,3
rare,single:43:tier_type_window:zero,43,threshold,zero,1
rare,single:43:tier_type_window:half,43,threshold,half,1
rare,single:43:tier_type_window:below5,43,threshold,below5,1
rare,single:43:tier_type_window:below,43,threshold,below,1
rare,single:43:tier_type_window:exact,43,threshold,exact,1
rare,single:43:tier_type_window:above,43,threshold,above,1
rare,single:43:tier_type_window:above5,43,threshold,above5,1
rare,single:43:tier_type_window:high,43,threshold,high,1
rare,duplicate:43:tier_type_window:2,43,multiplicity,duplicate-2,2
rare,duplicate:43:tier_type_window:3,43,multiplicity,duplicate-3,3
rare,pair:43:device_window:tier_type_window,43,permutation,high-high,2
rare,mixed:43:device_window:tier_type_window,43,mixed,high-low,2
rare,pair:43:tier_type_window:device_window,43,permutation,high-high,2
rare,mixed:43:tier_type_window:device_window,43,mixed,high-low,2
rare,unknown:43,43,catalog,unknown-template,1
rare,empty:44:a,44,repeat,empty-a,0
rare,empty:44:b,44,repeat,empty-b,0
rare,single:44:device_window:zero,44,threshold,zero,1
rare,single:44:device_window:half,44,threshold,half,1
rare,single:44:device_window:below5,44,threshold,below5,1
rare,single:44:device_window:below,44,threshold,below,1
rare,single:44:device_window:exact,44,threshold,exact,1
rare,single:44:device_window:above,44,threshold,above,1
rare,single:44:device_window:above5,44,threshold,above5,1
rare,single:44:device_window:high,44,threshold,high,1
rare,duplicate:44:device_window:2,44,multiplicity,duplicate-2,2
rare,duplicate:44:device_window:3,44,multiplicity,duplicate-3,3
rare,single:44:tier_type_window:zero,44,threshold,zero,1
rare,single:44:tier_type_window:half,44,threshold,half,1
rare,single:44:tier_type_window:below5,44,threshold,below5,1
rare,single:44:tier_type_window:below,44,threshold,below,1
rare,single:44:tier_type_window:exact,44,threshold,exact,1
rare,single:44:tier_type_window:above,44,threshold,above,1
rare,single:44:tier_type_window:above5,44,threshold,above5,1
rare,single:44:tier_type_window:high,44,threshold,high,1
rare,duplicate:44:tier_type_window:2,44,multiplicity,duplicate-2,2
rare,duplicate:44:tier_type_window:3,44,multiplicity,duplicate-3,3
rare,pair:44:device_window:tier_type_window,44,permutation,high-high,2
rare,mixed:44:device_window:tier_type_window,44,mixed,high-low,2
rare,pair:44:tier_type_window:device_window,44,permutation,high-high,2
rare,mixed:44:tier_type_window:device_window,44,mixed,high-low,2
rare,unknown:44,44,catalog,unknown-template,1
rare,empty:45:a,45,repeat,empty-a,0
rare,empty:45:b,45,repeat,empty-b,0
rare,single:45:device_window:zero,45,threshold,zero,1
rare,single:45:device_window:half,45,threshold,half,1
rare,single:45:device_window:below5,45,threshold,below5,1
rare,single:45:device_window:below,45,threshold,below,1
rare,single:45:device_window:exact,45,threshold,exact,1
rare,single:45:device_window:above,45,threshold,above,1
rare,single:45:device_window:above5,45,threshold,above5,1
rare,single:45:device_window:high,45,threshold,high,1
rare,duplicate:45:device_window:2,45,multiplicity,duplicate-2,2
rare,duplicate:45:device_window:3,45,multiplicity,duplicate-3,3
rare,single:45:tier_type_window:zero,45,threshold,zero,1
rare,single:45:tier_type_window:half,45,threshold,half,1
rare,single:45:tier_type_window:below5,45,threshold,below5,1
rare,single:45:tier_type_window:below,45,threshold,below,1
rare,single:45:tier_type_window:exact,45,threshold,exact,1
rare,single:45:tier_type_window:above,45,threshold,above,1
rare,single:45:tier_type_window:above5,45,threshold,above5,1
rare,single:45:tier_type_window:high,45,threshold,high,1
rare,duplicate:45:tier_type_window:2,45,multiplicity,duplicate-2,2
rare,duplicate:45:tier_type_window:3,45,multiplicity,duplicate-3,3
rare,pair:45:device_window:tier_type_window,45,permutation,high-high,2
rare,mixed:45:device_window:tier_type_window,45,mixed,high-low,2
rare,pair:45:tier_type_window:device_window,45,permutation,high-high,2
rare,mixed:45:tier_type_window:device_window,45,mixed,high-low,2
rare,unknown:45,45,catalog,unknown-template,1
rare,empty:46:a,46,repeat,empty-a,0
rare,empty:46:b,46,repeat,empty-b,0
rare,single:46:device_window:zero,46,threshold,zero,1
rare,single:46:device_window:half,46,threshold,half,1
rare,single:46:device_window:below5,46,threshold,below5,1
rare,single:46:device_window:below,46,threshold,below,1
rare,single:46:device_window:exact,46,threshold,exact,1
rare,single:46:device_window:above,46,threshold,above,1
rare,single:46:device_window:above5,46,threshold,above5,1
rare,single:46:device_window:high,46,threshold,high,1
rare,duplicate:46:device_window:2,46,multiplicity,duplicate-2,2
rare,duplicate:46:device_window:3,46,multiplicity,duplicate-3,3
rare,single:46:tier_type_window:zero,46,threshold,zero,1
rare,single:46:tier_type_window:half,46,threshold,half,1
rare,single:46:tier_type_window:below5,46,threshold,below5,1
rare,single:46:tier_type_window:below,46,threshold,below,1
rare,single:46:tier_type_window:exact,46,threshold,exact,1
rare,single:46:tier_type_window:above,46,threshold,above,1
rare,single:46:tier_type_window:above5,46,threshold,above5,1
rare,single:46:tier_type_window:high,46,threshold,high,1
rare,duplicate:46:tier_type_window:2,46,multiplicity,duplicate-2,2
rare,duplicate:46:tier_type_window:3,46,multiplicity,duplicate-3,3
rare,pair:46:device_window:tier_type_window,46,permutation,high-high,2
rare,mixed:46:device_window:tier_type_window,46,mixed,high-low,2
rare,pair:46:tier_type_window:device_window,46,permutation,high-high,2
rare,mixed:46:tier_type_window:device_window,46,mixed,high-low,2
rare,unknown:46,46,catalog,unknown-template,1
rare,empty:47:a,47,repeat,empty-a,0
rare,empty:47:b,47,repeat,empty-b,0
rare,single:47:device_window:zero,47,threshold,zero,1
rare,single:47:device_window:half,47,threshold,half,1
rare,single:47:device_window:below5,47,threshold,below5,1
rare,single:47:device_window:below,47,threshold,below,1
rare,single:47:device_window:exact,47,threshold,exact,1
rare,single:47:device_window:above,47,threshold,above,1
rare,single:47:device_window:above5,47,threshold,above5,1
rare,single:47:device_window:high,47,threshold,high,1
rare,duplicate:47:device_window:2,47,multiplicity,duplicate-2,2
rare,duplicate:47:device_window:3,47,multiplicity,duplicate-3,3
rare,single:47:tier_type_window:zero,47,threshold,zero,1
rare,single:47:tier_type_window:half,47,threshold,half,1
rare,single:47:tier_type_window:below5,47,threshold,below5,1
rare,single:47:tier_type_window:below,47,threshold,below,1
rare,single:47:tier_type_window:exact,47,threshold,exact,1
rare,single:47:tier_type_window:above,47,threshold,above,1
rare,single:47:tier_type_window:above5,47,threshold,above5,1
rare,single:47:tier_type_window:high,47,threshold,high,1
rare,duplicate:47:tier_type_window:2,47,multiplicity,duplicate-2,2
rare,duplicate:47:tier_type_window:3,47,multiplicity,duplicate-3,3
rare,pair:47:device_window:tier_type_window,47,permutation,high-high,2
rare,mixed:47:device_window:tier_type_window,47,mixed,high-low,2
rare,pair:47:tier_type_window:device_window,47,permutation,high-high,2
rare,mixed:47:tier_type_window:device_window,47,mixed,high-low,2
rare,unknown:47,47,catalog,unknown-template,1
rare,empty:48:a,48,repeat,empty-a,0
rare,empty:48:b,48,repeat,empty-b,0
rare,single:48:device_window:zero,48,threshold,zero,1
rare,single:48:device_window:half,48,threshold,half,1
rare,single:48:device_window:below5,48,threshold,below5,1
rare,single:48:device_window:below,48,threshold,below,1
rare,single:48:device_window:exact,48,threshold,exact,1
rare,single:48:device_window:above,48,threshold,above,1
rare,single:48:device_window:above5,48,threshold,above5,1
rare,single:48:device_window:high,48,threshold,high,1
rare,duplicate:48:device_window:2,48,multiplicity,duplicate-2,2
rare,duplicate:48:device_window:3,48,multiplicity,duplicate-3,3
rare,single:48:tier_type_window:zero,48,threshold,zero,1
rare,single:48:tier_type_window:half,48,threshold,half,1
rare,single:48:tier_type_window:below5,48,threshold,below5,1
rare,single:48:tier_type_window:below,48,threshold,below,1
rare,single:48:tier_type_window:exact,48,threshold,exact,1
rare,single:48:tier_type_window:above,48,threshold,above,1
rare,single:48:tier_type_window:above5,48,threshold,above5,1
rare,single:48:tier_type_window:high,48,threshold,high,1
rare,duplicate:48:tier_type_window:2,48,multiplicity,duplicate-2,2
rare,duplicate:48:tier_type_window:3,48,multiplicity,duplicate-3,3
rare,pair:48:device_window:tier_type_window,48,permutation,high-high,2
rare,mixed:48:device_window:tier_type_window,48,mixed,high-low,2
rare,pair:48:tier_type_window:device_window,48,permutation,high-high,2
rare,mixed:48:tier_type_window:device_window,48,mixed,high-low,2
rare,unknown:48,48,catalog,unknown-template,1
rare,empty:49:a,49,repeat,empty-a,0
rare,empty:49:b,49,repeat,empty-b,0
rare,single:49:device_window:zero,49,threshold,zero,1
rare,single:49:device_window:half,49,threshold,half,1
rare,single:49:device_window:below5,49,threshold,below5,1
rare,single:49:device_window:below,49,threshold,below,1
rare,single:49:device_window:exact,49,threshold,exact,1
rare,single:49:device_window:above,49,threshold,above,1
rare,single:49:device_window:above5,49,threshold,above5,1
rare,single:49:device_window:high,49,threshold,high,1
rare,duplicate:49:device_window:2,49,multiplicity,duplicate-2,2
rare,duplicate:49:device_window:3,49,multiplicity,duplicate-3,3
rare,single:49:tier_type_window:zero,49,threshold,zero,1
rare,single:49:tier_type_window:half,49,threshold,half,1
rare,single:49:tier_type_window:below5,49,threshold,below5,1
rare,single:49:tier_type_window:below,49,threshold,below,1
rare,single:49:tier_type_window:exact,49,threshold,exact,1
rare,single:49:tier_type_window:above,49,threshold,above,1
rare,single:49:tier_type_window:above5,49,threshold,above5,1
rare,single:49:tier_type_window:high,49,threshold,high,1
rare,duplicate:49:tier_type_window:2,49,multiplicity,duplicate-2,2
rare,duplicate:49:tier_type_window:3,49,multiplicity,duplicate-3,3
rare,pair:49:device_window:tier_type_window,49,permutation,high-high,2
rare,mixed:49:device_window:tier_type_window,49,mixed,high-low,2
rare,pair:49:tier_type_window:device_window,49,permutation,high-high,2
rare,mixed:49:tier_type_window:device_window,49,mixed,high-low,2
rare,unknown:49,49,catalog,unknown-template,1
rare,empty:50:a,50,repeat,empty-a,0
rare,empty:50:b,50,repeat,empty-b,0
rare,single:50:device_window:zero,50,threshold,zero,1
rare,single:50:device_window:half,50,threshold,half,1
rare,single:50:device_window:below5,50,threshold,below5,1
rare,single:50:device_window:below,50,threshold,below,1
rare,single:50:device_window:exact,50,threshold,exact,1
rare,single:50:device_window:above,50,threshold,above,1
rare,single:50:device_window:above5,50,threshold,above5,1
rare,single:50:device_window:high,50,threshold,high,1
rare,duplicate:50:device_window:2,50,multiplicity,duplicate-2,2
rare,duplicate:50:device_window:3,50,multiplicity,duplicate-3,3
rare,single:50:tier_type_window:zero,50,threshold,zero,1
rare,single:50:tier_type_window:half,50,threshold,half,1
rare,single:50:tier_type_window:below5,50,threshold,below5,1
rare,single:50:tier_type_window:below,50,threshold,below,1
rare,single:50:tier_type_window:exact,50,threshold,exact,1
rare,single:50:tier_type_window:above,50,threshold,above,1
rare,single:50:tier_type_window:above5,50,threshold,above5,1
rare,single:50:tier_type_window:high,50,threshold,high,1
rare,duplicate:50:tier_type_window:2,50,multiplicity,duplicate-2,2
rare,duplicate:50:tier_type_window:3,50,multiplicity,duplicate-3,3
rare,pair:50:device_window:tier_type_window,50,permutation,high-high,2
rare,mixed:50:device_window:tier_type_window,50,mixed,high-low,2
rare,pair:50:tier_type_window:device_window,50,permutation,high-high,2
rare,mixed:50:tier_type_window:device_window,50,mixed,high-low,2
rare,unknown:50,50,catalog,unknown-template,1
rare,empty:51:a,51,repeat,empty-a,0
rare,empty:51:b,51,repeat,empty-b,0
rare,single:51:device_window:zero,51,threshold,zero,1
rare,single:51:device_window:half,51,threshold,half,1
rare,single:51:device_window:below5,51,threshold,below5,1
rare,single:51:device_window:below,51,threshold,below,1
rare,single:51:device_window:exact,51,threshold,exact,1
rare,single:51:device_window:above,51,threshold,above,1
rare,single:51:device_window:above5,51,threshold,above5,1
rare,single:51:device_window:high,51,threshold,high,1
rare,duplicate:51:device_window:2,51,multiplicity,duplicate-2,2
rare,duplicate:51:device_window:3,51,multiplicity,duplicate-3,3
rare,single:51:tier_type_window:zero,51,threshold,zero,1
rare,single:51:tier_type_window:half,51,threshold,half,1
rare,single:51:tier_type_window:below5,51,threshold,below5,1
rare,single:51:tier_type_window:below,51,threshold,below,1
rare,single:51:tier_type_window:exact,51,threshold,exact,1
rare,single:51:tier_type_window:above,51,threshold,above,1
rare,single:51:tier_type_window:above5,51,threshold,above5,1
rare,single:51:tier_type_window:high,51,threshold,high,1
rare,duplicate:51:tier_type_window:2,51,multiplicity,duplicate-2,2
rare,duplicate:51:tier_type_window:3,51,multiplicity,duplicate-3,3
rare,pair:51:device_window:tier_type_window,51,permutation,high-high,2
rare,mixed:51:device_window:tier_type_window,51,mixed,high-low,2
rare,pair:51:tier_type_window:device_window,51,permutation,high-high,2
rare,mixed:51:tier_type_window:device_window,51,mixed,high-low,2
rare,unknown:51,51,catalog,unknown-template,1
rare,empty:52:a,52,repeat,empty-a,0
rare,empty:52:b,52,repeat,empty-b,0
rare,single:52:device_window:zero,52,threshold,zero,1
rare,single:52:device_window:half,52,threshold,half,1
rare,single:52:device_window:below5,52,threshold,below5,1
rare,single:52:device_window:below,52,threshold,below,1
rare,single:52:device_window:exact,52,threshold,exact,1
rare,single:52:device_window:above,52,threshold,above,1
rare,single:52:device_window:above5,52,threshold,above5,1
rare,single:52:device_window:high,52,threshold,high,1
rare,duplicate:52:device_window:2,52,multiplicity,duplicate-2,2
rare,duplicate:52:device_window:3,52,multiplicity,duplicate-3,3
rare,single:52:tier_type_window:zero,52,threshold,zero,1
rare,single:52:tier_type_window:half,52,threshold,half,1
rare,single:52:tier_type_window:below5,52,threshold,below5,1
rare,single:52:tier_type_window:below,52,threshold,below,1
rare,single:52:tier_type_window:exact,52,threshold,exact,1
rare,single:52:tier_type_window:above,52,threshold,above,1
rare,single:52:tier_type_window:above5,52,threshold,above5,1
rare,single:52:tier_type_window:high,52,threshold,high,1
rare,duplicate:52:tier_type_window:2,52,multiplicity,duplicate-2,2
rare,duplicate:52:tier_type_window:3,52,multiplicity,duplicate-3,3
rare,pair:52:device_window:tier_type_window,52,permutation,high-high,2
rare,mixed:52:device_window:tier_type_window,52,mixed,high-low,2
rare,pair:52:tier_type_window:device_window,52,permutation,high-high,2
rare,mixed:52:tier_type_window:device_window,52,mixed,high-low,2
rare,unknown:52,52,catalog,unknown-template,1
rare,empty:53:a,53,repeat,empty-a,0
rare,empty:53:b,53,repeat,empty-b,0
rare,single:53:device_window:zero,53,threshold,zero,1
rare,single:53:device_window:half,53,threshold,half,1
rare,single:53:device_window:below5,53,threshold,below5,1
rare,single:53:device_window:below,53,threshold,below,1
rare,single:53:device_window:exact,53,threshold,exact,1
rare,single:53:device_window:above,53,threshold,above,1
rare,single:53:device_window:above5,53,threshold,above5,1
rare,single:53:device_window:high,53,threshold,high,1
rare,duplicate:53:device_window:2,53,multiplicity,duplicate-2,2
rare,duplicate:53:device_window:3,53,multiplicity,duplicate-3,3
rare,single:53:tier_type_window:zero,53,threshold,zero,1
rare,single:53:tier_type_window:half,53,threshold,half,1
rare,single:53:tier_type_window:below5,53,threshold,below5,1
rare,single:53:tier_type_window:below,53,threshold,below,1
rare,single:53:tier_type_window:exact,53,threshold,exact,1
rare,single:53:tier_type_window:above,53,threshold,above,1
rare,single:53:tier_type_window:above5,53,threshold,above5,1
rare,single:53:tier_type_window:high,53,threshold,high,1
rare,duplicate:53:tier_type_window:2,53,multiplicity,duplicate-2,2
rare,duplicate:53:tier_type_window:3,53,multiplicity,duplicate-3,3
rare,pair:53:device_window:tier_type_window,53,permutation,high-high,2
rare,mixed:53:device_window:tier_type_window,53,mixed,high-low,2
rare,pair:53:tier_type_window:device_window,53,permutation,high-high,2
rare,mixed:53:tier_type_window:device_window,53,mixed,high-low,2
rare,unknown:53,53,catalog,unknown-template,1
rare,empty:54:a,54,repeat,empty-a,0
rare,empty:54:b,54,repeat,empty-b,0
rare,single:54:device_window:zero,54,threshold,zero,1
rare,single:54:device_window:half,54,threshold,half,1
rare,single:54:device_window:below5,54,threshold,below5,1
rare,single:54:device_window:below,54,threshold,below,1
rare,single:54:device_window:exact,54,threshold,exact,1
rare,single:54:device_window:above,54,threshold,above,1
rare,single:54:device_window:above5,54,threshold,above5,1
rare,single:54:device_window:high,54,threshold,high,1
rare,duplicate:54:device_window:2,54,multiplicity,duplicate-2,2
rare,duplicate:54:device_window:3,54,multiplicity,duplicate-3,3
rare,single:54:tier_type_window:zero,54,threshold,zero,1
rare,single:54:tier_type_window:half,54,threshold,half,1
rare,single:54:tier_type_window:below5,54,threshold,below5,1
rare,single:54:tier_type_window:below,54,threshold,below,1
rare,single:54:tier_type_window:exact,54,threshold,exact,1
rare,single:54:tier_type_window:above,54,threshold,above,1
rare,single:54:tier_type_window:above5,54,threshold,above5,1
rare,single:54:tier_type_window:high,54,threshold,high,1
rare,duplicate:54:tier_type_window:2,54,multiplicity,duplicate-2,2
rare,duplicate:54:tier_type_window:3,54,multiplicity,duplicate-3,3
rare,pair:54:device_window:tier_type_window,54,permutation,high-high,2
rare,mixed:54:device_window:tier_type_window,54,mixed,high-low,2
rare,pair:54:tier_type_window:device_window,54,permutation,high-high,2
rare,mixed:54:tier_type_window:device_window,54,mixed,high-low,2
rare,unknown:54,54,catalog,unknown-template,1
rare,empty:55:a,55,repeat,empty-a,0
rare,empty:55:b,55,repeat,empty-b,0
rare,single:55:device_window:zero,55,threshold,zero,1
rare,single:55:device_window:half,55,threshold,half,1
rare,single:55:device_window:below5,55,threshold,below5,1
rare,single:55:device_window:below,55,threshold,below,1
rare,single:55:device_window:exact,55,threshold,exact,1
rare,single:55:device_window:above,55,threshold,above,1
rare,single:55:device_window:above5,55,threshold,above5,1
rare,single:55:device_window:high,55,threshold,high,1
rare,duplicate:55:device_window:2,55,multiplicity,duplicate-2,2
rare,duplicate:55:device_window:3,55,multiplicity,duplicate-3,3
rare,single:55:tier_type_window:zero,55,threshold,zero,1
rare,single:55:tier_type_window:half,55,threshold,half,1
rare,single:55:tier_type_window:below5,55,threshold,below5,1
rare,single:55:tier_type_window:below,55,threshold,below,1
rare,single:55:tier_type_window:exact,55,threshold,exact,1
rare,single:55:tier_type_window:above,55,threshold,above,1
rare,single:55:tier_type_window:above5,55,threshold,above5,1
rare,single:55:tier_type_window:high,55,threshold,high,1
rare,duplicate:55:tier_type_window:2,55,multiplicity,duplicate-2,2
rare,duplicate:55:tier_type_window:3,55,multiplicity,duplicate-3,3
rare,pair:55:device_window:tier_type_window,55,permutation,high-high,2
rare,mixed:55:device_window:tier_type_window,55,mixed,high-low,2
rare,pair:55:tier_type_window:device_window,55,permutation,high-high,2
rare,mixed:55:tier_type_window:device_window,55,mixed,high-low,2
rare,unknown:55,55,catalog,unknown-template,1
rare,empty:56:a,56,repeat,empty-a,0
rare,empty:56:b,56,repeat,empty-b,0
rare,single:56:device_window:zero,56,threshold,zero,1
rare,single:56:device_window:half,56,threshold,half,1
rare,single:56:device_window:below5,56,threshold,below5,1
rare,single:56:device_window:below,56,threshold,below,1
rare,single:56:device_window:exact,56,threshold,exact,1
rare,single:56:device_window:above,56,threshold,above,1
rare,single:56:device_window:above5,56,threshold,above5,1
rare,single:56:device_window:high,56,threshold,high,1
rare,duplicate:56:device_window:2,56,multiplicity,duplicate-2,2
rare,duplicate:56:device_window:3,56,multiplicity,duplicate-3,3
rare,single:56:tier_type_window:zero,56,threshold,zero,1
rare,single:56:tier_type_window:half,56,threshold,half,1
rare,single:56:tier_type_window:below5,56,threshold,below5,1
rare,single:56:tier_type_window:below,56,threshold,below,1
rare,single:56:tier_type_window:exact,56,threshold,exact,1
rare,single:56:tier_type_window:above,56,threshold,above,1
rare,single:56:tier_type_window:above5,56,threshold,above5,1
rare,single:56:tier_type_window:high,56,threshold,high,1
rare,duplicate:56:tier_type_window:2,56,multiplicity,duplicate-2,2
rare,duplicate:56:tier_type_window:3,56,multiplicity,duplicate-3,3
rare,pair:56:device_window:tier_type_window,56,permutation,high-high,2
rare,mixed:56:device_window:tier_type_window,56,mixed,high-low,2
rare,pair:56:tier_type_window:device_window,56,permutation,high-high,2
rare,mixed:56:tier_type_window:device_window,56,mixed,high-low,2
rare,unknown:56,56,catalog,unknown-template,1
rare,empty:57:a,57,repeat,empty-a,0
rare,empty:57:b,57,repeat,empty-b,0
rare,single:57:device_window:zero,57,threshold,zero,1
rare,single:57:device_window:half,57,threshold,half,1
rare,single:57:device_window:below5,57,threshold,below5,1
rare,single:57:device_window:below,57,threshold,below,1
rare,single:57:device_window:exact,57,threshold,exact,1
rare,single:57:device_window:above,57,threshold,above,1
rare,single:57:device_window:above5,57,threshold,above5,1
rare,single:57:device_window:high,57,threshold,high,1
rare,duplicate:57:device_window:2,57,multiplicity,duplicate-2,2
rare,duplicate:57:device_window:3,57,multiplicity,duplicate-3,3
rare,single:57:tier_type_window:zero,57,threshold,zero,1
rare,single:57:tier_type_window:half,57,threshold,half,1
rare,single:57:tier_type_window:below5,57,threshold,below5,1
rare,single:57:tier_type_window:below,57,threshold,below,1
rare,single:57:tier_type_window:exact,57,threshold,exact,1
rare,single:57:tier_type_window:above,57,threshold,above,1
rare,single:57:tier_type_window:above5,57,threshold,above5,1
rare,single:57:tier_type_window:high,57,threshold,high,1
rare,duplicate:57:tier_type_window:2,57,multiplicity,duplicate-2,2
rare,duplicate:57:tier_type_window:3,57,multiplicity,duplicate-3,3
rare,pair:57:device_window:tier_type_window,57,permutation,high-high,2
rare,mixed:57:device_window:tier_type_window,57,mixed,high-low,2
rare,pair:57:tier_type_window:device_window,57,permutation,high-high,2
rare,mixed:57:tier_type_window:device_window,57,mixed,high-low,2
rare,unknown:57,57,catalog,unknown-template,1
rare,empty:58:a,58,repeat,empty-a,0
rare,empty:58:b,58,repeat,empty-b,0
rare,single:58:device_window:zero,58,threshold,zero,1
rare,single:58:device_window:half,58,threshold,half,1
rare,single:58:device_window:below5,58,threshold,below5,1
rare,single:58:device_window:below,58,threshold,below,1
rare,single:58:device_window:exact,58,threshold,exact,1
rare,single:58:device_window:above,58,threshold,above,1
rare,single:58:device_window:above5,58,threshold,above5,1
rare,single:58:device_window:high,58,threshold,high,1
rare,duplicate:58:device_window:2,58,multiplicity,duplicate-2,2
rare,duplicate:58:device_window:3,58,multiplicity,duplicate-3,3
rare,single:58:tier_type_window:zero,58,threshold,zero,1
rare,single:58:tier_type_window:half,58,threshold,half,1
rare,single:58:tier_type_window:below5,58,threshold,below5,1
rare,single:58:tier_type_window:below,58,threshold,below,1
rare,single:58:tier_type_window:exact,58,threshold,exact,1
rare,single:58:tier_type_window:above,58,threshold,above,1
rare,single:58:tier_type_window:above5,58,threshold,above5,1
rare,single:58:tier_type_window:high,58,threshold,high,1
rare,duplicate:58:tier_type_window:2,58,multiplicity,duplicate-2,2
rare,duplicate:58:tier_type_window:3,58,multiplicity,duplicate-3,3
rare,pair:58:device_window:tier_type_window,58,permutation,high-high,2
rare,mixed:58:device_window:tier_type_window,58,mixed,high-low,2
rare,pair:58:tier_type_window:device_window,58,permutation,high-high,2
rare,mixed:58:tier_type_window:device_window,58,mixed,high-low,2
rare,unknown:58,58,catalog,unknown-template,1
rare,empty:59:a,59,repeat,empty-a,0
rare,empty:59:b,59,repeat,empty-b,0
rare,single:59:device_window:zero,59,threshold,zero,1
rare,single:59:device_window:half,59,threshold,half,1
rare,single:59:device_window:below5,59,threshold,below5,1
rare,single:59:device_window:below,59,threshold,below,1
rare,single:59:device_window:exact,59,threshold,exact,1
rare,single:59:device_window:above,59,threshold,above,1
rare,single:59:device_window:above5,59,threshold,above5,1
rare,single:59:device_window:high,59,threshold,high,1
rare,duplicate:59:device_window:2,59,multiplicity,duplicate-2,2
rare,duplicate:59:device_window:3,59,multiplicity,duplicate-3,3
rare,single:59:tier_type_window:zero,59,threshold,zero,1
rare,single:59:tier_type_window:half,59,threshold,half,1
rare,single:59:tier_type_window:below5,59,threshold,below5,1
rare,single:59:tier_type_window:below,59,threshold,below,1
rare,single:59:tier_type_window:exact,59,threshold,exact,1
rare,single:59:tier_type_window:above,59,threshold,above,1
rare,single:59:tier_type_window:above5,59,threshold,above5,1
rare,single:59:tier_type_window:high,59,threshold,high,1
rare,duplicate:59:tier_type_window:2,59,multiplicity,duplicate-2,2
rare,duplicate:59:tier_type_window:3,59,multiplicity,duplicate-3,3
rare,pair:59:device_window:tier_type_window,59,permutation,high-high,2
rare,mixed:59:device_window:tier_type_window,59,mixed,high-low,2
rare,pair:59:tier_type_window:device_window,59,permutation,high-high,2
rare,mixed:59:tier_type_window:device_window,59,mixed,high-low,2
rare,unknown:59,59,catalog,unknown-template,1
rare,empty:60:a,60,repeat,empty-a,0
rare,empty:60:b,60,repeat,empty-b,0
rare,single:60:device_window:zero,60,threshold,zero,1
rare,single:60:device_window:half,60,threshold,half,1
rare,single:60:device_window:below5,60,threshold,below5,1
rare,single:60:device_window:below,60,threshold,below,1
rare,single:60:device_window:exact,60,threshold,exact,1
rare,single:60:device_window:above,60,threshold,above,1
rare,single:60:device_window:above5,60,threshold,above5,1
rare,single:60:device_window:high,60,threshold,high,1
rare,duplicate:60:device_window:2,60,multiplicity,duplicate-2,2
rare,duplicate:60:device_window:3,60,multiplicity,duplicate-3,3
rare,single:60:tier_type_window:zero,60,threshold,zero,1
rare,single:60:tier_type_window:half,60,threshold,half,1
rare,single:60:tier_type_window:below5,60,threshold,below5,1
rare,single:60:tier_type_window:below,60,threshold,below,1
rare,single:60:tier_type_window:exact,60,threshold,exact,1
rare,single:60:tier_type_window:above,60,threshold,above,1
rare,single:60:tier_type_window:above5,60,threshold,above5,1
rare,single:60:tier_type_window:high,60,threshold,high,1
rare,duplicate:60:tier_type_window:2,60,multiplicity,duplicate-2,2
rare,duplicate:60:tier_type_window:3,60,multiplicity,duplicate-3,3
rare,pair:60:device_window:tier_type_window,60,permutation,high-high,2
rare,mixed:60:device_window:tier_type_window,60,mixed,high-low,2
rare,pair:60:tier_type_window:device_window,60,permutation,high-high,2
rare,mixed:60:tier_type_window:device_window,60,mixed,high-low,2
rare,unknown:60,60,catalog,unknown-template,1


==> artifact/results/run_manifest.json <==
{
  "schema_version": 2,
  "inputs": [
    "data/frozen/scenarios.json",
    "data/frozen/seed_metrics.csv",
    "data/frozen/policies/**"
  ],
  "calibration_seeds": [
    1,
    2,
    3,
    4,
    5
  ],
  "heldout_seeds": [
    6,
    7,
    8,
    9,
    10
  ],
  "probe_selection_train_trials": [
    1,
    2,
    3
  ],
  "probe_selection_test_trials": [
    4,
    5
  ],
  "bootstrap_repetitions": 20000,
  "random_probe_repetitions": 200,
  "mutation_cases": 2160,
  "counterfactual_rows": 2160,
  "policy_audits": 20,
  "full_suite_probe_counts": {
    "burst": 1620,
    "composite": 2700,
    "cycle": 1620,
    "rare": 1620
  },
  "executed_policy_probe_calls": 4120200,
  "outputs": [
    "results/policy_audit.csv",
    "results/policy_audit_details.json",
    "results/probe_catalog.csv",
    "results/counterfactual_replay.jsonl",
    "results/mutation_results.csv",
    "results/mutation_summary.csv",
    "results/probe_budget_curve.csv",
    "results/probe_selection.csv",
    "results/operator_holdout.csv",
    "results/failure_atlas.csv",
    "results/selection_decisions.csv",
    "results/heldout_scores.csv",
    "results/heldout_summary.csv",
    "results/scenario_summary.csv",
    "results/margin_sweep.csv",
    "results/calibration_sensitivity.csv"
  ]
}


==> artifact/results/scenario_summary.csv <==
method,scenario,mean_loss,mean_p95_ms,mean_violations
free_program,burst,0.008208345446896715,0.1420144456167083,0.6
free_program,composite,0.13934911367841793,1.1529587966021306,48.0
free_program,cycle,0.11367309648893373,1.1130610078941876,48.0
free_program,rare,0.0740088180600484,1.0012087197586275,20.0
structured_reference,burst,0.008459834683252718,0.14594328993504546,0.64
structured_reference,composite,0.0018224498830313532,0.02890754633699544,0.0
structured_reference,cycle,0.014480195290368753,0.2531049511046149,0.0
structured_reference,rare,0.08299756553502613,0.7839884867290189,40.68
calibration_mean,burst,0.00838607826239314,0.1445745168738842,0.64
calibration_mean,composite,0.0018224498830313532,0.02890754633699544,0.0
calibration_mean,cycle,0.014480195290368753,0.2531049511046149,0.0
calibration_mean,rare,0.0740088180600484,1.0012087197586275,20.0
faultlens_conservative,burst,0.00838607826239314,0.1445745168738842,0.64
faultlens_conservative,composite,0.0018224498830313532,0.02890754633699544,0.0
faultlens_conservative,cycle,0.014480195290368753,0.2531049511046149,0.0
faultlens_conservative,rare,0.08299756553502613,0.7839884867290189,40.68
faultlens_balanced,burst,0.00838607826239314,0.1445745168738842,0.64
faultlens_balanced,composite,0.0018224498830313532,0.02890754633699544,0.0
faultlens_balanced,cycle,0.014480195290368753,0.2531049511046149,0.0
faultlens_balanced,rare,0.0756224122107983,0.9551623371992416,24.12
evaluation_oracle,burst,0.008208345446896715,0.1420144456167083,0.6
evaluation_oracle,composite,0.0018224498830313532,0.02890754633699544,0.0
evaluation_oracle,cycle,0.014480195290368753,0.2531049511046149,0.0
evaluation_oracle,rare,0.0740088180600484,1.0012087197586275,20.0


==> artifact/results/selection_decisions.csv <==
profile,trial,scenario,contract_ok,probe_disagreement_rate,calibration_program_loss,calibration_reference_loss,p95_harm_mean,p95_harm_ucb95,violation_harm_mean,violation_harm_ucb95,eligible,choice
conservative,1,burst,1,1.0,0.008988135111145344,0.008946203787564359,-0.019021772834568972,-0.002399668441255752,0.0003968253968253968,0.0011904761904761904,1,agent_json_memory
conservative,1,composite,0,0.6311111111111111,0.13914347946195887,0.001864392278377985,38.22746028883999,40.87146644961774,0.13333333333333333,0.13333333333333333,0,agent_json_memory
conservative,1,cycle,1,0.3962962962962963,0.11367866536651172,0.014848622049221044,3.291413014043022,3.3606156475334727,0.1,0.1,0,agent_json_memory
conservative,1,rare,1,0.08333333333333333,0.07415651963291509,0.08310017746475572,0.2633642066874542,0.28878563615357505,-0.040400000000000005,-0.04,0,agent_json_memory
conservative,2,burst,1,1.0,0.009511747138795016,0.00931342105600123,0.005633277122355515,0.03329077072387478,0.0003968253968253968,0.0011904761904761904,1,agent_json_memory
conservative,2,composite,0,0.6311111111111111,0.13718507838808816,0.0018426479730091418,37.455436196893764,39.45090787688914,0.13333333333333333,0.13333333333333333,0,agent_json_memory
conservative,2,cycle,1,0.45555555555555555,0.1113230193338894,0.014337247008762485,3.2771005603782535,3.32088238382397,0.1,0.1,0,agent_json_memory
conservative,2,rare,1,0.08333333333333333,0.07281993096379426,0.08172852059374876,0.2717598467981623,0.28932434462794043,-0.040400000000000005,-0.04,0,agent_json_memory
conservative,3,burst,1,1.0,0.008637156932512489,0.008773785895585138,-0.016775518834562696,-0.0009849254081814814,0.0,0.0,1,agent_program_python
conservative,3,composite,1,0.6311111111111111,0.13872901265053802,0.0018906818738272154,37.428986264357164,39.94496759902493,0.13333333333333333,0.13333333333333333,0,agent_json_memory
conservative,3,cycle,1,0.3962962962962963,0.11374362021536563,0.01477251080969797,3.3162726888572713,3.405013656182393,0.1,0.1,0,agent_json_memory
conservative,3,rare,1,0.08333333333333333,0.0754578201271986,0.08324414495994824,0.2943261995473308,0.33805363765041835,-0.0408,-0.04,0,agent_json_memory
conservative,4,burst,1,0.895679012345679,0.00920907418914593,0.008772957048791438,0.031646170449645426,0.053622834634303715,0.0003968253968253968,0.0011904761904761904,0,agent_json_memory
conservative,4,composite,0,0.6311111111111111,0.13647228162901381,0.0018318122688008088,37.40469594442666,39.79772531450136,0.13333333333333333,0.13333333333333333,0,agent_json_memory
conservative,4,cycle,1,0.3962962962962963,0.11773086233236789,0.014971945878772106,3.5237012669205816,3.7470497944702545,0.1,0.1,0,agent_json_memory
conservative,4,rare,1,0.08333333333333333,0.07547197678218245,0.08540175322754259,0.23115447613550932,0.269496735577283,-0.040400000000000005,-0.04,0,agent_json_memory
conservative,5,burst,1,1.0,0.008911527033795868,0.009012940262442773,-0.002861959656587498,0.04754007805376518,0.0,0.0,1,agent_program_python
conservative,5,composite,1,0.6311111111111111,0.13618607303724944,0.0018179662254973875,37.351997126197325,38.6630585936362,0.13333333333333333,0.13333333333333333,0,agent_json_memory
conservative,5,cycle,1,0.3962962962962963,0.11349059200673739,0.014550828723691196,3.36451671168427,3.4165765271545196,0.1,0.1,0,agent_json_memory
conservative,5,rare,1,0.08333333333333333,0.07576896415913469,0.08494526354113137,0.2569558293996419,0.273799477987005,-0.0412,-0.04,0,agent_json_memory
balanced,1,burst,1,1.0,0.008988135111145344,0.008946203787564359,-0.019021772834568972,-0.002399668441255752,0.0003968253968253968,0.0011904761904761904,1,agent_json_memory
balanced,1,composite,0,0.6311111111111111,0.13914347946195887,0.001864392278377985,38.22746028883999,40.95246552997806,0.13333333333333333,0.13333333333333333,0,agent_json_memory
balanced,1,cycle,1,0.3962962962962963,0.11367866536651172,0.014848622049221044,3.291413014043022,3.3606156475334727,0.1,0.1,0,agent_json_memory
balanced,1,rare,1,0.08333333333333333,0.07415651963291509,0.08310017746475572,0.2633642066874542,0.28878563615357505,-0.040400000000000005,-0.04,1,agent_program_python
balanced,2,burst,1,1.0,0.009511747138795016,0.00931342105600123,0.005633277122355515,0.033290770723874784,0.0003968253968253968,0.0011904761904761904,1,agent_json_memory
balanced,2,composite,0,0.6311111111111111,0.13718507838808816,0.0018426479730091418,37.455436196893764,39.45090787688914,0.13333333333333333,0.13333333333333333,0,agent_json_memory
balanced,2,cycle,1,0.45555555555555555,0.1113230193338894,0.014337247008762485,3.2771005603782535,3.32088238382397,0.1,0.1,0,agent_json_memory
balanced,2,rare,1,0.08333333333333333,0.07281993096379426,0.08172852059374876,0.2717598467981623,0.28854154251081715,-0.040400000000000005,-0.04,1,agent_program_python
balanced,3,burst,1,1.0,0.008637156932512489,0.008773785895585138,-0.016775518834562696,-0.0009849254081814806,0.0,0.0,1,agent_program_python
balanced,3,composite,1,0.6311111111111111,0.13872901265053802,0.0018906818738272154,37.428986264357164,39.94496759902493,0.13333333333333333,0.13333333333333333,0,agent_json_memory
balanced,3,cycle,1,0.3962962962962963,0.11374362021536563,0.01477251080969797,3.3162726888572713,3.405013656182393,0.1,0.1,0,agent_json_memory
balanced,3,rare,1,0.08333333333333333,0.0754578201271986,0.08324414495994824,0.2943261995473308,0.33805363765041835,-0.0408,-0.04,0,agent_json_memory
balanced,4,burst,1,0.895679012345679,0.00920907418914593,0.008772957048791438,0.031646170449645426,0.05478248585378842,0.0003968253968253968,0.0011904761904761904,1,agent_json_memory
balanced,4,composite,0,0.6311111111111111,0.13647228162901381,0.0018318122688008088,37.40469594442666,39.797725314501356,0.13333333333333333,0.13333333333333333,0,agent_json_memory
balanced,4,cycle,1,0.3962962962962963,0.11773086233236789,0.014971945878772106,3.5237012669205816,3.7470497944702545,0.1,0.1,0,agent_json_memory
balanced,4,rare,1,0.08333333333333333,0.07547197678218245,0.08540175322754259,0.23115447613550932,0.269496735577283,-0.040400000000000005,-0.04,1,agent_program_python
balanced,5,burst,1,1.0,0.008911527033795868,0.009012940262442773,-0.002861959656587498,0.04754007805376518,0.0,0.0,1,agent_program_python
balanced,5,composite,1,0.6311111111111111,0.13618607303724944,0.0018179662254973875,37.351997126197325,38.6630585936362,0.13333333333333333,0.13333333333333333,0,agent_json_memory
balanced,5,cycle,1,0.3962962962962963,0.11349059200673739,0.014550828723691196,3.36451671168427,3.4162562705247934,0.1,0.1,0,agent_json_memory
balanced,5,rare,1,0.08333333333333333,0.07576896415913469,0.08494526354113137,0.2569558293996419,0.273799477987005,-0.0412,-0.04,1,agent_program_python

